Dirac Fermions and Flat Bands in Phosphorus Carbide Nanotubes: Structural and Quantum Phase Transitions in a Quasi-One-Dimensional Material

Chemically realistic quasi-one-dimensional (1D) materials in which Dirac fermions and highly degenerate flat bands coexist intrinsically at the Fermi level are exceedingly rare, while representing a highly desirable platform for correlated and topological quantum phenomena. Here, using specialized symmetry-adapted first-principles calculations we predict a new class of nanomaterials -- phosphorus carbide nanotubes ($\text{P}_2\text{C}_3$NTs) -- obtained by rolling monolayer $\text{P}_2\text{C}_3$, a two-dimensional material shown in a previous letter to host "double Kagome bands". Both armchair and zigzag $\text{P}_2\text{C}_3$NTs are stable at room temperature and feature the rare coexistence of Dirac crossings and multiple flat bands at the Fermi level inherited from the underlying honeycomb-Kagome lattice, with the flat bands resilient to elastic deformations. Under large strain, the structure transforms from honeycomb-Kagome to "brick-wall," accompanied by multiple coupled structural and quantum phase transitions. We also uncover localized edge states, spin splitting from vacancies and dopants, and strain-tunable magnetism. Together, these results establish $\text{P}_2\text{C}_3$NTs as a chemically specific and mechanically tunable 1D material platform with potential applications in quantum hardware and spintronics.

==> figures/Cpdos_p2c3.txt <==
-1.592310112064100058e-01	1.622700000000000531e-02	3.065545666000000224e+00	9.629000000000000474e-06
-1.588635182774100207e-01	4.691000000000001419e-02	8.893246780000001905e+00	5.590500000000002125e-05
-1.584960253484100356e-01	7.828599999999999448e-02	1.486264299999999849e+01	1.445899999999999150e-04
-1.581285324194100506e-01	8.165399999999999048e-02	1.545593799999999440e+01	1.946799999999998911e-04
-1.577610394904100377e-01	6.903199999999999614e-02	1.302415220000000495e+01	2.285399999999999769e-04
-1.573935465614099971e-01	7.600799999999999224e-02	1.454482209999999931e+01	4.145500000000000747e-04
-1.570260536324100120e-01	9.647399999999999032e-02	1.872579639999999301e+01	6.867499999999997521e-04
-1.566585607034099992e-01	9.421099999999993369e-02	1.822606140000001318e+01	7.189700000000001992e-04
-1.562910677744100141e-01	7.847199999999998621e-02	1.494083619999998724e+01	6.018099999999999318e-04
-1.559235748454100290e-01	6.795400000000001439e-02	1.275271619999999295e+01	5.315999999999998027e-04
-1.555560819164100439e-01	6.420000000000000706e-02	1.199282710000000485e+01	5.592700000000000579e-04
-1.551885889874100311e-01	7.517700000000000771e-02	1.453985980000000389e+01	9.296400000000001320e-04
-1.548210960584100460e-01	9.732199999999996409e-02	1.958965079999999759e+01	1.585790000000000550e-03
-1.544536031294099776e-01	1.020780000000000715e-01	2.059829640000000950e+01	1.770209999999999926e-03
-1.540861102004099925e-01	8.896299999999997266e-02	1.755167340000000920e+01	1.484850000000000232e-03
-1.537186172714100074e-01	7.821200000000000374e-02	1.510918759999999672e+01	1.278589999999999805e-03
-1.533511243424100223e-01	7.223000000000000254e-02	1.369087780000000265e+01	1.163499999999999821e-03
-1.529836314134100095e-01	7.021400000000001251e-02	1.312788619999999540e+01	1.139289999999999617e-03
-1.526161384844100244e-01	6.469400000000000150e-02	1.206067950000000089e+01	1.117289999999999299e-03
-1.522486455554100393e-01	6.958400000000002084e-02	1.328034560000000219e+01	1.482440000000000667e-03
-1.518811526264100542e-01	9.270199999999997886e-02	1.895007699999999318e+01	2.678160000000000610e-03
-1.515136596974099858e-01	1.011619999999999325e-01	2.184785700000000475e+01	3.568979999999999375e-03
-1.511461667684100008e-01	9.289799999999999447e-02	1.964902599999999921e+01	3.274319999999999835e-03
-1.507786738394100157e-01	9.529399999999997595e-02	1.902088600000000795e+01	2.996780000000000537e-03
-1.504111809104100028e-01	8.000400000000000567e-02	1.595884999999999643e+01	2.584590000000000758e-03
-1.500436879814100177e-01	6.439799999999998303e-02	1.277045839999999366e+01	2.246850000000001190e-03
-1.496761950524100326e-01	8.390499999999999348e-02	1.577777599999999047e+01	2.718660000000001215e-03
-1.493087021234100475e-01	7.982200000000000406e-02	1.491448300000000415e+01	2.604799999999999564e-03
-1.489412091944100347e-01	5.404399999999997400e-02	1.040361359999999991e+01	2.029489999999999680e-03
-1.485737162654100496e-01	6.994199999999997641e-02	1.323304800000000725e+01	2.810749999999999880e-03
-1.482062233364099813e-01	9.540699999999999181e-02	1.881174200000000241e+01	4.461349999999998477e-03
-1.478387304074099962e-01	9.317600000000007820e-02	2.107376699999999303e+01	5.884929999999999155e-03
-1.474712374784100111e-01	9.022599999999998677e-02	2.155501799999999335e+01	6.426399999999997913e-03
-1.471037445494100260e-01	9.367199999999997750e-02	2.036076199999999758e+01	6.096880000000000702e-03
-1.467362516204100131e-01	9.860400000000002496e-02	1.991709700000000183e+01	6.051040000000004054e-03
-1.463687586914100280e-01	8.353800000000000114e-02	1.708518800000000581e+01	5.287439999999996552e-03
-1.460012657624100429e-01	6.511599999999999333e-02	1.367173199999999866e+01	4.446399999999999658e-03
-1.456337728334100579e-01	7.611599999999997535e-02	1.507512200000000391e+01	5.286609999999998012e-03
-1.452662799044099895e-01	9.126199999999998203e-02	1.707349299999999559e+01	6.297199999999999326e-03
-1.448987869754100044e-01	8.001199999999998591e-02	1.498656499999999525e+01	5.635180000000001785e-03
-1.445312940464100193e-01	6.346399999999997876e-02	1.268237000000000059e+01	4.869280000000001871e-03
-1.441638011174100065e-01	6.316800000000000193e-02	1.237163800000000613e+01	5.289609999999998410e-03
-1.437963081884100214e-01	9.283600000000001573e-02	1.861852299999999971e+01	8.756599999999999800e-03
-1.434288152594100363e-01	1.138899999999999635e-01	2.568246599999998736e+01	1.222939999999999444e-02
-1.430613223304100512e-01	8.927999999999999825e-02	2.292127799999999027e+01	1.100259999999999953e-02
-1.426938294014100383e-01	7.352200000000003177e-02	1.874086599999998981e+01	9.530200000000000823e-03
-1.423263364724099977e-01	9.688599999999998602e-02	2.076267000000000706e+01	1.147479999999999507e-02
-1.419588435434099849e-01	1.105399999999999716e-01	2.236833800000000139e+01	1.302519999999999893e-02
-1.415913506144099998e-01	7.910699999999994125e-02	1.674167199999999767e+01	1.009850000000000157e-02
-1.412238576854100147e-01	6.139200000000002988e-02	1.331984499999999727e+01	8.294100000000002165e-03
-1.408563647564100296e-01	9.264600000000000612e-02	1.861961600000000772e+01	1.213049999999999892e-02
-1.404888718274100168e-01	9.380400000000001237e-02	1.813660399999999839e+01	1.281780000000000246e-02
-1.401213788984100317e-01	7.670000000000003204e-02	1.474834099999999637e+01	1.173440000000000073e-02
-1.397538859694100466e-01	8.171200000000000685e-02	1.589347000000000421e+01	1.251930000000000230e-02
-1.393863930404100615e-01	9.097399999999999931e-02	1.818869000000000113e+01	1.409109999999999703e-02
-1.390189001114099931e-01	8.616600000000002035e-02	2.005005299999999835e+01	1.504389999999999547e-02
-1.386514071824100081e-01	9.378000000000001612e-02	2.483182999999999652e+01	1.855750000000000108e-02
-1.382839142534099952e-01	1.131599999999999412e-01	2.781296000000000035e+01	2.281629999999998035e-02
-1.379164213244100101e-01	1.040500000000000869e-01	2.371240999999998422e+01	2.096989999999999618e-02
-1.375489283954100250e-01	9.878000000000003444e-02	2.207901100000000127e+01	1.998519999999999464e-02
-1.371814354664100399e-01	8.586300000000000876e-02	1.965145900000000623e+01	1.775030000000000358e-02
-1.368139425374100271e-01	8.150200000000000500e-02	1.774425799999999853e+01	1.838800000000000157e-02
-1.364464496084100420e-01	1.167400000000000798e-01	2.304148800000000463e+01	2.756500000000000269e-02
-1.360789566794100014e-01	1.185700000000000087e-01	2.313713799999999665e+01	2.811750000000001054e-02
-1.357114637504099885e-01	8.965400000000001146e-02	1.813118080000000631e+01	2.154769999999999949e-02
-1.353439708214100035e-01	9.200000000000002620e-02	2.027021399999999929e+01	2.258899999999999797e-02
-1.349764778924100184e-01	1.093400000000000066e-01	2.620642600000000044e+01	2.816120000000000428e-02
-1.346089849634100333e-01	1.372599999999999099e-01	3.326192700000000002e+01	3.853300000000000475e-02
-1.342414920344100204e-01	1.580500000000000516e-01	3.610936599999998720e+01	4.520099999999999119e-02
-1.338739991054100353e-01	1.422100000000000031e-01	3.130290879999999731e+01	3.947029999999999983e-02
-1.335065061764100502e-01	1.433199999999999474e-01	3.206839799999997354e+01	3.995289999999999953e-02
-1.331390132474099819e-01	1.541199999999999792e-01	3.508822020000000208e+01	4.568500000000001032e-02
-1.327715203184099968e-01	1.486699999999999688e-01	3.348042879999999144e+01	4.992500000000005267e-02
-1.324040273894100117e-01	1.260100000000000386e-01	2.930183100000000351e+01	4.548999999999998184e-02
-1.320365344604099989e-01	1.026300000000000406e-01	2.448523279999999858e+01	3.693200000000002037e-02
-1.316690415314100138e-01	1.100299999999999473e-01	2.545708839999999640e+01	4.077299999999997593e-02
-1.313015486024100287e-01	1.033699999999999897e-01	2.339707699999999591e+01	4.101399999999998797e-02
-1.309340556734100436e-01	7.421999999999998043e-02	1.740996940000000492e+01	3.285300000000000720e-02
-1.305665627444100307e-01	6.485700000000001186e-02	1.566178160000000297e+01	3.148400000000000504e-02
-1.301990698154100456e-01	5.577699999999999325e-02	1.350288059999999746e+01	2.745300000000000171e-02
-1.298315768864100050e-01	4.413800000000000362e-02	1.243563380000000507e+01	2.101099999999999843e-02
-1.294640839574099922e-01	4.491200000000000747e-02	1.242670859999999600e+01	2.310900000000001148e-02
-1.290965910284100071e-01	6.793300000000004890e-02	1.498262130000000170e+01	3.926099999999999035e-02
-1.287290980994100220e-01	9.208999999999997743e-02	2.041449879999999695e+01	5.464999999999997637e-02
-1.283616051704100369e-01	8.965000000000000746e-02	1.998649370000000758e+01	5.426599999999998786e-02
-1.279941122414100241e-01	5.545400000000001023e-02	1.247870700000000355e+01	3.380100000000000465e-02
-1.276266193124100390e-01	3.031399999999999720e-02	8.579183800000002691e+00	1.816299999999999859e-02
-1.272591263834100539e-01	3.230500000000000732e-02	8.612732399999998734e+00	2.156700000000000284e-02
-1.268916334544099855e-01	2.702399999999998553e-02	5.933909199999999551e+00	1.993200000000000180e-02
-1.265241405254100004e-01	2.346999999999999781e-02	5.932441499999999479e+00	1.732900000000000065e-02
-1.261566475964100154e-01	2.678400000000000225e-02	7.848057999999999090e+00	1.915399999999999742e-02
-1.257891546674100025e-01	2.801800000000000471e-02	6.782045799999997904e+00	2.268199999999999383e-02
-1.254216617384100174e-01	2.702300000000000188e-02	6.034166400000005481e+00	2.310899999999999066e-02
-1.250541688094100323e-01	2.225999999999999854e-02	6.549927599999997518e+00	1.743599999999999664e-02
-1.246866758804100334e-01	2.965600000000000527e-02	7.952596999999996363e+00	2.598799999999999374e-02
-1.243191829514100483e-01	4.589300000000002405e-02	1.014723920000000312e+01	4.506799999999997614e-02
-1.239516900224099938e-01	4.686600000000001182e-02	1.058283699999999961e+01	4.717800000000002547e-02
-1.235841970934099948e-01	4.084899999999998949e-02	9.906164000000000414e+00	4.107900000000001134e-02
-1.232167041644100097e-01	2.440099999999999908e-02	6.716887800000002962e+00	2.289299999999999669e-02
-1.228492112354100108e-01	8.908999999999996783e-03	2.755928299999998554e+00	7.837599999999996653e-03
-1.224817183064100118e-01	9.175999999999998394e-03	1.724621860000000284e+00	1.158100000000000102e-02
-1.221142253774100267e-01	1.162300000000000486e-02	1.987453430000000631e+00	1.522700000000000269e-02
-1.217467324484100277e-01	7.044999999999999180e-03	1.896813899999998387e+00	7.138799999999992894e-03
-1.213792395194100426e-01	3.904400000000000578e-03	1.916322899999998608e+00	1.332199999999999097e-03
-1.210117465904100437e-01	2.223199999999999395e-03	1.070493889999999615e+00	9.728200000000001083e-04
-1.206442536614099892e-01	4.137799999999998771e-03	8.035710199999998027e-01	6.357199999999996014e-03
-1.202767607324100041e-01	1.053100000000000216e-02	1.835055579999999020e+00	1.691300000000001136e-02
-1.199092678034100051e-01	1.111599999999999221e-02	2.513600000000000279e+00	1.545800000000000472e-02
-1.195417748744100200e-01	6.146299999999997772e-03	2.240183300000000877e+00	4.994000000000001910e-03
-1.191742819454100211e-01	2.310859999999999650e-03	1.096581800000000051e+00	8.556899999999995543e-04
-1.188067890164100360e-01	1.729300000000000238e-03	4.297529399999999167e-01	2.777100000000000662e-03
-1.184392960874100370e-01	6.645000000000000732e-03	1.166631069999999770e+00	1.319899999999999199e-02
-1.180718031584100519e-01	1.186300000000000375e-02	2.387597600000000320e+00	2.179399999999999393e-02
-1.177043102294099836e-01	9.212999999999998968e-03	2.627525899999999748e+00	1.248200000000000524e-02
-1.173368173004099985e-01	4.079300000000001848e-03	1.659868799999999700e+00	2.693900000000000808e-03
-1.169693243714099995e-01	1.413799999999999779e-03	5.346461599999999814e-01	1.367099999999999999e-03
-1.166018314424100144e-01	3.593299999999998925e-03	6.626374899999996071e-01	8.701599999999995103e-03
-1.162343385134100154e-01	9.554999999999995788e-03	1.759765620000001363e+00	2.307900000000001964e-02
-1.158668455844100303e-01	1.021200000000000579e-02	2.322276399999999796e+00	2.104600000000000221e-02
-1.154993526554100314e-01	6.387299999999994198e-03	2.212504199999998367e+00	6.983599999999996061e-03
-1.151318597264100463e-01	3.100129999999999553e-03	1.300723899999999267e+00	1.642620000000000018e-03
-1.147643667974099918e-01	2.602200000000000259e-03	6.538019600000000153e-01	6.121200000000000252e-03
-1.143968738684099928e-01	7.300999999999994126e-03	1.373124740000000621e+00	2.206499999999999087e-02
-1.140293809394100077e-01	9.300000000000000974e-03	1.788197729999999819e+00	2.757700000000000082e-02
-1.136618880104100088e-01	5.582599999999996593e-03	1.455406799999999778e+00	1.203379999999999901e-02
-1.132943950814100237e-01	4.709800000000000965e-03	1.845581699999999215e+00	2.959899999999999250e-03
-1.129269021524100247e-01	4.748900000000002078e-03	1.667400800000000238e+00	6.341499999999998180e-03
-1.125594092234100396e-01	8.871000000000002148e-03	2.029407700000001036e+00	2.668199999999999045e-02
-1.121919162944100407e-01	2.163899999999998811e-02	4.789422600000001751e+00	5.767499999999994853e-02
-1.118244233654100556e-01	3.579699999999999549e-02	8.278698799999997249e+00	7.835599999999999510e-02
-1.114569304364099872e-01	3.795700000000001156e-02	8.917145999999997130e+00	7.985800000000004006e-02
-1.110894375074100021e-01	3.714400000000001034e-02	9.255670699999999584e+00	7.644100000000002282e-02
-1.107219445784100031e-01	3.424999999999999573e-02	8.911820600000003978e+00	7.582899999999997975e-02
-1.103544516494100181e-01	2.853099999999999734e-02	6.775990000000002844e+00	8.511700000000001209e-02
-1.099869587204100191e-01	2.350799999999999765e-02	5.180287999999999116e+00	7.446800000000002029e-02
-1.096194657914100340e-01	1.805800000000000807e-02	4.475943299999999070e+00	4.152099999999996766e-02
-1.092519728624100350e-01	2.066609999999999628e-02	5.455183399999998350e+00	4.877000000000000779e-02
-1.088844799334100499e-01	2.796000000000000568e-02	6.810317100000002455e+00	1.002680000000000238e-01
-1.085169870044099955e-01	2.591399999999999260e-02	6.398560899999999663e+00	9.525200000000000333e-02
-1.081494940754099965e-01	1.331400000000000465e-02	3.672677999999999443e+00	3.680600000000000538e-02
-1.077820011464100114e-01	1.432600000000000193e-02	3.951198800000002009e+00	3.851800000000001056e-02
-1.074145082174100124e-01	3.032200000000000173e-02	7.931518200000000185e+00	1.075889999999999624e-01
-1.070470152884100273e-01	2.961399999999998062e-02	7.465264600000002027e+00	1.211909999999999099e-01
-1.066795223594100284e-01	2.364299999999999041e-02	5.140160000000003393e+00	7.512199999999999434e-02
-1.063120294304100433e-01	4.913600000000001994e-02	9.933815999999996649e+00	1.204899999999999721e-01
-1.059445365014100443e-01	7.805999999999999051e-02	1.675653000000000148e+01	2.236100000000000032e-01
-1.055770435724099898e-01	7.658600000000001518e-02	1.733417000000000385e+01	2.329499999999999627e-01
-1.052095506434099909e-01	5.979800000000000393e-02	1.362033799999999495e+01	1.444399999999999296e-01
-1.048420577144100058e-01	4.815600000000001130e-02	1.076787000000000383e+01	1.308799999999999686e-01
-1.044745647854100068e-01	4.360700000000002768e-02	1.014490609999999826e+01	1.994000000000000494e-01
-1.041070718564100217e-01	3.613999999999999851e-02	8.719238400000001832e+00	1.787799999999999945e-01
-1.037395789274100227e-01	3.637260000000001187e-02	8.054793199999997100e+00	1.279399999999999982e-01
-1.033720859984100376e-01	4.280900000000001371e-02	1.011676789999999393e+01	1.772199999999999886e-01
-1.030045930694100387e-01	4.317599999999999910e-02	1.197002269999999946e+01	2.103800000000000392e-01
-1.026371001404100536e-01	4.086869999999998698e-02	1.119886300000000112e+01	1.677300000000000180e-01
-1.022696072114099852e-01	6.368229999999999724e-02	1.392355799999999988e+01	2.196399999999999741e-01
-1.019021142824100001e-01	1.075760000000000882e-01	2.108104200000000361e+01	3.514400000000000857e-01
-1.015346213534100012e-01	1.027260000000000395e-01	1.993815500000000185e+01	3.507500000000001172e-01
-1.011671284244100161e-01	7.659049999999996416e-02	1.513423819999999864e+01	2.865499999999999159e-01
-1.007996354954100171e-01	7.154800000000000049e-02	1.563426499999999919e+01	3.345099999999998630e-01
-1.004321425664100320e-01	8.013299999999999590e-02	1.965756749999999187e+01	4.124899999999999123e-01
-1.000646496374100330e-01	9.973360000000000558e-02	2.399365700000000601e+01	4.049299999999999011e-01
-9.969715670841004795e-02	1.237285000000000329e-01	2.644929999999999737e+01	4.514799999999999369e-01
-9.932966377940999347e-02	1.445282999999999152e-01	2.626244299999999043e+01	5.005900000000000905e-01
-9.896217085040999450e-02	1.287549999999999806e-01	2.204517350000000064e+01	4.410199999999998011e-01
-9.859467792141000941e-02	9.688680000000005066e-02	1.750076460000000367e+01	3.566900000000001181e-01
-9.822718499241001044e-02	9.604080000000003725e-02	1.841962870000000052e+01	3.811900000000001398e-01
-9.785969206341002535e-02	1.151607000000000186e-01	2.412582130000000902e+01	5.392300000000003202e-01
-9.749219913441002638e-02	1.115661999999999626e-01	2.653606299999999862e+01	5.986099999999999755e-01
-9.712470620541004129e-02	8.033190000000001163e-02	2.136471100000000689e+01	4.536500000000002197e-01
-9.675721327641004232e-02	7.697340000000001126e-02	1.610585040000000134e+01	3.195100000000001828e-01
-9.638972034740998784e-02	9.763309999999993105e-02	1.602749300000001043e+01	3.411000000000001253e-01
-9.602222741840998887e-02	8.124030000000001528e-02	1.235886029999999636e+01	2.786100000000000243e-01
-9.565473448941000378e-02	4.578389999999998849e-02	7.159815999999998404e+00	1.573199999999999599e-01
-9.528724156041000481e-02	5.799919999999996606e-02	1.011001650000000041e+01	2.119100000000000150e-01
-9.491974863141001972e-02	8.620860000000006573e-02	1.426605379999999457e+01	3.005600000000000493e-01
-9.455225570241002075e-02	1.029822999999999850e-01	1.636624680000000254e+01	3.307599999999998319e-01
-9.418476277341003566e-02	9.172540000000001248e-02	1.638572680000000403e+01	3.121000000000000441e-01
-9.381726984441003669e-02	5.142833999999998906e-02	1.081827220000000445e+01	2.214299999999999602e-01
-9.344977691541005160e-02	4.506909000000000609e-02	8.173310599999995318e+00	2.062600000000000544e-01
-9.308228398640999712e-02	7.233929999999999527e-02	1.222394569999999270e+01	3.632599999999997498e-01
-9.271479105740999815e-02	8.235299999999999565e-02	1.408862050000000821e+01	4.037599999999997302e-01
-9.234729812841001306e-02	6.902050000000001240e-02	1.268100569999999649e+01	3.176099999999999479e-01
-9.197980519941001409e-02	5.474419999999999287e-02	1.133883409999999969e+01	3.001999999999999669e-01
-9.161231227041002900e-02	5.687970000000002607e-02	1.239118929999999530e+01	3.791799999999997395e-01
-9.124481934141003003e-02	8.868369999999993480e-02	1.885295699999999997e+01	5.733199999999996077e-01
-9.087732641241004494e-02	8.897319999999997453e-02	2.072909899999999794e+01	6.404399999999998983e-01
-9.050983348341004597e-02	4.648190000000001348e-02	1.377345799999999976e+01	4.629400000000002957e-01
-9.014234055440999149e-02	2.583672999999999872e-02	6.923271200000000292e+00	2.357519999999999061e-01
-8.977484762540999252e-02	5.570159000000000221e-02	8.973205499999998835e+00	2.412400000000000932e-01
-8.940735469641000743e-02	8.620460000000007561e-02	1.221814490000000752e+01	2.886900000000000577e-01
-8.903986176741000846e-02	8.523470000000001046e-02	1.075116809999999745e+01	2.774000000000001465e-01
-8.867236883841002337e-02	6.167446000000004203e-02	7.744272300000000442e+00	2.415800000000001280e-01
-8.830487590941002440e-02	3.892201000000001382e-02	6.395524800000000454e+00	2.153400000000000036e-01
-8.793738298041003931e-02	3.567163999999999058e-02	6.964847600000003247e+00	1.796199999999999741e-01
-8.756989005141004034e-02	3.162821999999999162e-02	5.917998199999998654e+00	1.077149999999999913e-01
-8.720239712240998586e-02	5.911254999999998594e-02	8.788183000000003631e+00	2.293499999999999983e-01
-8.683490419341000077e-02	1.164838999999999597e-01	1.589237100000001135e+01	4.948700000000000876e-01
-8.646741126441000180e-02	1.050002000000000019e-01	1.426497800000000460e+01	4.269200000000001882e-01
-8.609991833541001671e-02	4.086349999999997623e-02	5.855597900000003797e+00	1.675800000000000345e-01
-8.573242540641001774e-02	1.520209999999999617e-02	3.177807900000000352e+00	1.478090000000000237e-01
-8.536493247741001877e-02	2.212119999999999365e-02	4.603456999999999688e+00	2.394800000000000817e-01
-8.499743954841003368e-02	4.160309999999999009e-02	6.560483999999997984e+00	2.824799999999998978e-01
-8.462994661941000696e-02	7.281429999999998459e-02	1.103304900000000188e+01	3.864099999999998092e-01
-8.426245369041002187e-02	9.750499999999999445e-02	1.459896299999999414e+01	4.812999999999997280e-01
-8.389496076141002290e-02	8.259929999999998662e-02	1.231621000000000521e+01	3.794199999999998685e-01
-8.352746783241003781e-02	5.780679999999999846e-02	1.006545299999999799e+01	3.344199999999999950e-01
-8.315997490341001108e-02	5.493619999999996978e-02	1.005217600000000466e+01	4.178000000000002268e-01
-8.279248197441001211e-02	4.685459999999999625e-02	8.993512999999998314e+00	4.661799999999997612e-01
-8.242498904541002702e-02	3.066300000000000275e-02	7.844530999999998144e+00	4.609400000000000719e-01
-8.205749611641002805e-02	3.595099999999998991e-02	9.597546000000003019e+00	5.608399999999997831e-01
-8.169000318741000133e-02	5.859299999999996456e-02	1.279895299999999736e+01	6.911000000000002697e-01
-8.132251025841001624e-02	7.787199999999999678e-02	1.314813700000000019e+01	5.827400000000002578e-01
-8.095501732941001727e-02	8.273179999999998036e-02	1.172521300000000366e+01	4.298200000000000909e-01
-8.058752440041003218e-02	5.285330000000001277e-02	7.427630999999997208e+00	2.370299999999998797e-01
-8.022003147141000545e-02	4.097912999999998862e-02	5.921914399999999468e+00	1.241699999999999887e-01
-7.985253854241000648e-02	4.068610999999999062e-02	5.439880200000000166e+00	1.324799999999999867e-01
-7.948504561341002139e-02	4.953220000000000539e-02	5.681034000000002138e+00	2.722699999999999010e-01
-7.911755268441002242e-02	6.162970000000003029e-02	6.957520999999998956e+00	4.090799999999998326e-01
-7.875005975541000958e-02	4.181089999999999807e-02	4.742002999999998636e+00	2.711199999999999721e-01
-7.838256682641001061e-02	3.680100000000000038e-02	3.834773999999998573e+00	1.638000000000000012e-01
-7.801507389741002552e-02	4.041200000000000347e-02	4.487041000000002278e+00	1.747999999999999554e-01
-7.764758096841002655e-02	4.606410000000000365e-02	6.361519999999999619e+00	2.708000000000001517e-01
-7.728008803940999982e-02	6.378050000000001774e-02	8.836613000000003382e+00	3.949399999999999022e-01
-7.691259511041001473e-02	8.002599999999998603e-02	9.659360999999996977e+00	4.112999999999997214e-01
-7.654510218141001576e-02	7.429879999999999818e-02	8.846491000000002103e+00	3.391100000000001335e-01
-7.617760925241003067e-02	4.162160000000000165e-02	5.657652999999999821e+00	2.706899999999999307e-01
-7.581011632341003170e-02	3.313700000000001367e-02	4.761257000000001405e+00	3.306799999999999740e-01
-7.544262339441000498e-02	4.196490000000000636e-02	4.832001000000000879e+00	3.022500000000001297e-01
-7.507513046541001989e-02	4.522579999999999656e-02	4.680279999999999774e+00	2.678000000000000380e-01
-7.470763753641002092e-02	4.801199999999998524e-02	5.696191999999996369e+00	4.159000000000001585e-01
-7.434014460741003583e-02	6.129299999999997250e-02	7.573663000000001588e+00	5.690399999999999903e-01
-7.397265167841000910e-02	5.481100000000001943e-02	7.081740000000001700e+00	3.989700000000001578e-01
-7.360515874941001013e-02	5.767000000000000598e-02	8.279330999999995555e+00	3.833499999999999130e-01
-7.323766582041002504e-02	6.196699999999996655e-02	9.072491000000001193e+00	4.877899999999997238e-01
-7.287017289141002607e-02	4.810400000000000786e-02	7.195579000000002168e+00	4.089800000000002322e-01
-7.250267996240999935e-02	6.291800000000000170e-02	8.710949999999993310e+00	5.930200000000005467e-01
-7.213518703341001426e-02	9.166999999999994597e-02	1.137806000000000317e+01	9.007800000000000251e-01
-7.176769410441001529e-02	7.206499999999999018e-02	1.033486999999999512e+01	9.208199999999995278e-01
-7.140020117541003020e-02	3.571399999999998881e-02	8.239599999999995816e+00	8.195700000000003538e-01
-7.103270824641000347e-02	1.694599999999999926e-02	5.529979999999999229e+00	5.698899999999998967e-01
-7.066521531741001838e-02	9.683999999999998165e-03	2.420784999999999521e+00	2.187550000000001160e-01
-7.029772238841001941e-02	3.297729999999999412e-02	3.893161000000000094e+00	1.956599999999999451e-01
-6.993022945941003432e-02	8.952100000000001723e-02	9.514347000000002552e+00	5.178500000000002546e-01
-6.956273653041000760e-02	1.164059999999999956e-01	1.036913000000000196e+01	7.263800000000000257e-01
-6.919524360141000863e-02	2.541499999999999870e-01	6.920527999999997348e+00	1.681899999999999062e+00
-6.882775067241002354e-02	1.125799999999999912e+00	4.259297000000000111e+00	7.636999999999999567e+00
-6.846025774341002457e-02	3.108199999999999630e+00	2.231027000000000537e+00	2.125399999999999423e+01
-6.809276481440999784e-02	5.604000000000000092e+00	2.014839999999999520e+00	3.845599999999999596e+01
-6.772527188541001275e-02	6.899000000000000909e+00	3.663599999999997969e+00	4.749600000000000222e+01
-6.735777895641001378e-02	5.929999999999998828e+00	3.298079999999999679e+00	4.086100000000000421e+01
-6.699028602741002869e-02	4.975899999999998435e+00	2.032669999999999533e+00	3.429200000000000159e+01
-6.662279309841002972e-02	5.952000000000000846e+00	5.178370000000001916e+00	4.103999999999998494e+01
-6.625530016941000300e-02	8.036000000000001364e+00	1.145159999999999911e+01	5.562000000000001165e+01
-6.588780724041001791e-02	8.105999999999998096e+00	1.154459999999999731e+01	5.634000000000001762e+01
-6.552031431141001894e-02	6.659999999999994813e+00	6.472500000000000142e+00	4.644799999999999329e+01
-6.515282138241003385e-02	5.754600000000001714e+00	3.182080000000000908e+00	4.007599999999999341e+01
-6.478532845341000712e-02	5.563400000000000567e+00	3.087179999999999147e+00	3.875599999999999312e+01
-6.441783552441000815e-02	6.292000000000001592e+00	3.916599999999998527e+00	4.407000000000000739e+01
-6.405034259541002306e-02	8.836000000000000298e+00	5.692100000000001714e+00	6.252000000000003865e+01
-6.368284966641002409e-02	9.650999999999998025e+00	6.639999999999999680e+00	6.819999999999996021e+01
-6.331535673741001125e-02	8.113999999999991886e+00	6.779000000000002579e+00	5.733999999999999631e+01
-6.294786380841001228e-02	7.627000000000001556e+00	8.018400000000001526e+00	5.405500000000002814e+01
-6.258037087941002719e-02	8.141999999999997684e+00	1.029309999999999370e+01	5.794599999999996243e+01
-6.221287795041002822e-02	1.014699999999999847e+01	1.003849999999999909e+01	7.224000000000002331e+01
-6.184538502141000149e-02	1.182000000000000206e+01	7.924400000000002109e+00	8.450000000000004263e+01
-6.147789209241000946e-02	1.133600000000000385e+01	7.366600000000000037e+00	8.156000000000001648e+01
-6.111039916341001743e-02	9.911000000000003141e+00	8.179000000000002046e+00	7.184000000000006025e+01
-6.074290623441002540e-02	7.832999999999996632e+00	1.053250000000000242e+01	5.741000000000001791e+01
-6.037541330541000562e-02	6.143000000000003347e+00	1.142660000000000409e+01	4.584900000000001796e+01
-6.000792037641001359e-02	6.091000000000001968e+00	9.742900000000000560e+00	4.598699999999998056e+01
-5.964042744741002156e-02	6.679000000000004711e+00	8.417499999999998650e+00	5.033299999999999841e+01
-5.927293451841002953e-02	6.073000000000004839e+00	7.171399999999998442e+00	4.528000000000000114e+01
-5.890544158941000280e-02	5.524999999999998579e+00	5.600399999999997824e+00	4.087899999999999778e+01
-5.853794866041001077e-02	5.863900000000002777e+00	6.146400000000001640e+00	4.405899999999996908e+01
-5.817045573141001874e-02	5.536399999999999544e+00	8.952299999999995705e+00	4.254000000000000625e+01
-5.780296280241002671e-02	3.956300000000001038e+00	7.170900000000002272e+00	3.073500000000001364e+01
-5.743546987341003468e-02	3.410200000000000564e+00	3.479100000000000747e+00	2.652899999999999281e+01
-5.706797694441000796e-02	3.338399999999999146e+00	2.508799999999999919e+00	2.612100000000000577e+01
-5.670048401541001593e-02	4.034799999999998832e+00	3.947600000000001774e+00	3.194000000000000483e+01
-5.633299108641002390e-02	4.435600000000003540e+00	5.683399999999999785e+00	3.536899999999997846e+01
-5.596549815741003187e-02	3.579700000000000770e+00	7.595300000000000828e+00	2.868999999999999417e+01
-5.559800522841000514e-02	3.196800000000001418e+00	8.410999999999996035e+00	2.582200000000000273e+01
-5.523051229941001311e-02	4.018800000000000594e+00	5.891500000000000625e+00	3.249799999999999756e+01
-5.486301937041002108e-02	5.041400000000000325e+00	4.746400000000001285e+00	4.091600000000001103e+01
-5.449552644141002905e-02	4.028500000000000192e+00	5.254400000000000404e+00	3.297900000000001342e+01
-5.412803351241000233e-02	2.226999999999999424e+00	5.773400000000000531e+00	1.860500000000000043e+01
-5.376054058341001030e-02	1.979500000000000037e+00	5.853100000000002190e+00	1.720099999999999341e+01
-5.339304765441001827e-02	2.625400000000000400e+00	5.659499999999999531e+00	2.320199999999999818e+01
-5.302555472541002624e-02	2.912399999999999878e+00	4.945700000000001317e+00	2.564600000000001145e+01
-5.265806179641000645e-02	2.313999999999999613e+00	5.922999999999999154e+00	2.046799999999999997e+01
-5.229056886741001442e-02	2.008000000000000007e+00	7.207599999999997564e+00	1.808399999999999963e+01
-5.192307593841002239e-02	2.529299999999999216e+00	7.177099999999999369e+00	2.314499999999999957e+01
-5.155558300941003036e-02	2.223500000000000476e+00	5.426399999999999224e+00	2.057400000000000162e+01
-5.118809008041000363e-02	2.199899999999999523e+00	3.716599999999999238e+00	2.025400000000000134e+01
-5.082059715141001160e-02	2.821200000000000596e+00	5.033199999999999008e+00	2.624999999999999645e+01
-5.045310422241001957e-02	2.743200000000000749e+00	8.321699999999999875e+00	2.600200000000000244e+01
-5.008561129341002754e-02	2.628699999999999370e+00	9.340400000000004255e+00	2.502600000000001401e+01
-4.971811836441000082e-02	2.769999999999999574e+00	8.588300000000002044e+00	2.648100000000000165e+01
-4.935062543541000879e-02	2.286200000000000898e+00	8.947199999999996933e+00	2.326899999999999125e+01
-4.898313250641001676e-02	1.941900000000001070e+00	7.993600000000002481e+00	2.107599999999998985e+01
-4.861563957741002473e-02	1.638199999999999434e+00	7.319599999999999440e+00	1.838600000000000279e+01
-4.824814664841003270e-02	1.308600000000000430e+00	6.444800000000000750e+00	1.473600000000000421e+01
-4.788065371941000598e-02	1.240199999999999525e+00	4.431600000000001316e+00	1.333999999999999453e+01
-4.751316079041001395e-02	1.371100000000000430e+00	3.179499999999999993e+00	1.443099999999999739e+01
-4.714566786141002191e-02	1.352499999999999147e+00	3.780800000000000161e+00	1.481900000000000617e+01
-4.677817493241002988e-02	1.501400000000000068e+00	6.969599999999998019e+00	1.727500000000000213e+01
-4.641068200341000316e-02	1.758499999999999286e+00	8.378899999999996240e+00	2.010999999999999588e+01
-4.604318907441001113e-02	1.366399999999999171e+00	4.937799999999999301e+00	1.530400000000000382e+01
-4.567569614541001910e-02	9.345000000000001084e-01	2.372399999999998954e+00	1.027699999999999747e+01
-4.530820321641002707e-02	1.165100000000000025e+00	2.684029999999999916e+00	1.335000000000000320e+01
-4.494071028741000728e-02	1.819400000000000128e+00	4.724800000000000111e+00	2.163600000000000634e+01
-4.457321735841001525e-02	2.010299999999999088e+00	6.893399999999999750e+00	2.439900000000001157e+01
-4.420572442941002322e-02	1.603199999999999070e+00	7.375299999999999301e+00	1.938699999999999335e+01
-4.383823150041003119e-02	1.316199999999999148e+00	5.952699999999998326e+00	1.543899999999999295e+01
-4.347073857141000447e-02	1.249599999999999822e+00	5.264400000000000190e+00	1.573199999999999932e+01
-4.310324564241001244e-02	1.302100000000000479e+00	6.498800000000002797e+00	1.831100000000000350e+01
-4.273575271341002041e-02	1.047540000000000360e+00	6.173700000000000188e+00	1.602099999999999369e+01
-4.236825978441002838e-02	6.420499999999997875e-01	4.281800000000000495e+00	1.036699999999999910e+01
-4.200076685541000165e-02	5.031599999999999406e-01	2.689200000000000479e+00	7.535999999999998700e+00
-4.163327392641000962e-02	5.296899999999999942e-01	2.493199999999999417e+00	8.410000000000001918e+00
-4.126578099741001759e-02	8.817700000000003868e-01	4.690499999999999226e+00	1.549099999999999966e+01
-4.089828806841002556e-02	1.090699999999999781e+00	6.313100000000001266e+00	1.900199999999999889e+01
-4.053079513940999884e-02	7.590000000000004521e-01	6.456300000000000594e+00	1.418900000000000006e+01
-4.016330221041000681e-02	4.780600000000000405e-01	6.877900000000002123e+00	1.169500000000000384e+01
-3.979580928141001478e-02	6.406999999999999362e-01	6.868199999999999861e+00	1.525899999999999856e+01
-3.942831635241002275e-02	1.024599999999999511e+00	7.544200000000001793e+00	2.177799999999999869e+01
-3.906082342341003072e-02	8.750000000000003331e-01	5.619899999999999451e+00	1.744899999999999807e+01
-3.869333049441000399e-02	5.366400000000000059e-01	3.588400000000001366e+00	9.794999999999998153e+00
-3.832583756541001196e-02	4.679199999999999471e-01	3.930199999999999250e+00	9.150999999999998025e+00
-3.795834463641001993e-02	5.946799999999998754e-01	5.113400000000000389e+00	1.230400000000000205e+01
-3.759085170741002790e-02	9.441000000000008274e-01	7.711199999999998944e+00	1.905000000000000071e+01
-3.722335877841000812e-02	1.000899999999999457e+00	8.688100000000005707e+00	2.034700000000000486e+01
-3.685586584941001609e-02	5.909800000000001718e-01	5.773600000000001842e+00	1.343299999999999450e+01
-3.648837292041002406e-02	2.486099999999999977e-01	2.853999999999998316e+00	7.815000000000000391e+00
-3.612087999141003203e-02	2.242500000000000604e-01	2.864000000000001211e+00	8.951000000000000512e+00
-3.575338706241000530e-02	3.753000000000000780e-01	5.461399999999997590e+00	1.552799999999999869e+01
-3.538589413341001327e-02	4.052000000000001156e-01	6.715000000000001634e+00	1.891400000000000148e+01
-3.501840120441002124e-02	2.698700000000000543e-01	5.590700000000000003e+00	1.790300000000000580e+01
-3.465090827541002921e-02	1.768100000000000782e-01	4.377199999999999314e+00	1.524100000000000144e+01
-3.428341534641000249e-02	1.874399999999999678e-01	4.408200000000001673e+00	1.377300000000000146e+01
-3.391592241741001046e-02	2.582899999999999641e-01	5.766099999999998005e+00	1.697899999999999920e+01
-3.354842948841001843e-02	1.940370000000000428e-01	5.385300000000002640e+00	1.718300000000000693e+01
-3.318093655941002640e-02	1.311669999999999503e-01	4.755859999999999310e+00	1.653499999999998948e+01
-3.281344363040999967e-02	1.802039999999999753e-01	5.344200000000002504e+00	1.808200000000000074e+01
-3.244595070141000764e-02	3.885570000000000968e-01	6.907300000000002882e+00	2.465600000000000946e+01
-3.207845777241001561e-02	1.790119999999999933e+00	1.219309999999999938e+01	5.302200000000001268e+01
-3.171096484341002358e-02	5.604799999999999116e+00	2.080390000000000228e+01	1.081940000000000595e+02
-3.134347191441000380e-02	1.073700000000000188e+01	2.782650000000000290e+01	1.691700000000000159e+02
-3.097597898541000830e-02	1.602899999999999636e+01	3.491399999999998727e+01	2.349699999999999704e+02
-3.060848605641001627e-02	1.682399999999999807e+01	3.465419999999999590e+01	2.392300000000000466e+02
-3.024099312741002424e-02	1.404600000000000293e+01	2.972880000000000678e+01	1.986899999999999125e+02
-2.987350019841003221e-02	1.176300000000000168e+01	2.753419999999999845e+01	1.724099999999999682e+02
-2.950600726941000548e-02	9.573999999999998067e+00	2.215490000000000492e+01	1.366899999999999977e+02
-2.913851434041001345e-02	7.707999999999996632e+00	1.548580000000000112e+01	9.893000000000000682e+01
-2.877102141141002142e-02	6.464000000000000412e+00	1.327280000000000015e+01	7.895999999999997954e+01
-2.840352848241002939e-02	6.323000000000005727e+00	1.413500000000000689e+01	7.726000000000001933e+01
-2.803603555341000614e-02	6.766000000000001791e+00	1.352799999999999869e+01	7.880999999999994543e+01
-2.766854262441001411e-02	7.102000000000000313e+00	1.054200000000000159e+01	7.957999999999998408e+01
-2.730104969541002208e-02	6.160000000000000142e+00	7.680199999999997473e+00	6.919000000000001194e+01
-2.693355676641003005e-02	4.185499999999999332e+00	6.705600000000000449e+00	4.758500000000000796e+01
-2.656606383741000332e-02	3.669599999999999973e+00	7.181700000000001971e+00	4.082400000000000517e+01
-2.619857090841001129e-02	3.864700000000000468e+00	5.372499999999998721e+00	4.039799999999998903e+01
-2.583107797941001926e-02	3.603099999999999969e+00	3.146029999999998772e+00	3.606800000000000495e+01
-2.546358505041002723e-02	3.119699999999999918e+00	2.323299999999998366e+00	3.166600000000000392e+01
-2.509609212141000398e-02	3.257800000000000473e+00	2.440150000000000485e+00	3.300399999999999068e+01
-2.472859919241001195e-02	4.067199999999999704e+00	3.217150000000000620e+00	3.978800000000001091e+01
-2.436110626341001992e-02	4.437200000000000699e+00	5.055099999999999483e+00	4.429999999999999005e+01
-2.399361333441002789e-02	4.405300000000000438e+00	7.831900000000000972e+00	4.660000000000000142e+01
-2.362612040541000116e-02	4.019199999999999662e+00	6.874900000000000233e+00	4.228699999999999193e+01
-2.325862747641000913e-02	2.996099999999999763e+00	3.454200000000000159e+00	2.993499999999999162e+01
-2.289113454741001710e-02	2.372100000000000986e+00	1.996439999999999326e+00	2.304000000000000270e+01
-2.252364161841002507e-02	2.158200000000000340e+00	1.434010000000000229e+00	2.054400000000000048e+01
-2.215614868941000182e-02	1.725700000000000678e+00	1.111760000000000081e+00	1.612000000000000810e+01
-2.178865576041000979e-02	1.378700000000000037e+00	1.153159999999999297e+00	1.328400000000000247e+01
-2.142116283141001429e-02	1.956100000000000394e+00	2.266959999999999642e+00	1.894300000000000139e+01
-2.105366990241002226e-02	2.447599999999999554e+00	4.695499999999999119e+00	2.380300000000000082e+01
-2.068617697341003023e-02	1.868400000000000727e+00	4.888999999999998458e+00	1.836800000000000566e+01
-2.031868404441000697e-02	1.614899999999998892e+00	3.309299999999999020e+00	1.536500000000000199e+01
-1.995119111541001494e-02	1.926599999999999646e+00	3.171850000000000946e+00	1.861500000000000909e+01
-1.958369818641002291e-02	2.522499999999999964e+00	2.842009999999999259e+00	2.457399999999999451e+01
-1.921620525741003088e-02	2.699799999999999756e+00	2.189069999999999627e+00	2.561200000000000543e+01
-1.884871232841000416e-02	2.547499999999999876e+00	2.060339999999999172e+00	2.407299999999999329e+01
-1.848121939941001213e-02	2.558299999999998242e+00	3.249930000000001318e+00	2.437600000000000477e+01
-1.811372647041002010e-02	2.251399999999999402e+00	5.100199999999998290e+00	2.167700000000000315e+01
-1.774623354141002807e-02	1.643800000000001038e+00	4.059780000000001721e+00	1.592299999999999827e+01
-1.737874061241000481e-02	1.045400000000000329e+00	1.837170000000000414e+00	9.926000000000000156e+00
-1.701124768341001278e-02	5.423799999999998622e-01	7.788300000000000223e-01	5.029799999999998050e+00
-1.664375475441002075e-02	3.862099999999999977e-01	7.758599999999999941e-01	3.632900000000001128e+00
-1.627626182541002872e-02	8.753999999999996229e-01	3.038180000000000547e+00	8.385599999999998388e+00
-1.590876889641000200e-02	1.355500000000000371e+00	6.208179999999996923e+00	1.310700000000000109e+01
-1.554127596741000997e-02	1.208199999999999941e+00	6.571120000000002292e+00	1.180599999999999561e+01
-1.517378303841001794e-02	6.535999999999995147e-01	4.501029999999999198e+00	6.442000000000002835e+00
-1.480629010941002591e-02	5.441799999999999971e-01	1.936479999999999313e+00	5.198899999999999189e+00
-1.443879718041000092e-02	8.161999999999999256e-01	8.734699999999998576e-01	7.673999999999997712e+00
-1.407130425141000889e-02	9.953999999999991743e-01	1.316880000000000051e+00	9.415999999999998593e+00
-1.370381132241001686e-02	1.177500000000000879e+00	1.780109999999999193e+00	1.115099999999999625e+01
-1.333631839341002483e-02	1.177300000000000013e+00	1.447850000000000303e+00	1.110400000000000453e+01
-1.296882546440999984e-02	1.173399999999999332e+00	1.362280000000000157e+00	1.108999999999999631e+01
-1.260133253541000781e-02	1.196999999999999398e+00	1.710390000000000965e+00	1.141600000000000215e+01
-1.223383960641001578e-02	1.336000000000000743e+00	1.935110000000000330e+00	1.276599999999999291e+01
-1.186634667741002375e-02	1.153199999999999337e+00	1.810960000000001235e+00	1.101600000000000179e+01
-1.149885374841003172e-02	7.578999999999996851e-01	1.672839999999998994e+00	7.233999999999998209e+00
-1.113136081941000673e-02	5.416599999999998083e-01	2.043829999999998925e+00	5.252799999999998803e+00
-1.076386789041001470e-02	2.200800000000001366e-01	2.331568000000000307e+00	2.249700000000001587e+00
-1.039637496141002267e-02	3.840100000000001845e-02	1.408839000000000619e+00	4.572299999999999698e-01
-1.002888203241003064e-02	3.600500000000000228e-02	5.958269999999999955e-01	3.621000000000000330e-01
-9.661389103410005647e-03	1.363299999999999790e-01	1.152867300000000261e+00	1.298300000000000232e+00
-9.293896174410013616e-03	2.299599999999999145e-01	1.523498000000000241e+00	2.202700000000000990e+00
-8.926403245410021586e-03	2.984799999999999676e-01	7.719039999999999235e-01	2.909799999999999720e+00
-8.558910316410027821e-03	3.236859999999999182e-01	4.848680000000001322e-01	3.184249999999998693e+00
-8.191417387410004566e-03	2.082299999999999152e-01	1.412606000000000028e+00	2.059600000000000541e+00
-7.823924458410010802e-03	1.368800000000000017e-01	2.270452999999998944e+00	1.365499999999998826e+00
-7.456431529410019639e-03	7.593999999999996586e-02	1.761986599999999958e+00	7.673100000000002696e-01
-7.088938600410027609e-03	5.891799999999999815e-02	2.404083800000000881e+00	6.259600000000000719e-01
-6.721445671410002619e-03	9.490999999999998049e-02	3.826491000000000309e+00	1.012400000000001077e+00
-6.353952742410010589e-03	2.110299999999999399e-01	5.754170000000000229e+00	2.198800000000000754e+00
-5.986459813410018559e-03	3.645750000000000934e-01	1.169415000000000759e+01	3.760999999999997900e+00
-5.618966884410025661e-03	3.355179999999998164e-01	2.860317000000000931e+01	3.391000000000000458e+00
-5.251473955410001539e-03	3.472799999999999776e-01	6.532757999999999754e+01	3.115500000000000380e+00
-4.883981026410008641e-03	5.151200000000000223e-01	1.223347699999999918e+02	3.849599999999998801e+00
-4.516488097410016611e-03	7.486000000000001542e-01	2.020698699999999235e+02	4.727100000000001856e+00
-4.148995168410024581e-03	1.014899999999999247e+00	3.117404800000001046e+02	5.752699999999999925e+00
-3.781502239409999591e-03	1.279599999999999405e+00	4.349434699999998202e+02	7.241000000000001435e+00
-3.414009310410007561e-03	1.478900000000000770e+00	4.981570300000001339e+02	1.005300000000000082e+01
-3.046516381410015531e-03	1.462199999999999500e+00	5.045258900000001177e+02	1.245299999999999407e+01
-2.679023452410023067e-03	1.173100000000000032e+00	5.049137399999998479e+02	1.129499999999999638e+01
-2.311530523410031037e-03	8.826999999999995961e-01	4.130696809999999459e+02	7.413799999999999280e+00
-1.944037594410006264e-03	5.714500000000000135e-01	2.104422435000000178e+02	3.491999999999999549e+00
-1.576544665410014017e-03	2.305799999999999794e-01	5.596229659999998773e+01	1.310129999999999573e+00
-1.209051736410021987e-03	8.410399999999999820e-02	7.077363399999999416e+00	6.764100000000001778e-01
-8.415588074100297401e-04	1.917700000000000793e-01	1.402993000000000601e+00	1.882300000000000306e+00
-4.740658784100049128e-04	3.744399999999999396e-01	1.403330000000000188e+00	3.775100000000000122e+00
-1.065729494100127472e-04	3.644199999999997996e-01	6.759500000000000508e-01	3.755900000000000016e+00
2.609199795899794184e-04	1.595830000000001136e-01	1.478369999999999684e-01	1.672470000000000345e+00
6.284129085899715569e-04	6.022800000000000376e-02	1.426269999999999483e-01	6.588000000000001632e-01
9.959058375899963299e-04	1.570400000000000129e-01	5.511199999999999433e-01	1.638600000000000056e+00
1.363398766589988577e-03	2.385200000000001763e-01	8.232410000000002226e-01	2.409899999999999487e+00
1.730891695589980824e-03	1.252520000000000300e-01	4.246380000000000710e-01	1.250700000000001033e+00
2.098384624589973071e-03	4.301300000000000262e-02	8.359900000000003439e-02	4.491300000000003068e-01
2.465877553589997627e-03	1.311639000000000554e-01	6.013199999999997020e-02	1.439046000000000047e+00
2.833370482589990091e-03	2.803119999999999501e-01	1.338499999999999690e-01	3.070410000000000750e+00
3.200863411589982121e-03	2.778900000000000259e-01	2.385499999999999288e-01	2.981700000000000905e+00
3.568356340589974151e-03	2.832799999999999208e-01	4.490279999999998162e-01	2.923900000000001054e+00
3.935849269589998707e-03	2.238199999999999079e-01	4.085111000000000159e-01	2.280799999999999716e+00
4.303342198589991605e-03	6.971199999999999619e-02	2.714289999999999758e-01	7.134599999999998721e-01
4.670835127589983635e-03	1.043399999999999189e-02	7.695564000000000293e-01	1.283999999999999031e-01
5.038328056589975665e-03	1.502409999999999336e-02	1.331160099999999957e+00	2.039599999999999747e-01
5.405820985590000655e-03	1.279399999999999427e-01	8.875389999999999668e-01	1.482999999999999208e+00
5.773313914589992685e-03	6.124400000000002064e-01	6.978800000000000558e-01	6.967999999999999972e+00
6.140806843589984715e-03	1.357100000000000639e+00	1.305100000000000149e+00	1.528099999999999525e+01
6.508299772589976745e-03	1.618100000000000094e+00	1.631079999999999863e+00	1.814799999999999613e+01
6.875792701589968775e-03	9.828000000000006731e-01	1.020129999999999759e+00	1.107199999999999385e+01
7.243285630589993765e-03	3.960699999999999221e-01	3.811299999999998578e-01	4.507899999999999352e+00
7.610778559589985795e-03	6.714999999999999858e-01	5.692400000000000793e-01	7.733999999999998209e+00
7.978271488589977825e-03	9.861999999999995214e-01	8.689300000000004243e-01	1.142399999999999949e+01
8.345764417589969855e-03	5.537900000000000045e-01	5.058099999999998708e-01	6.457999999999998408e+00
8.713257346589994845e-03	2.548800000000001620e-01	2.012599999999999945e-01	3.048700000000000632e+00
9.080750275589986875e-03	4.887399999999999523e-01	3.478499999999999370e-01	5.812500000000000888e+00
9.448243204589978905e-03	8.726999999999996982e-01	7.124900000000000677e-01	1.027299999999999969e+01
9.815736133589972670e-03	1.131799999999999917e+00	1.404860000000000220e+00	1.345199999999999996e+01
1.018322906258999593e-02	7.527000000000003688e-01	2.009079999999999977e+00	9.016000000000000014e+00
1.055072199158998969e-02	1.940099999999999603e-01	1.425920000000000298e+00	2.318800000000000416e+00
1.091821492058998172e-02	1.905699999999999408e-02	4.033929999999997240e-01	2.261400000000000077e-01
1.128570784958997375e-02	2.404199999999999393e-02	5.817599999999999855e-02	3.057699999999999863e-01
1.165320077858999874e-02	2.593400000000000705e-01	1.942169999999999730e-01	3.300600000000000200e+00
1.202069370758999077e-02	1.002399999999999736e+00	7.359499999999998820e-01	1.269800000000000040e+01
1.238818663658998280e-02	1.366599999999999149e+00	9.864000000000002766e-01	1.718099999999999739e+01
1.275567956558997483e-02	6.701000000000000290e-01	4.721699999999998676e-01	8.320999999999999730e+00
1.312317249458999982e-02	1.200800000000000339e-01	8.225200000000000566e-02	1.467299999999999383e+00
1.349066542358999185e-02	8.351699999999998361e-03	5.676300000000002177e-03	1.006800000000000056e-01
1.385815835258998388e-02	1.440399999999999840e-02	1.621540000000000481e-02	1.926600000000000257e-01
1.422565128158997591e-02	1.905499999999999694e-01	2.500000000000000555e-01	2.569900000000000073e+00
1.459314421059000090e-02	9.572000000000000508e-01	1.445230000000000459e+00	1.303099999999999881e+01
1.496063713958999293e-02	1.984800000000000786e+00	3.315400000000003011e+00	2.727500000000001634e+01
1.532813006858998496e-02	2.063899999999998514e+00	4.201200000000001822e+00	2.858200000000000074e+01
1.569562299758997873e-02	1.497600000000000708e+00	5.431599999999999540e+00	2.077499999999999503e+01
1.606311592658997076e-02	1.037400000000000766e+00	5.122000000000000774e+00	1.429200000000000337e+01
1.643060885558999401e-02	7.013900000000000690e-01	2.278680000000000483e+00	9.731999999999999318e+00
1.679810178458998604e-02	5.635999999999998789e-01	7.940199999999999481e-01	8.602999999999997982e+00
1.716559471358997807e-02	8.174999999999997824e-01	7.422000000000001929e-01	1.218400000000000816e+01
1.753308764258997010e-02	1.349700000000000344e+00	1.093140000000000889e+00	1.903299999999999770e+01
1.790058057158999683e-02	1.234200000000000186e+00	1.723399999999999599e+00	1.789300000000000423e+01
1.826807350058998886e-02	7.979000000000003867e-01	3.417499999999999982e+00	1.302399999999999736e+01
1.863556642958998089e-02	6.524099999999998234e-01	3.765400000000000524e+00	1.061599999999999966e+01
1.900305935858997292e-02	6.508099999999999996e-01	1.697039999999999660e+00	8.994999999999999218e+00
1.937055228758999617e-02	6.485499999999995158e-01	5.445999999999997510e-01	8.538999999999999702e+00
1.973804521658998820e-02	4.953400000000000025e-01	4.158800000000001384e-01	7.484000000000002650e+00
2.010553814558998023e-02	7.147000000000002240e-01	8.104599999999998472e-01	1.244700000000000450e+01
2.047303107458997226e-02	1.002800000000000580e+00	1.157280000000000086e+00	1.685199999999999676e+01
2.084052400358999899e-02	8.140999999999997128e-01	1.510539999999999550e+00	1.310300000000000153e+01
2.120801693258999102e-02	6.838399999999996703e-01	2.326320000000000832e+00	1.076199999999999868e+01
2.157550986158998305e-02	5.686999999999999833e-01	2.603400000000000158e+00	8.820899999999999963e+00
2.194300279058997508e-02	4.775199999999997225e-01	3.608230000000001603e+00	8.011000000000001009e+00
2.231049571958999833e-02	5.737999999999998657e-01	3.559400000000000119e+00	9.884000000000002117e+00
2.267798864858999036e-02	4.846000000000001418e-01	1.572389999999999954e+00	8.605999999999999872e+00
2.304548157758998239e-02	5.904500000000002524e-01	8.491600000000004700e-01	1.110600000000000520e+01
2.341297450658997442e-02	1.240700000000000358e+00	1.385480000000000489e+00	2.264499999999999247e+01
2.378046743559000115e-02	1.902299999999999436e+00	2.241099999999999870e+00	3.610200000000001097e+01
2.414796036458999318e-02	1.695999999999999286e+00	2.255849999999998801e+00	3.450300000000000722e+01
2.451545329358998521e-02	1.190100000000000380e+00	1.707800000000001095e+00	2.543600000000000350e+01
2.488294622258997724e-02	8.009999999999992681e-01	1.232790000000000719e+00	1.787000000000000455e+01
2.525043915158996927e-02	8.813500000000006329e-01	1.268979999999999997e+00	1.881999999999998963e+01
2.561793208058999599e-02	1.160199999999999676e+00	1.754559999999999009e+00	2.378700000000000259e+01
2.598542500958998802e-02	1.160199999999999676e+00	3.097899999999999210e+00	2.456999999999998963e+01
2.635291793858998005e-02	1.025699999999999834e+00	5.073599999999999000e+00	2.091999999999999105e+01
2.672041086758997208e-02	1.124799999999999356e+00	5.291499999999998316e+00	2.200999999999999446e+01
2.708790379658999534e-02	9.070799999999998864e-01	3.378299999999998970e+00	2.010299999999999443e+01
2.745539672558998737e-02	5.498799999999999244e-01	1.555989999999999984e+00	1.418600000000000705e+01
2.782288965458997940e-02	7.688300000000000134e-01	1.334990000000000343e+00	1.819399999999999551e+01
2.819038258358997143e-02	9.652300000000000324e-01	1.608800000000000452e+00	2.299900000000000588e+01
2.855787551258999815e-02	5.827299999999998592e-01	1.211860000000000159e+00	1.612800000000000011e+01
2.892536844158999018e-02	3.611000000000000876e-01	6.729620000000000601e-01	9.618000000000002103e+00
2.929286137058998221e-02	6.964099999999999735e-01	9.747899999999998233e-01	1.581799999999999784e+01
2.966035429958997424e-02	1.088500000000000023e+00	1.878490000000001325e+00	2.755399999999999849e+01
3.002784722858999750e-02	1.199699999999999767e+00	2.580510000000000748e+00	3.483299999999999841e+01
3.039534015758998953e-02	1.079099999999999948e+00	3.701700000000001545e+00	4.031200000000001182e+01
3.076283308658998156e-02	7.901300000000002210e-01	6.633900000000000574e+00	4.316600000000001103e+01
3.113032601558997359e-02	6.952800000000003422e-01	1.020369999999999955e+01	4.204699999999998283e+01
3.149781894459000031e-02	9.383000000000010221e-01	1.037020000000000053e+01	4.452400000000000801e+01
3.186531187358999234e-02	1.032400000000000651e+00	7.170300000000001006e+00	4.323499999999998522e+01
3.223280480258998437e-02	8.664000000000003920e-01	5.256600000000001494e+00	3.727799999999999869e+01
3.260029773158997640e-02	7.111999999999999433e-01	5.907600000000000406e+00	3.107800000000001361e+01
3.296779066059000313e-02	8.211999999999998190e-01	6.674200000000000799e+00	3.234100000000000819e+01
3.333528358958999516e-02	1.068399999999999794e+00	5.404700000000000060e+00	3.879099999999998971e+01
3.370277651858998719e-02	1.092700000000000005e+00	2.976830000000000087e+00	3.452500000000000568e+01
3.407026944758997922e-02	8.734999999999997211e-01	1.910980000000000345e+00	2.729200000000000870e+01
3.443776237658997125e-02	6.695999999999997510e-01	1.633130000000000415e+00	2.147899999999999920e+01
3.480525530558999797e-02	5.102400000000002489e-01	2.611199999999999743e+00	1.882700000000000173e+01
3.517274823458999000e-02	6.073000000000001730e-01	4.816199999999998482e+00	2.273000000000000043e+01
3.554024116358998203e-02	9.073900000000000299e-01	4.843300000000001049e+00	2.664200000000000301e+01
3.590773409258997406e-02	7.684700000000002085e-01	4.362500000000000711e+00	2.194499999999999318e+01
3.627522702158999385e-02	4.877999999999998448e-01	4.451600000000000890e+00	1.569599999999999440e+01
3.664271995058998588e-02	7.183000000000001606e-01	2.882099999999999440e+00	2.010199999999999676e+01
3.701021287958997791e-02	1.177000000000000712e+00	2.190480000000000427e+00	3.289700000000000557e+01
3.737770580858996994e-02	1.300900000000000611e+00	2.816469999999999807e+00	4.117699999999999250e+01
3.774519873758999666e-02	9.006000000000005112e-01	3.837199999999998390e+00	3.042799999999999727e+01
3.811269166658998869e-02	3.621600000000000930e-01	5.453110000000001456e+00	1.138799999999999812e+01
3.848018459558998072e-02	3.327699999999998437e-01	4.508899999999998798e+00	8.325999999999996959e+00
3.884767752458997275e-02	6.187000000000004718e-01	2.033360000000000056e+00	1.646500000000000341e+01
3.921517045358999948e-02	6.492999999999998773e-01	1.171600000000000419e+00	1.917300000000000182e+01
3.958266338258999151e-02	4.692299999999997029e-01	7.742900000000001448e-01	1.386900000000000155e+01
3.995015631158998354e-02	5.082899999999996865e-01	5.650699999999997392e-01	1.257599999999999696e+01
4.031764924058997557e-02	1.084099999999999842e+00	9.996000000000002661e-01	2.483599999999999497e+01
4.068514216959000229e-02	1.245999999999999996e+00	1.477860000000000174e+00	2.821400000000000219e+01
4.105263509858999432e-02	7.657000000000006024e-01	3.170899999999999164e+00	1.918400000000000105e+01
4.142012802758998635e-02	4.217800000000002658e-01	6.334400000000002251e+00	1.325000000000000355e+01
4.178762095658997838e-02	3.562899999999999956e-01	6.123140000000002914e+00	1.115800000000000125e+01
4.215511388558999817e-02	5.434400000000003672e-01	2.886800000000000033e+00	1.465799999999998704e+01
4.252260681458999020e-02	6.582810000000004491e-01	1.036739999999999551e+00	1.605799999999999272e+01
4.289009974358998917e-02	4.952999999999996850e-01	5.846399999999996044e-01	1.253400000000000070e+01
4.325759267258998120e-02	5.907299999999999773e-01	1.111786999999999859e+00	1.862400000000000233e+01
4.362508560158997323e-02	9.996999999999993669e-01	2.409740000000000659e+00	3.051600000000001600e+01
4.399257853058999301e-02	1.245599999999999818e+00	3.187520000000000131e+00	3.382699999999999818e+01
4.436007145958998504e-02	9.828000000000004510e-01	2.051620000000000221e+00	2.442399999999999594e+01
4.472756438858997707e-02	4.519200000000000994e-01	7.058400000000000230e-01	1.029800000000000360e+01
4.509505731758996910e-02	1.665139999999998843e-01	1.073159999999999448e+00	3.747099999999998765e+00
4.546255024658999583e-02	3.094900000000000428e-01	3.187540000000000262e+00	8.043999999999998707e+00
4.583004317558998786e-02	5.977399999999997160e-01	3.747860000000001079e+00	1.625499999999999901e+01
4.619753610458997989e-02	7.147000000000004460e-01	2.549499999999999211e+00	1.883499999999999375e+01
4.656502903358997192e-02	5.266500000000000625e-01	3.273050000000000015e+00	1.300700000000000145e+01
4.693252196258999864e-02	2.602400000000000269e-01	3.727759999999999962e+00	5.814000000000000945e+00
4.730001489158999067e-02	4.647099999999999009e-01	3.407540000000000013e+00	9.958999999999997854e+00
4.766750782058998270e-02	9.166000000000005254e-01	4.947749999999999204e+00	2.019200000000001438e+01
4.803500074958997473e-02	9.184000000000006603e-01	4.912559999999997373e+00	2.170199999999999463e+01
4.840249367859000146e-02	4.889400000000001523e-01	3.202790000000001136e+00	1.280199999999999783e+01
4.876998660758999349e-02	1.885800000000000254e-01	3.566839999999999122e+00	5.287400000000001654e+00
4.913747953658998552e-02	3.644400000000000972e-01	3.771830000000001792e+00	9.623000000000001108e+00
4.950497246558997755e-02	7.263999999999996016e-01	4.524529999999999497e+00	1.800100000000000122e+01
4.987246539458999733e-02	6.080999999999996408e-01	6.265770000000000728e+00	1.435800000000000232e+01
5.023995832358998936e-02	3.486999999999999544e-01	5.763189999999999813e+00	8.995999999999998664e+00
5.060745125258998139e-02	4.706099999999999728e-01	4.267750000000000377e+00	1.325300000000000011e+01
5.097494418158997342e-02	6.550999999999997936e-01	1.950070000000001080e+00	1.708499999999999730e+01
5.134243711059000015e-02	7.358000000000003427e-01	7.882599999999999607e-01	1.758300000000000196e+01
5.170993003958999218e-02	8.061000000000004828e-01	1.710569999999999702e+00	1.955899999999999750e+01
5.207742296858998421e-02	7.300000000000003153e-01	4.698080000000000034e+00	1.983300000000000551e+01
5.244491589758997624e-02	6.862000000000002542e-01	6.679410000000000736e+00	2.079600000000000648e+01
5.281240882658996827e-02	5.650699999999995171e-01	4.473619999999998598e+00	1.732800000000000296e+01
5.317990175558999499e-02	3.759300000000001529e-01	1.415599999999999969e+00	1.046800000000000175e+01
5.354739468458998702e-02	3.423700000000000077e-01	6.946000000000001062e-01	7.903999999999992809e+00
5.391488761358997905e-02	2.713200000000001721e-01	2.055189999999999628e+00	5.779900000000002258e+00
5.428238054258997108e-02	2.261099999999998111e-01	3.568799999999999972e+00	4.903000000000001357e+00
5.464987347158999781e-02	3.953499999999999237e-01	3.476809999999999512e+00	9.538000000000000256e+00
5.501736640058998984e-02	6.827999999999996295e-01	4.355039999999999800e+00	1.743000000000000327e+01
5.538485932958998187e-02	8.878000000000006997e-01	4.531850000000000378e+00	2.256199999999999761e+01
5.575235225858997390e-02	5.635999999999998789e-01	2.701369999999999383e+00	1.377500000000000036e+01
5.611984518759000062e-02	1.427000000000000768e-01	8.326279999999999237e-01	3.348199999999998511e+00
5.648733811658999265e-02	3.795500000000001650e-02	1.432580000000000242e-01	9.062000000000005606e-01
5.685483104558998468e-02	1.801680000000000781e-01	4.861899999999999555e-01	4.443300000000002470e+00
5.722232397458997671e-02	4.853200000000003622e-01	2.726209999999999134e+00	1.190899999999999892e+01
5.758981690358999650e-02	5.948999999999995403e-01	6.400360000000003602e+00	1.454399999999999871e+01
5.795730983258998853e-02	6.022800000000000376e-01	6.704350000000002474e+00	1.541799999999999926e+01
5.832480276158998056e-02	5.882400000000002072e-01	4.850590000000000401e+00	1.536600000000000144e+01
5.869229569058997259e-02	5.212699999999997891e-01	3.071139999999998427e+00	1.325499999999999901e+01
5.905978861958999931e-02	5.687000000000002053e-01	1.788060000000000205e+00	1.419000000000000483e+01
5.942728154858999134e-02	5.259200000000000541e-01	2.231159999999997812e+00	1.290200000000000280e+01
5.979477447758998337e-02	4.876000000000002554e-01	2.931519999999999015e+00	1.244600000000000151e+01
6.016226740658997540e-02	4.813100000000000711e-01	2.281600000000000072e+00	1.311599999999999255e+01
6.052976033559000213e-02	3.352599999999999469e-01	1.296660000000000146e+00	9.411999999999997257e+00
6.089725326458999416e-02	3.629599999999999493e-01	1.639423999999999992e+00	1.030599999999999739e+01
6.126474619358998619e-02	3.962199999999999056e-01	2.463690000000000602e+00	1.147999999999999865e+01
6.163223912258997822e-02	3.173199999999998799e-01	2.131796000000000024e+00	9.778999999999999915e+00
6.199973205158998413e-02	2.978539999999998966e-01	9.590727999999995035e-01	9.792000000000003368e+00
6.236722498058997616e-02	2.025599999999999623e-01	2.575536999999999965e-01	6.599200000000001509e+00
6.273471790958998207e-02	1.459699999999999609e-01	6.030951000000001755e-02	4.199100000000001387e+00
6.310221083858998103e-02	1.192920000000000369e-01	3.379116000000000064e-02	3.204000000000000181e+00
6.346970376758999388e-02	4.462579999999999325e-02	2.030593999999999455e-01	1.186200000000000365e+00
6.383719669658997897e-02	1.755400000000000363e-02	1.551713600000000248e+00	4.606999999999999429e-01
6.420468962558999182e-02	5.207799999999998541e-02	5.120017999999999958e+00	1.391700000000000603e+00
6.457218255458997691e-02	8.624700000000003197e-02	7.120193999999999690e+00	2.424800000000001177e+00
6.493967548358998976e-02	1.201299999999999590e-01	5.235999999999997989e+00	3.989100000000000534e+00
6.530716841258998873e-02	3.181399999999999784e-01	5.393029999999999546e+00	1.114699999999999847e+01
6.567466134158998770e-02	5.889399999999997970e-01	5.987760000000003302e+00	2.044400000000000261e+01
6.604215427058998666e-02	5.259800000000000031e-01	4.803420000000000911e+00	1.820399999999998997e+01
6.640964719958998563e-02	2.823699999999999544e-01	3.869579999999997799e+00	9.539999999999997371e+00
6.677714012858998460e-02	1.934299999999999908e-01	4.830020000000001090e+00	6.343000000000001748e+00
6.714463305758999745e-02	2.422299999999999731e-01	6.483250000000003510e+00	8.157999999999994145e+00
6.751212598658998254e-02	2.749300000000001742e-01	5.240560000000002994e+00	9.530000000000002913e+00
6.787961891558999539e-02	2.435200000000000975e-01	2.165138000000001117e+00	8.924000000000001265e+00
6.824711184458998048e-02	2.350499999999999257e-01	1.715918000000000943e+00	8.735999999999998877e+00
6.861460477358999333e-02	3.399199999999998889e-01	3.463789999999999480e+00	1.223600000000000954e+01
6.898209770258997842e-02	3.784399999999998876e-01	3.910369999999997681e+00	1.327200000000000379e+01
6.934959063158999126e-02	2.052499999999999603e-01	3.974008000000000873e+00	6.719999999999999751e+00
6.971708356058999023e-02	2.108200000000000629e-01	3.843408000000000158e+00	7.079000000000000625e+00
7.008457648958998920e-02	3.925399999999999445e-01	4.142350000000000421e+00	1.421199999999999797e+01
7.045206941858998817e-02	4.065200000000000480e-01	5.576630000000003307e+00	1.536700000000000621e+01
7.081956234758997326e-02	3.115899999999999781e-01	7.206700000000000550e+00	1.241999999999999993e+01
7.118705527658998611e-02	2.828199999999999603e-01	5.272840000000001304e+00	1.158200000000000607e+01
7.155454820558998508e-02	3.337100000000001176e-01	1.549664000000000375e+00	1.385600000000000342e+01
7.192204113458998405e-02	3.723400000000000598e-01	2.634570000000001078e-01	1.545699999999999719e+01
7.228953406358998302e-02	2.622600000000000486e-01	1.282109999999999639e-01	1.086400000000000254e+01
7.265702699258998198e-02	1.965199999999998892e-01	5.710099999999997955e-01	8.229999999999998650e+00
7.302451992158998095e-02	1.904800000000000104e-01	2.437119999999999287e+00	7.770000000000000462e+00
7.339201285058999380e-02	1.452399999999999802e-01	4.583686000000001926e+00	5.681000000000001826e+00
7.375950577958997889e-02	8.211300000000000543e-02	3.532624000000000652e+00	3.248500000000000387e+00
7.412699870858999174e-02	3.196800000000000336e-02	1.383133599999999186e+00	1.324199999999999822e+00
7.449449163758997683e-02	9.352999999999998815e-02	2.920369000000000437e+00	4.022100000000001785e+00
7.486198456658998968e-02	2.845900000000000651e-01	8.229211000000001164e+00	1.210900000000000176e+01
7.522947749558998864e-02	3.063199999999999257e-01	8.841707999999998790e+00	1.284399999999999764e+01
7.559697042458998761e-02	1.146900000000000142e-01	3.589129000000001568e+00	4.729199999999999626e+00
7.596446335358998658e-02	2.640699999999999645e-02	1.579900400000000760e+00	1.190500000000000114e+00
7.633195628258998555e-02	7.634599999999999720e-02	3.051190999999999320e+00	3.898699999999998944e+00
7.669944921158998452e-02	1.839200000000000557e-01	2.851120999999999572e+00	9.469000000000002970e+00
7.706694214058999737e-02	1.728000000000000369e-01	9.286870000000000402e-01	8.986999999999996547e+00
7.743443506958998246e-02	1.090800000000000103e-01	1.157539999999999264e-01	5.942000000000003723e+00
7.780192799858999531e-02	1.481200000000000294e-01	2.942900000000001764e-02	8.433999999999997499e+00
7.816942092758998040e-02	1.782400000000000373e-01	1.033399999999999874e-01	1.031300000000000594e+01
7.853691385658999324e-02	1.435399999999999732e-01	8.961230000000003360e-01	8.247999999999997556e+00
7.890440678558999221e-02	9.044399999999998274e-02	3.781679999999999708e+00	4.734499999999998820e+00
7.927189971458999118e-02	1.337500000000000078e-01	6.592977999999995120e+00	7.499000000000000554e+00
7.963939264358999015e-02	2.089300000000000046e-01	6.381896999999997711e+00	1.293600000000000172e+01
8.000688557258997524e-02	2.511200000000000099e-01	5.844144999999999257e+00	1.610700000000000642e+01
8.037437850158998809e-02	2.874600000000001043e-01	7.447985999999997553e+00	1.837999999999999545e+01
8.074187143058997318e-02	1.797200000000000464e-01	9.450767999999996505e+00	1.062000000000000277e+01
8.110936435958998603e-02	5.214500000000000385e-02	7.502194000000001139e+00	2.405100000000000904e+00
8.147685728858998500e-02	1.276600000000000477e-02	4.837782000000000693e+00	5.361400000000000610e-01
8.184435021758998396e-02	3.105599999999999333e-02	3.183453999999998452e+00	2.522200000000000220e+00
8.221184314658998293e-02	9.095599999999999519e-02	1.963614799999999772e+00	7.957999999999995744e+00
8.257933607558999578e-02	1.120899999999999952e-01	3.926598500000003433e+00	9.830000000000000071e+00
8.294682900458998087e-02	5.696399999999997993e-02	6.398159600000001390e+00	4.680700000000002525e+00
8.331432193358999372e-02	2.073000000000000190e-02	6.228544600000006426e+00	1.112600000000000255e+00
8.368181486258997881e-02	2.652599999999999403e-02	5.092941800000001962e+00	1.886000000000000343e+00
8.404930779158999166e-02	6.187999999999999057e-02	4.342525200000004304e+00	6.805999999999999162e+00
8.441680072058997675e-02	8.675000000000004929e-02	3.998321000000002901e+00	1.016200000000000259e+01
8.478429364958998959e-02	6.242800000000000432e-02	3.316277199999998704e+00	6.459000000000000519e+00
8.515178657858998856e-02	5.385899999999998328e-02	4.162926900000001318e+00	4.670599999999999419e+00
8.551927950758998753e-02	6.930199999999998861e-02	4.489364000000001909e+00	7.715000000000001634e+00
8.588677243658998650e-02	6.539200000000001956e-02	4.483908999999998812e+00	9.294000000000000483e+00
8.625426536558999935e-02	8.290000000000000147e-02	7.438913999999999582e+00	1.315599999999999170e+01
8.662175829458998444e-02	8.355099999999995863e-02	8.391170000000000684e+00	1.296400000000000574e+01
8.698925122358999729e-02	3.632900000000000712e-02	4.535086100000000009e+00	5.630000000000002558e+00
8.735674415258998238e-02	1.053399999999999996e-02	1.286665500000000240e+00	2.592800000000000882e+00
8.772423708158999522e-02	1.368900000000000151e-02	1.770498799999999928e+00	3.828400000000001135e+00
8.809173001058998032e-02	1.903200000000000031e-02	4.676736300000002622e+00	3.944000000000000838e+00
8.845922293958999316e-02	1.424800000000000198e-02	5.688905800000001456e+00	4.799700000000000522e+00
8.882671586858999213e-02	5.755399999999996456e-03	3.118935800000000036e+00	5.046300000000000452e+00
8.919420879758997722e-02	1.197999999999999196e-03	7.073768999999998641e-01	2.400299999999999656e+00
8.956170172658999007e-02	3.659099999999999983e-04	1.580458899999999944e-01	4.662200000000000233e-01
8.992919465558997516e-02	3.454600000000001246e-03	1.145148119999999548e+00	6.351999999999999313e-02
9.029668758458998801e-02	1.726300000000000404e-02	4.959677600000000020e+00	1.144900000000000639e-01
9.066418051358998698e-02	3.396500000000000213e-02	9.070428000000006818e+00	1.769600000000001172e-01
9.103167344258998595e-02	2.798400000000000193e-02	8.271595200000001924e+00	1.359400000000000330e-01
9.139916637158998491e-02	1.144000000000000225e-02	4.132883999999999780e+00	6.188000000000002526e-02
9.176665930058998388e-02	1.138340000000000185e-02	2.350138199999999955e+00	2.353100000000000677e-02
9.213415222958998285e-02	2.444200000000001233e-02	4.054309600000002511e+00	3.941499999999999865e-02
9.250164515858999570e-02	2.687600000000000405e-02	5.078173999999998856e+00	8.238000000000003653e-02
9.286913808758998079e-02	1.713600000000000539e-02	3.808838299999997012e+00	8.604000000000001924e-02
9.323663101658999364e-02	6.072599999999995710e-03	1.803850069999999528e+00	4.268800000000002454e-02
9.360412394558997873e-02	3.087800000000001221e-03	2.565483599999999864e+00	5.219100000000001516e-02
9.397161687458999157e-02	6.328000000000002893e-03	5.054040300000003150e+00	1.090700000000000558e-01
9.433910980358999054e-02	8.419999999999998666e-03	5.141435799999998224e+00	1.238700000000000773e-01
9.470660273258998951e-02	4.949399999999997898e-03	2.555965449999999972e+00	6.619800000000002071e-02
9.507409566158998848e-02	2.196000000000000035e-03	7.084943499999998284e-01	1.641099999999999504e-02
9.544158859058998745e-02	8.148400000000001822e-03	1.393485489999999549e+00	1.894399999999999556e-02
9.580908151958998642e-02	1.997300000000000811e-02	3.741429000000000560e+00	4.740799999999999875e-02
9.617657444858999927e-02	2.033199999999999591e-02	5.800308399999998699e+00	6.460999999999998689e-02
9.654406737758998436e-02	1.945200000000000401e-02	8.948339800000002953e+00	9.610000000000003262e-02
9.691156030658999720e-02	2.684200000000000474e-02	1.192847100000000538e+01	1.530600000000000571e-01
9.727905323558998230e-02	3.013000000000000400e-02	1.128836599999999812e+01	1.633000000000001395e-01
9.764654616458999514e-02	3.109299999999999217e-02	8.564408199999997251e+00	1.122599999999999987e-01
9.801403909358999411e-02	3.184999999999999637e-02	8.974279800000001472e+00	1.161400000000000071e-01
9.838153202258997920e-02	2.026999999999999288e-02	8.055667400000000811e+00	1.215999999999999026e-01
9.874902495158999205e-02	6.262000000000001940e-03	3.319351199999999391e+00	5.338800000000002571e-02
9.911651788058997714e-02	1.404399999999999876e-03	1.229047759999999601e+00	1.638999999999999485e-02
9.948401080958998999e-02	2.676299999999998212e-03	3.122075800000000623e+00	3.854200000000000681e-02
9.985150373858997508e-02	5.175400000000002741e-03	5.503615400000001046e+00	7.902000000000004853e-02
1.002189966675899879e-01	5.614000000000000934e-03	4.787398199999999271e+00	7.982000000000000206e-02
1.005864895965899869e-01	8.570599999999999399e-03	2.956801399999998914e+00	4.601999999999999147e-02
1.009539825255899859e-01	2.002199999999999119e-02	4.290266600000001596e+00	5.121400000000000952e-02
1.013214754545899848e-01	2.530899999999998776e-02	6.917797200000000757e+00	8.850000000000003697e-02
1.016889683835899838e-01	2.563299999999999260e-02	8.136288599999996762e+00	1.303599999999999759e-01
1.020564613125899828e-01	2.548699999999999577e-02	7.438546000000002323e+00	1.414199999999999902e-01
1.024239542415899956e-01	1.977399999999999991e-02	5.001770799999999184e+00	8.462000000000000077e-02
1.027914471705899807e-01	1.573160000000000183e-02	3.574949000000000598e+00	3.812799999999999523e-02
1.031589400995899936e-01	1.936600000000000127e-02	6.219748000000000054e+00	7.337000000000004629e-02
1.035264330285899786e-01	2.898199999999999735e-02	9.883068000000001518e+00	1.155799999999999189e-01
1.038939259575899915e-01	1.956100000000000200e-02	6.345291799999998261e+00	6.850000000000006084e-02
1.042614188865899905e-01	4.686699999999999373e-03	1.461867199999999700e+00	1.463399999999999770e-02
1.046289118155899894e-01	3.933499999999998304e-04	1.214085100000000111e-01	1.173800000000000017e-03
1.049964047445899884e-01	2.465499999999999485e-04	1.211207420000000590e-01	1.955799999999999293e-03
1.053638976735899874e-01	3.423600000000000167e-03	1.460018080000000662e+00	2.376999999999999946e-02
1.057313906025899863e-01	1.953199999999999381e-02	6.745981200000000122e+00	1.078400000000000747e-01
1.060988835315899992e-01	4.488500000000000822e-02	1.259999010000000652e+01	1.962999999999999468e-01
1.064663764605899843e-01	4.212400000000000866e-02	1.105965470000000295e+01	1.738200000000000300e-01
1.068338693895899971e-01	1.762899999999999537e-02	5.851884199999999758e+00	9.997999999999997167e-02
1.072013623185899822e-01	3.967600000000002548e-03	1.918249200000000654e+00	3.532799999999998442e-02
1.075688552475899812e-01	7.490300000000001384e-04	3.696102599999999128e-01	6.123900000000004167e-03
1.079363481765899940e-01	2.934200000000000523e-03	9.653665999999999636e-01	8.624000000000001456e-03
1.083038411055899791e-01	1.115509999999999592e-02	3.769308800000000126e+00	3.408900000000000818e-02
1.086713340345899920e-01	1.903280000000000249e-02	5.800061000000001243e+00	5.020900000000001751e-02
1.090388269635899771e-01	2.518910000000000940e-02	5.468819000000000763e+00	4.033400000000001567e-02
1.094063198925899899e-01	2.729099999999999582e-02	5.818372299999996500e+00	6.362099999999999700e-02
1.097738128215899750e-01	2.234700000000000228e-02	7.194112800000000973e+00	1.193599999999999661e-01
1.101413057505899878e-01	2.044000000000001371e-02	9.007452799999995818e+00	1.429300000000000015e-01
1.105087986795899868e-01	2.534000000000000488e-02	1.057173019999999219e+01	1.383400000000000185e-01
1.108762916085899858e-01	2.931999999999999537e-02	1.087612479999999948e+01	1.262399999999999356e-01
1.112437845375899848e-01	3.101599999999999843e-02	1.133089700000000200e+01	1.228600000000000386e-01
1.116112774665899976e-01	2.028700000000000642e-02	7.815077600000004843e+00	8.445000000000003892e-02
1.119787703955899827e-01	6.973000000000000899e-03	4.163276800000000222e+00	4.339200000000000002e-02
1.123462633245899955e-01	3.586999999999999477e-03	3.537845200000000467e+00	3.619999999999999607e-02
1.127137562535899806e-01	5.029099999999999890e-03	2.982585199999999492e+00	4.209999999999999853e-02
1.130812491825899935e-01	1.412400000000000114e-02	6.056483600000004408e+00	1.066600000000000881e-01
1.134487421115899786e-01	1.930400000000000865e-02	9.187718000000000274e+00	1.499999999999999667e-01
1.138162350405899914e-01	1.496199999999999787e-02	7.700235200000003388e+00	1.027600000000000458e-01
1.141837279695899904e-01	2.222799999999999082e-02	7.550165999999999933e+00	7.804000000000005377e-02
1.145512208985899893e-01	4.027300000000001018e-02	9.286370999999995490e+00	8.517999999999999183e-02
1.149187138275899883e-01	4.091500000000001386e-02	8.616087000000000273e+00	7.732000000000001372e-02
1.152862067565900012e-01	1.940899999999999570e-02	5.950843800000002126e+00	5.732000000000003065e-02
1.156536996855899863e-01	1.023700000000000131e-02	4.349601600000000623e+00	4.546900000000000247e-02
1.160211926145899991e-01	2.229700000000001472e-02	5.809499399999999092e+00	7.123200000000000365e-02
1.163886855435899842e-01	3.392000000000000570e-02	9.022255599999999376e+00	1.324199999999999544e-01
1.167561784725899832e-01	2.437000000000000277e-02	8.016425599999999818e+00	1.294399999999999995e-01
1.171236714015899821e-01	1.186400000000000128e-02	6.651205199999997042e+00	9.823000000000001175e-02
1.174911643305899811e-01	7.228000000000001785e-03	6.333120799999996997e+00	8.164000000000001811e-02
1.178586572595899939e-01	3.891499999999999126e-03	3.342144100000000506e+00	4.043300000000001060e-02
1.182261501885899790e-01	6.075300000000001359e-03	1.780231200000000680e+00	2.295599999999999030e-02
1.185936431175899919e-01	1.551800000000000054e-02	3.441915999999999976e+00	4.844300000000002077e-02
1.189611360465899770e-01	1.901000000000000606e-02	5.155791300000002408e+00	8.061499999999999222e-02
1.193286289755899898e-01	2.008199999999999569e-02	7.217773200000003442e+00	1.185199999999999865e-01
1.196961219045899888e-01	2.850599999999999662e-02	1.033806299999999823e+01	1.418800000000000061e-01
1.200636148335899878e-01	4.004299999999998833e-02	1.268259200000000497e+01	1.289800000000000391e-01
1.204311077625899867e-01	3.896499999999997882e-02	1.157294200000000117e+01	9.858999999999996933e-02
1.207986006915899857e-01	3.069100000000000647e-02	1.014446400000000104e+01	8.651999999999999968e-02
1.211660936205899847e-01	2.391899999999999235e-02	8.877309999999997814e+00	8.213000000000000855e-02
1.215335865495899975e-01	1.651600000000000290e-02	8.032405800000001150e+00	9.595999999999996199e-02
1.219010794785899826e-01	2.315299999999999997e-02	1.010730059999999675e+01	1.458200000000000052e-01
1.222685724075899955e-01	3.335799999999999876e-02	1.285458249999999403e+01	1.830800000000000760e-01
1.226360653365899805e-01	2.585000000000000492e-02	1.239787699999999937e+01	1.619199999999999251e-01
1.230035582655899934e-01	1.232300000000000582e-02	8.162714299999997536e+00	1.057000000000000717e-01
1.233710511945899924e-01	6.455899999999999660e-03	4.376379200000000580e+00	6.224400000000000072e-02
1.237385441235899913e-01	8.741000000000003975e-03	4.789451000000001457e+00	7.331999999999999629e-02
1.241060370525899903e-01	1.644100000000000422e-02	8.673290400000000844e+00	1.294599999999999917e-01
1.244735299815899893e-01	1.645899999999999447e-02	8.716615299999997291e+00	1.248200000000000143e-01
1.248410229105899882e-01	1.422200000000000374e-02	7.374055200000000809e+00	9.138999999999999901e-02
1.252085158395900011e-01	3.828399999999999165e-02	1.348820100000000366e+01	1.463800000000000379e-01
1.255760087685899862e-01	7.784500000000001141e-02	2.375547999999999504e+01	2.560299999999999798e-01
1.259435016975899713e-01	6.851099999999996082e-02	2.228782699999999295e+01	2.512199999999999989e-01
1.263109946265899841e-01	3.095099999999998894e-02	1.256662300000000165e+01	1.599199999999999233e-01
1.266784875555899692e-01	2.146280000000000410e-02	1.026300229999999303e+01	1.569099999999999662e-01
1.270459804845899821e-01	2.178809999999999775e-02	9.953689999999998150e+00	1.619400000000000284e-01
1.274134734135899949e-01	1.263500000000000213e-02	5.611390200000002437e+00	9.134199999999996489e-02
1.277809663425899800e-01	1.179999999999999973e-02	6.066432599999997954e+00	8.209999999999997855e-02
1.281484592715899928e-01	2.410300000000000289e-02	1.331919499999999346e+01	1.682000000000000717e-01
1.285159522005899779e-01	2.132500000000000714e-02	1.225756399999999147e+01	1.519600000000000395e-01
1.288834451295899908e-01	7.143099999999996848e-03	4.075882799999998696e+00	4.912100000000000494e-02
1.292509380585900036e-01	5.813700000000001505e-03	1.525914299999999946e+00	1.333399999999999690e-02
1.296184309875899887e-01	1.670339999999999672e-02	4.052979600000002236e+00	3.550999999999999990e-02
1.299859239165900016e-01	2.496599999999999861e-02	7.997882000000004155e+00	8.777000000000001467e-02
1.303534168455899867e-01	2.630100000000000146e-02	1.033265600000000362e+01	1.218500000000000694e-01
1.307209097745899995e-01	2.966699999999999893e-02	1.094355700000000375e+01	1.095900000000000069e-01
1.310884027035899846e-01	3.534900000000001929e-02	1.220011300000000531e+01	1.081999999999999906e-01
1.314558956325899974e-01	3.295999999999999625e-02	1.154812299999999858e+01	1.145999999999999797e-01
1.318233885615899825e-01	2.530200000000000851e-02	9.477480000000001681e+00	1.124499999999999111e-01
1.321908814905899954e-01	1.918770000000000198e-02	8.261547999999999448e+00	1.087100000000000288e-01
1.325583744195899805e-01	1.752990000000000104e-02	8.565663999999999945e+00	1.133399999999999824e-01
1.329258673485899933e-01	1.118809999999999943e-02	5.431756600000003488e+00	6.794999999999998264e-02
1.332933602775899784e-01	1.237829999999999833e-02	4.329859300000001632e+00	4.232299999999999951e-02
1.336608532065899912e-01	2.022200000000000039e-02	7.618570699999995810e+00	7.516000000000004622e-02
1.340283461355899763e-01	1.605600000000000083e-02	7.767793000000001058e+00	8.544000000000000206e-02
1.343958390645899892e-01	6.269600000000000173e-03	3.755537599999999365e+00	4.478999999999999648e-02
1.347633319935900020e-01	1.435600000000000201e-03	9.977772999999995340e-01	1.220199999999999757e-02
1.351308249225899871e-01	1.572500000000000113e-03	1.130523389999999795e+00	1.264599999999999405e-02
1.354983178515900000e-01	5.572000000000002298e-03	2.337696609000000869e+00	2.070899999999999477e-02
1.358658107805899851e-01	1.473619999999999271e-02	3.582130620000001375e+00	1.798399999999999999e-02
1.362333037095899979e-01	2.049390000000000239e-02	4.977602600000004429e+00	2.704899999999998278e-02
1.366007966385899830e-01	2.506800000000000694e-02	8.610360000000001790e+00	7.555999999999998828e-02
1.369682895675899958e-01	3.152899999999999453e-02	1.136325099999999644e+01	1.035499999999999754e-01
1.373357824965900087e-01	1.829499999999999876e-02	6.091311500000002432e+00	5.136199999999997712e-02
1.377032754255899938e-01	4.888899999999998976e-03	1.256618400000000246e+00	9.902000000000002813e-03
1.380707683545899789e-01	3.095599999999999741e-02	7.047959999999997560e-01	8.075099999999998251e-03
1.384382612835899917e-01	3.478400000000000936e-01	1.867029949999998939e+00	2.256200000000001260e-02
1.388057542125900046e-01	1.487099999999999200e+00	3.346390799999999999e+00	4.009600000000000664e-02
1.391732471415899897e-01	2.637700000000000156e+00	5.253551200000001309e+00	5.907199999999999951e-02
1.395407400705899748e-01	2.606100000000000083e+00	5.753912999999999833e+00	5.940800000000000247e-02
1.399082329995899876e-01	2.832599999999999785e+00	4.828940999999999484e+00	5.478399999999999243e-02
1.402757259285899727e-01	5.239899999999999558e+00	4.708051000000000208e+00	6.426999999999997992e-02
1.406432188575899855e-01	6.674000000000001265e+00	6.120359999999998912e+00	7.157999999999997698e-02
1.410107117865899984e-01	5.415599999999999525e+00	8.748079999999999856e+00	8.591999999999999638e-02
1.413782047155899835e-01	4.601900000000001434e+00	8.018549999999997624e+00	8.742000000000003934e-02
1.417456976445899963e-01	4.230100000000000193e+00	7.495009999999998840e+00	9.449999999999997291e-02
1.421131905735899814e-01	2.603400000000001047e+00	9.041767000000005439e+00	1.031599999999999878e-01
1.424806835025899943e-01	2.780199999999999783e+00	6.701141000000000680e+00	7.265800000000004200e-02
1.428481764315899794e-01	4.055499999999999439e+00	2.747068000000000065e+00	4.390599999999997283e-02
1.432156693605899922e-01	2.445600000000000662e+00	2.035563000000000677e+00	3.770700000000000440e-02
1.435831622895900050e-01	1.377400000000000624e+00	3.289905999999997110e+00	5.150699999999998335e-02
1.439506552185899901e-01	3.501899999999999125e+00	2.373420000000001195e+00	5.970499999999998725e-02
1.443181481475899752e-01	5.651600000000001955e+00	7.463700000000000889e-01	5.981500000000001399e-02
1.446856410765899881e-01	4.618500000000000938e+00	4.730399999999999050e-01	4.716700000000001447e-02
1.450531340055900009e-01	2.914500000000000313e+00	1.933899000000000701e+00	3.943399999999999683e-02
1.454206269345899860e-01	3.491199999999999193e+00	4.593755999999999062e+00	6.472799999999999387e-02
1.457881198635899711e-01	4.157200000000001339e+00	4.067366999999999067e+00	7.506600000000000772e-02
1.461556127925899840e-01	3.218100000000000627e+00	1.519650999999999863e+00	5.311299999999999355e-02
1.465231057215899968e-01	2.688500000000000778e+00	1.442857999999999974e+00	5.328500000000000597e-02
1.468905986505899819e-01	1.947700000000000209e+00	3.142535000000001411e+00	6.509399999999999908e-02
1.472580915795899947e-01	2.544499999999999762e+00	2.971080000000000165e+00	6.938399999999998735e-02
1.476255845085899798e-01	3.525199999999999889e+00	1.952600000000000335e+00	6.138199999999999212e-02
1.479930774375899927e-01	2.656700000000000284e+00	1.856489999999999752e+00	4.291199999999998488e-02
1.483605703665900055e-01	1.789800000000000280e+00	1.045572599999999852e+00	3.277199999999999558e-02
1.487280632955899906e-01	1.519100000000000339e+00	6.701419999999999044e-01	3.024420000000000233e-02
1.490955562245899757e-01	2.472299999999999276e+00	2.522039000000000808e+00	5.678700000000000414e-02
1.494630491535899885e-01	3.496899999999999231e+00	5.284239999999997828e+00	9.661799999999998168e-02
1.498305420825900014e-01	2.088199999999999612e+00	5.383240000000000691e+00	8.581900000000002027e-02
1.501980350115899865e-01	9.447999999999999732e-01	4.168485999999999692e+00	6.674399999999999777e-02
1.505655279405899716e-01	1.778699999999999948e+00	2.090882000000000573e+00	6.315300000000000080e-02
1.509330208695899567e-01	2.399999999999999911e+00	5.366039999999999699e-01	5.522099999999999231e-02
1.513005137985899973e-01	2.221300000000000274e+00	1.791819999999999802e-01	4.700900000000000217e-02
1.516680067275899824e-01	2.497399999999999398e+00	2.947550000000001003e-01	5.498299999999999021e-02
1.520354996565899675e-01	1.691300000000000026e+00	1.337194000000000216e+00	4.457099999999999951e-02
1.524029925855900081e-01	1.173399999999999999e+00	4.575626999999999889e+00	5.714699999999998947e-02
1.527704855145899931e-01	1.779400000000000093e+00	6.777095000000002756e+00	9.253399999999996350e-02
1.531379784435899782e-01	1.834099999999999842e+00	5.085988000000001286e+00	8.308000000000000107e-02
1.535054713725899911e-01	1.518999999999999906e+00	3.514723000000000930e+00	6.723399999999998822e-02
1.538729643015899762e-01	2.195100000000000495e+00	4.583148000000003108e+00	1.008709999999999885e-01
1.542404572305899890e-01	2.434200000000000141e+00	7.037378000000004796e+00	1.237499999999999850e-01
1.546079501595900019e-01	1.749700000000000033e+00	5.517387000000001152e+00	8.637300000000000533e-02
1.549754430885899870e-01	1.022970000000000157e+00	1.646881000000000261e+00	3.627500000000000169e-02
1.553429360175899998e-01	7.741700000000000248e-01	2.227369000000000709e-01	2.631110000000000393e-02
1.557104289465900127e-01	1.223100000000000298e+00	1.112415999999999960e-01	4.454179999999999251e-02
1.560779218755899977e-01	1.738400000000000389e+00	1.491341999999999668e-01	5.791639999999998595e-02
1.564454148045899828e-01	2.837199999999998834e+00	2.402308999999999972e-01	8.457600000000001228e-02
1.568129077335899679e-01	2.680500000000000771e+00	2.255970999999999671e-01	7.412899999999997269e-02
1.571804006625900085e-01	1.059069999999999956e+00	1.137123000000000161e-01	2.746499999999999983e-02
1.575478935915899936e-01	2.037599999999999689e-01	3.509832700000000139e-01	9.675199999999998385e-03
1.579153865205899787e-01	3.367500000000000493e-01	1.632882060000000468e+00	3.092199999999999463e-02
1.582828794495899638e-01	1.119200000000000195e+00	3.074528599999999390e+00	6.921099999999999475e-02
1.586503723785900044e-01	2.237299999999999400e+00	2.396247000000000682e+00	9.226899999999997604e-02
1.590178653075899895e-01	3.251199999999999868e+00	9.283480000000001731e-01	1.103172000000000180e-01
1.593853582365899746e-01	2.271099999999999230e+00	2.749900000000000677e-01	7.578499999999999126e-02
1.597528511655899874e-01	5.865000000000000213e-01	5.620100000000000096e-02	1.990070000000000033e-02
1.601203440945899725e-01	6.062299999999997552e-02	5.659310000000000729e-03	2.171429999999999801e-03
1.604878370235899854e-01	1.442399999999999793e-01	1.430177000000000184e-02	6.080209999999999955e-03
1.608553299525899982e-01	9.208800000000002539e-01	9.039380000000001025e-02	3.729679999999999801e-02
1.612228228815899833e-01	2.335799999999999432e+00	2.278131999999999657e-01	9.187220000000002884e-02
1.615903158105899962e-01	2.951300000000000701e+00	2.949169999999999847e-01	1.178162000000000237e-01
1.619578087395900090e-01	2.168199999999999683e+00	3.276499999999999968e-01	9.177330000000001597e-02
1.623253016685899941e-01	7.528000000000001357e-01	8.019583000000000128e-01	4.269399999999999584e-02
1.626927945975899792e-01	1.156699999999999812e-01	1.672961740000000530e+00	2.800900000000000264e-02
1.630602875265899643e-01	1.639109999999999734e-01	1.819113790000000952e+00	2.227800000000000613e-02
1.634277804555900049e-01	7.816600000000000215e-01	1.908097400000000388e+00	3.069000000000000200e-02
1.637952733845899900e-01	1.700900000000000079e+00	1.447992200000000063e+00	6.917679999999999663e-02
1.641627663135899751e-01	2.263399999999999856e+00	5.842218000000000133e-01	1.090477999999999864e-01
1.645302592425900157e-01	2.340999999999999748e+00	2.821929999999999716e-01	1.173282000000000352e-01
1.648977521715900008e-01	1.338100000000000067e+00	1.434108000000000049e-01	6.625639999999999308e-02
1.652652451005899858e-01	3.255999999999999450e-01	3.429120999999998864e-02	1.556189999999999657e-02
1.656327380295899709e-01	2.578960000000000141e-01	2.459639200000000164e-02	8.320359999999998868e-03
1.660002309585899838e-01	7.793370000000001685e-01	7.398865000000001690e-02	2.417094000000000534e-02
1.663677238875899966e-01	1.014220000000000121e+00	1.104534999999999823e-01	3.648490000000000760e-02
1.667352168165899817e-01	1.180899999999999839e+00	3.015872000000000552e-01	6.595969999999999611e-02
1.671027097455899946e-01	2.054000000000001158e+00	1.134711500000000317e+00	1.350269999999999526e-01
1.674702026745899797e-01	2.115299999999999958e+00	1.876596500000000223e+00	1.457270000000000509e-01
1.678376956035899925e-01	9.076999999999999513e-01	1.437562300000001070e+00	6.582500000000002238e-02
1.682051885325900054e-01	1.471099999999999908e-01	1.498446600000000739e+00	1.152249999999999802e-02
1.685726814615899904e-01	1.195000000000000229e-02	1.537391859999999832e+00	1.225099999999999800e-03
1.689401743905899755e-01	1.127199999999999903e-02	6.152094800000003083e-01	9.242099999999999621e-04
1.693076673195899606e-01	1.488799999999999568e-01	1.022696569999999583e-01	1.046170000000000086e-02
1.696751602485900012e-01	8.804000000000001824e-01	1.110204600000000014e-01	5.995070000000000260e-02
1.700426531775899863e-01	2.076799999999999535e+00	2.492540000000000311e-01	1.365220000000000322e-01
1.704101461065899714e-01	1.979599999999999804e+00	2.340188000000000823e-01	1.252610000000000112e-01
1.707776390355900120e-01	9.893699999999997496e-01	1.108128399999999958e-01	5.422859999999999486e-02
1.711451319645899971e-01	8.801799999999999624e-01	8.868195000000000938e-02	3.471351000000000298e-02
1.715126248935899822e-01	7.163439999999998697e-01	7.088663899999997353e-02	2.654586900000000319e-02
1.718801178225899950e-01	2.244020000000000181e-01	2.238489599999999788e-02	8.552656999999999968e-03
1.722476107515899801e-01	1.476400000000000490e-01	1.816694899999999821e-02	1.024309999999999977e-02
1.726151036805899930e-01	8.435999999999997945e-01	1.064542600000000089e-01	6.203969999999999624e-02
1.729825966095899781e-01	2.093100000000000183e+00	2.610118000000000160e-01	1.497330000000000882e-01
1.733500895385899909e-01	2.097100000000000186e+00	2.540986999999999552e-01	1.400039999999999896e-01
1.737175824675900038e-01	1.329349999999999588e+00	1.475249500000000158e-01	7.072950000000000070e-02
1.740850753965899889e-01	7.684799999999998299e-01	7.938966700000001098e-02	3.301689999999999486e-02
1.744525683255900017e-01	2.269049999999999956e-01	2.307365720000001050e-02	9.276429999999998705e-03
1.748200612545899868e-01	2.779069999999999457e-02	2.925047999999999971e-03	1.267872000000000183e-03
1.751875541835899719e-01	7.995500000000001217e-02	1.041035549999999588e-02	6.254819999999997743e-03
1.755550471125900125e-01	6.464699999999998781e-01	8.309088199999999091e-02	4.914929999999999993e-02
1.759225400415899976e-01	2.012999999999999901e+00	2.517640899999999959e-01	1.437839999999999951e-01
1.762900329705899827e-01	2.593400000000000372e+00	3.109059200000000023e-01	1.673130000000000173e-01
1.766575258995899678e-01	1.482839999999999936e+00	1.692111699999999941e-01	8.429550000000003707e-02
1.770250188285900084e-01	3.702999999999999625e-01	4.067407299999999809e-02	1.890774000000000274e-02
1.773925117575899935e-01	3.722110000000000002e-02	3.992129199999999711e-03	1.779809000000000252e-03
1.777600046865899786e-01	4.301000000000000136e-03	5.121530000000000006e-04	2.682429999999999320e-04
1.781274976155899914e-01	7.855700000000000183e-02	9.777343200000003509e-03	5.421159999999999521e-03
1.784949905445899765e-01	7.312999999999999501e-01	9.042926700000000761e-02	4.963239999999999319e-02
1.788624834735899893e-01	2.363100000000000200e+00	2.900804799999999184e-01	1.574419999999999986e-01
1.792299764025899744e-01	2.657600000000000406e+00	3.236449599999999815e-01	1.737610000000000543e-01
1.795974693315899873e-01	1.043179999999999774e+00	1.261049999999999949e-01	6.687129999999999463e-02
1.799649622605900001e-01	1.433330000000000159e-01	1.720037400000000438e-02	9.005640000000003989e-03
1.803324551895899852e-01	8.885799999999997520e-03	1.026561199999999688e-03	4.925379999999998301e-04
1.806999481185899981e-01	5.599199999999998623e-02	5.817515000000000533e-03	1.969583999999999918e-03
1.810674410475899831e-01	5.519699999999997386e-01	5.812292999999999626e-02	2.059409999999999713e-02
1.814349339765899682e-01	1.970090000000000341e+00	2.133762300000000556e-01	8.186410000000002296e-02
1.818024269055900088e-01	2.706740000000001256e+00	3.087071999999999594e-01	1.342490999999999823e-01
1.821699198345899939e-01	1.580899999999999750e+00	1.945099899999999660e-01	9.848359999999997672e-02
1.825374127635899790e-01	5.172200000000000131e-01	6.545613999999999599e-02	3.286659999999999582e-02
1.829049056925900196e-01	9.597999999999998755e-01	9.860330000000000483e-02	1.463379999999999716e-02
1.832723986215900047e-01	2.981100000000000083e+00	3.022418999999999523e-01	3.565239999999999382e-02
1.836398915505899898e-01	3.961699999999999555e+00	4.070070000000001187e-01	4.550150000000000722e-02
1.840073844795899749e-01	3.424399999999999888e+00	3.625238000000000071e-01	2.693950000000000164e-02
1.843748774085899877e-01	3.133900000000000130e+00	3.440826999999999636e-01	1.470600000000000379e-02
1.847423703375900006e-01	2.311100000000001042e+00	2.604299999999999948e-01	1.009699999999999487e-02
1.851098632665899857e-01	8.700999999999998735e-01	9.914240000000000552e-02	3.911299999999999499e-03
1.854773561955899985e-01	1.270300000000000318e-01	1.451102999999999768e-02	5.771299999999998090e-04
1.858448491245899836e-01	6.514099999999998364e-03	7.443900000000000473e-04	2.967100000000000103e-05
1.862123420535899965e-01	1.141900000000000028e-04	1.305745999999999882e-05	5.205800000000000200e-07


==> figures/Cpdos_p2c3_zz.txt <==
-1.592310112064100058e-01	1.822650000000000103e-01	1.021218518999999958e+01	1.279569999999999839e-03
-1.588635182774100207e-01	1.736360000000000126e-01	9.626212179999997787e+00	1.223409999999999862e-03
-1.584960253484100356e-01	1.706529999999999991e-01	9.450578349999993577e+00	1.354050000000000522e-03
-1.581285324194100506e-01	2.035019999999999329e-01	1.196597350000000404e+01	3.035399999999999730e-03
-1.577610394904100377e-01	3.191980000000001483e-01	2.070862699999999990e+01	8.326999999999999333e-03
-1.573935465614099971e-01	4.129820000000000713e-01	2.775975599999999943e+01	1.256300000000000125e-02
-1.570260536324100120e-01	3.793999999999999595e-01	2.512094499999999186e+01	1.107199999999999677e-02
-1.566585607034099992e-01	3.206189999999999318e-01	2.052762499999999690e+01	8.396100000000000091e-03
-1.562910677744100141e-01	2.852580000000000671e-01	1.779823060000000012e+01	6.901900000000002477e-03
-1.559235748454100290e-01	2.673900000000001276e-01	1.634810180000000912e+01	6.074199999999996616e-03
-1.555560819164100439e-01	2.512989999999999946e-01	1.514117589999999325e+01	5.497900000000002611e-03
-1.551885889874100311e-01	2.436230000000000617e-01	1.443674480000000315e+01	5.113999999999998755e-03
-1.548210960584100460e-01	2.321949999999999847e-01	1.361711639999999868e+01	4.793900000000000244e-03
-1.544536031294099776e-01	2.289509999999999879e-01	1.322492259999999753e+01	4.587099999999998470e-03
-1.540861102004099925e-01	2.191089999999999705e-01	1.254238289999999978e+01	4.386299999999998360e-03
-1.537186172714100074e-01	2.187110000000000720e-01	1.235032970000000141e+01	4.288500000000000645e-03
-1.533511243424100223e-01	2.094560000000001421e-01	1.173479070000000135e+01	4.159899999999999362e-03
-1.529836314134100095e-01	2.109989999999999088e-01	1.166683180000000242e+01	4.144099999999999520e-03
-1.526161384844100244e-01	2.020939999999999959e-01	1.110627370999999997e+01	4.063749999999999654e-03
-1.522486455554100393e-01	2.047180000000000111e-01	1.111238988999999577e+01	4.124220000000001357e-03
-1.518811526264100542e-01	1.993760000000000809e-01	1.087028160000000376e+01	4.556599999999999193e-03
-1.515136596974099858e-01	2.260759999999999992e-01	1.340614359999999827e+01	9.642700000000000576e-03
-1.511461667684100008e-01	3.085200000000001275e-01	2.208144500000000576e+01	2.724000000000000726e-02
-1.507786738394100157e-01	3.955299999999998817e-01	3.087941800000000470e+01	4.441600000000000409e-02
-1.504111809104100028e-01	3.795999999999998820e-01	2.910070400000000035e+01	4.096699999999998953e-02
-1.500436879814100177e-01	3.315600000000001324e-01	2.407517900000000211e+01	3.126999999999999225e-02
-1.496761950524100326e-01	3.060700000000000087e-01	2.121512700000000251e+01	2.567400000000000584e-02
-1.493087021234100475e-01	2.876000000000000778e-01	1.941017999999999333e+01	2.266199999999999812e-02
-1.489412091944100347e-01	2.808899999999999730e-01	1.843355999999999995e+01	2.079099999999999698e-02
-1.485737162654100496e-01	2.698000000000000398e-01	1.741178700000000390e+01	1.940299999999999317e-02
-1.482062233364099813e-01	2.665210000000000634e-01	1.686293799999999621e+01	1.850000000000000949e-02
-1.478387304074099962e-01	2.608289999999999775e-01	1.623682029999999443e+01	1.776670000000000332e-02
-1.474712374784100111e-01	2.558420000000000694e-01	1.572494419999999593e+01	1.725000000000000491e-02
-1.471037445494100260e-01	2.550410000000000732e-01	1.541134059999999195e+01	1.693480000000000332e-02
-1.467362516204100131e-01	2.499809999999999810e-01	1.497459979999999646e+01	1.666619999999999907e-02
-1.463687586914100280e-01	2.474260000000000626e-01	1.458071689999999698e+01	1.644750000000000378e-02
-1.460012657624100429e-01	2.504170000000001117e-01	1.461293720000000462e+01	1.668749999999999747e-02
-1.456337728334100579e-01	2.387340000000000573e-01	1.381111489999999975e+01	1.619319999999999787e-02
-1.452662799044099895e-01	2.503889999999998062e-01	1.425209720000000857e+01	1.692449999999999857e-02
-1.448987869754100044e-01	2.383510000000000351e-01	1.353152790000000749e+01	1.654309999999999461e-02
-1.445312940464100193e-01	2.408199999999998953e-01	1.345323330000000439e+01	1.686630000000000074e-02
-1.441638011174100065e-01	2.485489999999999366e-01	1.376691669999999945e+01	1.760330000000000575e-02
-1.437963081884100214e-01	2.297179999999999778e-01	1.265338870000000249e+01	1.680960000000000093e-02
-1.434288152594100363e-01	2.523600000000001398e-01	1.369551360000000351e+01	1.873279999999999737e-02
-1.430613223304100512e-01	2.424700000000000744e-01	1.373449200000000125e+01	2.327399999999999955e-02
-1.426938294014100383e-01	2.871100000000000319e-01	2.014504599999999712e+01	5.951100000000004303e-02
-1.423263364724099977e-01	3.964499999999998026e-01	3.488690700000002209e+01	1.378280000000000061e-01
-1.419588435434099849e-01	4.153399999999999870e-01	3.993379599999999385e+01	1.686310000000000309e-01
-1.415913506144099998e-01	4.108300000000000840e-01	3.578228699999999662e+01	1.372569999999999624e-01
-1.412238576854100147e-01	3.677000000000000823e-01	2.998308300000000415e+01	1.052679999999999727e-01
-1.408563647564100296e-01	3.495499999999999718e-01	2.696125100000000074e+01	8.859200000000000408e-02
-1.404888718274100168e-01	3.642699999999999272e-01	2.650534400000000446e+01	8.113100000000002254e-02
-1.401213788984100317e-01	3.369999999999998552e-01	2.427685699999999613e+01	7.310300000000000131e-02
-1.397538859694100466e-01	3.567599999999999660e-01	2.449496599999999802e+01	7.042299999999998561e-02
-1.393863930404100615e-01	3.542499999999999538e-01	2.384423599999999510e+01	6.754399999999997906e-02
-1.390189001114099931e-01	3.581200000000001049e-01	2.349678100000000569e+01	6.544400000000000217e-02
-1.386514071824100081e-01	3.725700000000000123e-01	2.364522999999999442e+01	6.480799999999999061e-02
-1.382839142534099952e-01	4.030799999999997718e-01	2.464935699999999841e+01	6.601310000000000511e-02
-1.379164213244100101e-01	4.203699999999997994e-01	2.465448830000000413e+01	6.388079999999998759e-02
-1.375489283954100250e-01	4.481700000000000128e-01	2.586485700000000065e+01	6.816189999999996973e-02
-1.371814354664100399e-01	3.797499999999999765e-01	2.315352599999999939e+01	6.832200000000000772e-02
-1.368139425374100271e-01	3.435900000000000620e-01	2.166266399999999592e+01	7.002300000000000191e-02
-1.364464496084100420e-01	3.916499999999999981e-01	2.387178099999999503e+01	7.724500000000007749e-02
-1.360789566794100014e-01	4.204699999999998994e-01	2.438820499999999925e+01	7.671099999999994590e-02
-1.357114637504099885e-01	4.155399999999999094e-01	2.466503500000000670e+01	8.579999999999995963e-02
-1.353439708214100035e-01	2.857800000000000340e-01	1.988403200000000126e+01	9.060400000000005949e-02
-1.349764778924100184e-01	1.900900000000000090e-01	1.631858399999999421e+01	9.698700000000000376e-02
-1.346089849634100333e-01	2.002399999999999458e-01	1.748836699999999666e+01	1.127690000000000081e-01
-1.342414920344100204e-01	1.800799999999999901e-01	1.672573799999999267e+01	1.214850000000000096e-01
-1.338739991054100353e-01	1.956200000000000716e-01	1.838685999999999510e+01	1.453650000000000775e-01
-1.335065061764100502e-01	2.076000000000000068e-01	2.012712900000000360e+01	1.753030000000000144e-01
-1.331390132474099819e-01	2.083600000000000729e-01	2.242937900000000440e+01	2.280279999999999252e-01
-1.327715203184099968e-01	2.521000000000001018e-01	2.813779300000000916e+01	3.110950000000001214e-01
-1.324040273894100117e-01	2.220800000000000551e-01	2.480045299999999742e+01	2.837789999999998369e-01
-1.320365344604099989e-01	1.781099999999999628e-01	1.502920899999999627e+01	1.410659999999999969e-01
-1.316690415314100138e-01	1.586460000000000092e-01	9.524862000000004159e+00	5.329099999999997728e-02
-1.313015486024100287e-01	1.606279999999999930e-01	8.257699999999994489e+00	2.899300000000000141e-02
-1.309340556734100436e-01	2.079010000000000302e-01	1.054276200000000685e+01	3.532199999999998535e-02
-1.305665627444100307e-01	2.263739999999999919e-01	1.128537700000000399e+01	3.406599999999999906e-02
-1.301990698154100456e-01	1.469269999999999465e-01	7.454948000000002573e+00	2.578100000000000877e-02
-1.298315768864100050e-01	7.649699999999999556e-02	4.814276800000000911e+00	3.446530000000000427e-02
-1.294640839574099922e-01	4.217999999999998140e-02	3.089679400000000964e+00	2.907539999999999777e-02
-1.290965910284100071e-01	3.290300000000000169e-02	2.485845800000000327e+00	2.613279999999999770e-02
-1.287290980994100220e-01	4.709699999999999998e-02	3.565739600000001897e+00	3.870379999999999654e-02
-1.283616051704100369e-01	3.568599999999998856e-02	2.703648500000000343e+00	2.990219999999998643e-02
-1.279941122414100241e-01	3.324599999999999778e-02	2.526548700000000203e+00	3.013270000000000184e-02
-1.276266193124100390e-01	4.696399999999998492e-02	3.572274099999999120e+00	4.357569999999998112e-02
-1.272591263834100539e-01	3.308500000000000330e-02	2.520240599999999720e+00	3.143739999999999729e-02
-1.268916334544099855e-01	3.333400000000000252e-02	2.552125900000001835e+00	3.443990000000000246e-02
-1.265241405254100004e-01	4.638799999999999174e-02	3.557058100000000778e+00	4.888680000000000803e-02
-1.261566475964100154e-01	3.127299999999998831e-02	2.403279399999998844e+00	3.387660000000001365e-02
-1.257891546674100025e-01	3.274399999999999533e-02	2.539194599999999191e+00	3.889429999999999971e-02
-1.254216617384100174e-01	4.561599999999999683e-02	3.543825400000000236e+00	5.526290000000001063e-02
-1.250541688094100323e-01	3.011399999999998453e-02	2.349947200000000791e+00	3.770009999999998640e-02
-1.246866758804100334e-01	3.144499999999999379e-02	2.494146599999998326e+00	4.407810000000002282e-02
-1.243191829514100483e-01	4.447799999999998977e-02	3.541146899999998876e+00	6.389069999999999472e-02
-1.239516900224099938e-01	2.951700000000000504e-02	2.376413999999998694e+00	4.464239999999997099e-02
-1.235841970934099948e-01	2.986700000000001159e-02	2.513219799999999893e+00	5.456120000000001108e-02
-1.232167041644100097e-01	4.249199999999998117e-02	3.639745899999999423e+00	8.292469999999997621e-02
-1.228492112354100108e-01	2.989799999999999749e-02	2.754451370000000843e+00	7.220389999999997366e-02
-1.224817183064100118e-01	2.051799999999999805e-02	2.148567239999998435e+00	6.841080999999997470e-02
-1.221142253774100267e-01	2.180000000000000340e-02	1.846667940000000341e+00	4.338541000000000619e-02
-1.217467324484100277e-01	3.241100000000000925e-02	1.996326400000000501e+00	1.360340000000000160e-02
-1.213792395194100426e-01	3.741299999999996712e-02	2.279824200000002410e+00	1.500329999999999719e-02
-1.210117465904100437e-01	4.861899999999997474e-02	3.248910499999997814e+00	4.138630000000002168e-02
-1.206442536614099892e-01	4.883100000000002716e-02	3.346356999999999360e+00	4.793759999999999688e-02
-1.202767607324100041e-01	2.765900000000001344e-02	1.936556589999999245e+00	3.094930999999999724e-02
-1.199092678034100051e-01	3.789799999999999419e-02	2.747710679999999517e+00	5.145457000000000503e-02
-1.195417748744100200e-01	4.682300000000002432e-02	3.408120630000000428e+00	6.481992000000001697e-02
-1.191742819454100211e-01	2.633099999999999677e-02	1.928620559999999484e+00	3.791992999999999753e-02
-1.188067890164100360e-01	3.124299999999999994e-02	2.332949459999999586e+00	5.058054000000000022e-02
-1.184392960874100370e-01	4.680999999999999744e-02	3.504495919999998765e+00	7.702346999999999666e-02
-1.180718031584100519e-01	2.914799999999999683e-02	2.186941419999997471e+00	4.869529000000000912e-02
-1.177043102294099836e-01	2.500499999999999945e-02	1.904199451000001098e+00	4.583467199999999991e-02
-1.173368173004099985e-01	4.456499999999999351e-02	3.407040092000001241e+00	8.368199299999999619e-02
-1.169693243714099995e-01	3.445099999999998858e-02	2.635431746000000519e+00	6.503645699999997809e-02
-1.166018314424100144e-01	2.081900000000000070e-02	1.609227053000000351e+00	4.196137699999998721e-02
-1.162343385134100154e-01	3.885800000000000365e-02	3.026466490099999795e+00	8.180105360000002046e-02
-1.158668455844100303e-01	4.025399999999999812e-02	3.136215406399999406e+00	8.498004310000001338e-02
-1.154993526554100314e-01	2.054899999999999782e-02	1.610444178000000504e+00	4.485326999999999370e-02
-1.151318597264100463e-01	3.057199999999998807e-02	2.421542318000001970e+00	7.140516599999999214e-02
-1.147643667974099918e-01	4.577900000000000719e-02	3.575806496000000667e+00	1.104118139999999970e-01
-1.143968738684099928e-01	4.688200000000000700e-02	3.154108284000000317e+00	1.405619129999998995e-01
-1.140293809394100077e-01	1.046260000000000384e-01	6.181310620000001421e+00	3.621165899999999604e-01
-1.136618880104100088e-01	1.735009999999999331e-01	1.037267033000000716e+01	5.959968099999997104e-01
-1.132943950814100237e-01	1.497189999999999632e-01	8.823740900000002441e+00	5.168528000000001121e-01
-1.129269021524100247e-01	1.099940000000000501e-01	6.279899899999999313e+00	3.871504999999999530e-01
-1.125594092234100396e-01	1.101300000000000057e-01	6.763002699999999479e+00	3.755336000000001340e-01
-1.121919162944100407e-01	1.060999999999999999e-01	6.685722199999998061e+00	3.564142999999999617e-01
-1.118244233654100556e-01	9.016399999999998027e-02	5.240161299999997802e+00	3.149472000000001493e-01
-1.114569304364099872e-01	7.524999999999998357e-02	4.635150899999998408e+00	2.620201999999999809e-01
-1.110894375074100021e-01	1.020610000000000128e-01	6.532285399999998354e+00	3.522378000000002118e-01
-1.107219445784100031e-01	9.087599999999998457e-02	5.503384700000000684e+00	3.183732000000000228e-01
-1.103544516494100181e-01	6.262199999999999711e-02	3.964676800000001666e+00	2.022411999999999821e-01
-1.099869587204100191e-01	1.457100000000000894e-01	1.033713270000000151e+01	3.519397000000000220e-01
-1.096194657914100340e-01	2.640500000000000069e-01	2.002869139999998893e+01	4.358078999999999148e-01
-1.092519728624100350e-01	2.678200000000001135e-01	2.172154330000000044e+01	3.002218999999999860e-01
-1.088844799334100499e-01	2.493299999999999128e-01	1.992071769999999020e+01	4.035374999999999934e-01
-1.085169870044099955e-01	3.015599999999997727e-01	2.082116000000000611e+01	7.471600000000000463e-01
-1.081494940754099965e-01	3.573200000000002485e-01	2.023993680000000239e+01	9.971288000000000373e-01
-1.077820011464100114e-01	3.699599999999999000e-01	1.941355450000000360e+01	1.087883599999999840e+00
-1.074145082174100124e-01	3.636599999999999278e-01	2.042500200000000632e+01	1.143880000000000008e+00
-1.070470152884100273e-01	3.141399999999998638e-01	1.858722700000000572e+01	1.014901999999999971e+00
-1.066795223594100284e-01	2.484199999999999464e-01	1.462824500000000327e+01	7.910660000000002690e-01
-1.063120294304100433e-01	2.986999999999999655e-01	1.638744400000000212e+01	9.892129999999996759e-01
-1.059445365014100443e-01	3.912800000000001277e-01	2.024759899999999746e+01	1.342151000000000316e+00
-1.055770435724099898e-01	3.729199999999998072e-01	1.847605499999999878e+01	1.279590999999999701e+00
-1.052095506434099909e-01	2.656599999999998407e-01	1.427244200000000696e+01	9.169460000000000388e-01
-1.048420577144100058e-01	2.716799999999998660e-01	1.578017500000000339e+01	9.960190000000000987e-01
-1.044745647854100068e-01	3.224900000000000544e-01	1.778435500000000502e+01	1.209459999999999980e+00
-1.041070718564100217e-01	2.303800000000000847e-01	1.368715400000000315e+01	8.748780000000001555e-01
-1.037395789274100227e-01	2.092900000000000871e-01	1.297353599999999574e+01	8.087579999999997549e-01
-1.033720859984100376e-01	2.660399999999998877e-01	1.573845400000000261e+01	1.051254000000000133e+00
-1.030045930694100387e-01	2.375000000000000722e-01	1.460518100000000352e+01	9.702779999999999738e-01
-1.026371001404100536e-01	2.080099999999999727e-01	1.300390000000000512e+01	8.532710000000000017e-01
-1.022696072114099852e-01	2.207000000000000350e-01	1.397275100000000236e+01	9.176100000000001478e-01
-1.019021142824100001e-01	2.171500000000000097e-01	1.394954299999999492e+01	9.208990000000001341e-01
-1.015346213534100012e-01	2.091199999999998893e-01	1.317815999999999654e+01	8.957390000000000629e-01
-1.011671284244100161e-01	2.097599999999999743e-01	1.379145999999999717e+01	9.243639999999997414e-01
-1.007996354954100171e-01	2.134600000000000108e-01	1.424886399999999931e+01	9.461760000000005721e-01
-1.004321425664100320e-01	1.982800000000000118e-01	1.269911299999999521e+01	8.556670000000000664e-01
-1.000646496374100330e-01	1.908800000000000219e-01	1.270422400000000351e+01	8.527160000000000295e-01
-9.969715670841004795e-02	2.044699999999999018e-01	1.471494999999999997e+01	9.697899999999999299e-01
-9.932966377940999347e-02	2.159300000000000663e-01	1.435645000000000060e+01	9.782800000000000384e-01
-9.896217085040999450e-02	1.976899999999998936e-01	1.233719899999999825e+01	8.455909999999999815e-01
-9.859467792141000941e-02	1.792600000000000027e-01	1.308280599999999794e+01	8.290940000000001087e-01
-9.822718499241001044e-02	1.943300000000000582e-01	1.524551000000000300e+01	9.631899999999996576e-01
-9.785969206341002535e-02	2.163199999999998735e-01	1.443733000000000644e+01	9.797500000000000098e-01
-9.749219913441002638e-02	2.187700000000001310e-01	1.361745000000000161e+01	9.277499999999997415e-01
-9.712470620541004129e-02	1.886000000000000176e-01	1.453302999999999656e+01	8.632199999999999873e-01
-9.675721327641004232e-02	1.785599999999999687e-01	1.528201000000000676e+01	8.651499999999999746e-01
-9.638972034740998784e-02	2.117599999999999483e-01	1.543360000000000021e+01	9.416899999999999160e-01
-9.602222741840998887e-02	2.584900000000001086e-01	1.721906000000000247e+01	1.085879999999999956e+00
-9.565473448941000378e-02	2.355599999999998806e-01	1.815163999999999334e+01	9.767099999999995230e-01
-9.528724156041000481e-02	1.981199999999999628e-01	1.853370000000001383e+01	7.781799999999996498e-01
-9.491974863141001972e-02	2.528699999999999837e-01	2.376108999999998872e+01	9.476900000000000324e-01
-9.455225570241002075e-02	3.362599999999999478e-01	2.828890999999999778e+01	1.233630000000000448e+00
-9.418476277341003566e-02	2.867200000000001414e-01	1.977596000000000132e+01	1.069679999999999964e+00
-9.381726984441003669e-02	1.490799999999999348e-01	8.094362000000000279e+00	6.392899999999998029e-01
-9.344977691541005160e-02	1.172340000000000465e-01	6.834395999999993698e+00	6.849500000000003919e-01
-9.308228398640999712e-02	1.507149999999999324e-01	7.703711999999997673e+00	8.522600000000002396e-01
-9.271479105740999815e-02	1.921510000000000162e-01	6.577131000000000505e+00	9.186300000000001686e-01
-9.234729812841001306e-02	1.794979999999999076e-01	6.413872999999997937e+00	8.648899999999996036e-01
-9.197980519941001409e-02	1.274539999999999840e-01	6.848586999999999314e+00	7.452799999999998315e-01
-9.161231227041002900e-02	1.102059999999999429e-01	6.024455999999999811e+00	6.838400000000001144e-01
-9.124481934141003003e-02	1.364280000000000215e-01	5.780637999999998833e+00	7.516600000000003279e-01
-9.087732641241004494e-02	2.029350000000000598e-01	7.973754000000001341e+00	1.059220000000000272e+00
-9.050983348341004597e-02	1.783479999999999233e-01	6.901247999999999827e+00	9.305900000000004724e-01
-9.014234055440999149e-02	1.193460000000000215e-01	5.575414999999999566e+00	7.098399999999999155e-01
-8.977484762540999252e-02	1.046059999999999629e-01	6.580768000000003504e+00	7.203499999999997128e-01
-8.940735469641000743e-02	1.303179999999999894e-01	6.314167000000004748e+00	7.803599999999999426e-01
-8.903986176741000846e-02	1.941899999999998627e-01	6.348354000000001385e+00	1.002759999999999874e+00
-8.867236883841002337e-02	1.886100000000000831e-01	7.591439999999998633e+00	1.059060000000000334e+00
-8.830487590941002440e-02	1.336570000000000258e-01	7.497367999999997146e+00	8.954400000000001247e-01
-8.793738298041003931e-02	8.035400000000000875e-02	4.743196000000000190e+00	5.649299999999999322e-01
-8.756989005141004034e-02	1.093710000000000099e-01	5.358358000000000843e+00	6.848699999999999788e-01
-8.720239712240998586e-02	2.006919999999998427e-01	7.946759999999995827e+00	1.159119999999999928e+00
-8.683490419341000077e-02	2.060219999999998164e-01	7.660940000000000083e+00	1.197740000000000027e+00
-8.646741126441000180e-02	1.369540000000000202e-01	7.235594999999993782e+00	9.369400000000002171e-01
-8.609991833541001671e-02	6.736799999999998345e-02	5.353032999999999930e+00	5.495299999999998519e-01
-8.573242540641001774e-02	8.504799999999998472e-02	4.211764000000000507e+00	5.575700000000000101e-01
-8.536493247741001877e-02	1.935839999999999506e-01	7.723770999999996612e+00	1.189839999999999787e+00
-8.499743954841003368e-02	2.344370000000000065e-01	9.694983999999999824e+00	1.487030000000000296e+00
-8.462994661941000696e-02	1.433919999999999917e-01	6.820530999999997235e+00	9.755299999999994531e-01
-8.426245369041002187e-02	5.401600000000002927e-02	4.769097999999999615e+00	4.654000000000002024e-01
-8.389496076141002290e-02	6.693599999999995387e-02	4.595487999999999573e+00	5.158799999999998942e-01
-8.352746783241003781e-02	1.798780000000000101e-01	7.469446000000003139e+00	1.194879999999999942e+00
-8.315997490341001108e-02	2.493679999999999231e-01	1.055267600000000172e+01	1.679889999999999217e+00
-8.279248197441001211e-02	1.586360000000000547e-01	7.334499000000000990e+00	1.090420000000000167e+00
-8.242498904541002702e-02	5.462299999999999794e-02	4.559749999999999304e+00	4.524600000000000843e-01
-8.205749611641002805e-02	5.309999999999998749e-02	4.790159999999997531e+00	4.752200000000000313e-01
-8.169000318741000133e-02	1.604660000000000253e-01	7.902770000000001183e+00	1.198609999999999731e+00
-8.132251025841001624e-02	2.435460000000000125e-01	1.070995999999999881e+01	1.749319999999999986e+00
-8.095501732941001727e-02	1.746560000000000334e-01	7.818181999999999299e+00	1.210110000000000241e+00
-8.058752440041003218e-02	7.617000000000002935e-02	5.436154000000000153e+00	5.854800000000001114e-01
-8.022003147141000545e-02	5.342400000000002702e-02	5.399496000000000961e+00	5.156600000000002293e-01
-7.985253854241000648e-02	1.365880000000000150e-01	8.620786999999996425e+00	1.169689999999999896e+00
-7.948504561341002139e-02	2.160739999999999605e-01	1.043163000000000551e+01	1.660950000000000371e+00
-7.911755268441002242e-02	1.838719999999999244e-01	8.769312000000001106e+00	1.322079999999999478e+00
-7.875005975541000958e-02	1.148640000000000633e-01	7.139390999999994492e+00	8.524500000000000410e-01
-7.838256682641001061e-02	7.978299999999996506e-02	7.698524000000003475e+00	7.569599999999998552e-01
-7.801507389741002552e-02	1.153109999999999830e-01	9.976153999999993971e+00	1.123189999999999911e+00
-7.764758096841002655e-02	1.753700000000000814e-01	1.143004099999999923e+01	1.468020000000000325e+00
-7.728008803940999982e-02	1.900719999999999354e-01	1.220588799999999274e+01	1.471079999999999721e+00
-7.691259511041001473e-02	1.699899999999999467e-01	1.430579199999999318e+01	1.365509999999999780e+00
-7.654510218141001576e-02	1.470000000000000751e-01	1.597472800000001136e+01	1.363920000000000243e+00
-7.617760925241003067e-02	1.034650000000000708e-01	1.080584899999999848e+01	1.048219999999999930e+00
-7.581011632341003170e-02	1.030389999999999501e-01	4.674997999999999543e+00	8.578700000000001324e-01
-7.544262339441000498e-02	1.509860000000000924e-01	3.705514999999999226e+00	1.128100000000000769e+00
-7.507513046541001989e-02	1.565999999999999892e-01	4.197744999999999393e+00	1.230540000000000411e+00
-7.470763753641002092e-02	1.482860000000000844e-01	4.877064999999999095e+00	1.279059999999999420e+00
-7.434014460741003583e-02	8.340269999999998241e-02	3.020453999999999972e+00	7.578999999999999071e-01
-7.397265167841000910e-02	5.414979999999999793e-02	1.528848999999998792e+00	4.593700000000000561e-01
-7.360515874941001013e-02	1.277599999999999292e-01	3.316345999999999350e+00	1.071890000000000009e+00
-7.323766582041002504e-02	1.778119999999999701e-01	5.444299999999997475e+00	1.602769999999999584e+00
-7.287017289141002607e-02	2.130899999999999461e-01	4.936370000000000147e+00	1.784980000000000233e+00
-7.250267996240999935e-02	7.546999999999999265e-01	2.851569999999999716e+00	5.000829999999999664e+00
-7.213518703341001426e-02	2.654400000000000759e+00	2.425355000000001038e+00	1.705653999999999826e+01
-7.176769410441001529e-02	4.439999999999998614e+00	5.310630000000001516e+00	2.870844000000001017e+01
-7.140020117541003020e-02	4.269299999999999429e+00	7.783529999999997173e+00	2.787349999999999994e+01
-7.103270824641000347e-02	4.477999999999998870e+00	5.984129999999999505e+00	2.884825000000000372e+01
-7.066521531741001838e-02	6.695600000000000662e+00	5.263350000000000861e+00	4.247462000000002291e+01
-7.029772238841001941e-02	8.044200000000000017e+00	6.436949999999999505e+00	5.114410000000000167e+01
-6.993022945941003432e-02	8.210999999999994969e+00	8.072699999999997544e+00	5.298160000000000736e+01
-6.956273653041000760e-02	8.829000000000000625e+00	9.023699999999996280e+00	5.771460000000001855e+01
-6.919524360141000863e-02	8.234999999999999432e+00	7.582800000000002427e+00	5.391190000000000282e+01
-6.882775067241002354e-02	7.000000000000003553e+00	6.405519999999998326e+00	4.556960000000000122e+01
-6.846025774341002457e-02	6.237899999999995337e+00	7.697240000000001636e+00	4.080989999999999185e+01
-6.809276481440999784e-02	5.774300000000001098e+00	6.997919999999999696e+00	3.767650000000001143e+01
-6.772527188541001275e-02	5.482300000000001283e+00	5.739939999999999820e+00	3.560219999999999629e+01
-6.735777895641001378e-02	5.343900000000004091e+00	7.091600000000003234e+00	3.497540000000000049e+01
-6.699028602741002869e-02	5.225200000000003620e+00	7.948400000000004795e+00	3.427580000000000382e+01
-6.662279309841002972e-02	5.177200000000000912e+00	6.924599999999998978e+00	3.377179999999999893e+01
-6.625530016941000300e-02	5.421100000000000030e+00	5.896800000000002484e+00	3.528810000000000713e+01
-6.588780724041001791e-02	6.851799999999997226e+00	7.497099999999998765e+00	4.548859999999997683e+01
-6.552031431141001894e-02	1.140999999999999837e+01	1.320290000000000141e+01	7.708949999999998681e+01
-6.515282138241003385e-02	1.837899999999999778e+01	1.772949999999999449e+01	1.227421000000000362e+02
-6.478532845341000712e-02	2.021099999999999497e+01	1.676550000000000296e+01	1.334982000000000539e+02
-6.441783552441000815e-02	1.291399999999999615e+01	1.259029999999999916e+01	8.606760000000001298e+01
-6.405034259541002306e-02	5.843000000000002636e+00	8.974000000000003752e+00	4.064310000000000400e+01
-6.368284966641002409e-02	3.963400000000000034e+00	6.912300000000001887e+00	2.878130000000001232e+01
-6.331535673741001125e-02	4.254800000000001248e+00	7.580800000000002647e+00	3.163929999999999509e+01
-6.294786380841001228e-02	4.634600000000000719e+00	8.299200000000004351e+00	3.479359999999999076e+01
-6.258037087941002719e-02	4.263099999999998779e+00	6.745300000000000296e+00	3.178620000000000090e+01
-6.221287795041002822e-02	3.951200000000000490e+00	6.275100000000002787e+00	2.940260000000000318e+01
-6.184538502141000149e-02	3.751999999999999336e+00	8.162799999999997169e+00	2.840920000000000201e+01
-6.147789209241000946e-02	3.621700000000001918e+00	8.907299999999999329e+00	2.776479999999999393e+01
-6.111039916341001743e-02	3.519300000000000761e+00	7.458699999999996777e+00	2.670589999999999620e+01
-6.074290623441002540e-02	3.322499999999998455e+00	7.009399999999998521e+00	2.513540000000000774e+01
-6.037541330541000562e-02	3.362499999999999378e+00	7.100199999999997402e+00	2.548360000000000980e+01
-6.000792037641001359e-02	3.329300000000001258e+00	7.854699999999998461e+00	2.567450000000001253e+01
-5.964042744741002156e-02	3.399300000000001098e+00	9.815800000000002967e+00	2.682389999999999475e+01
-5.927293451841002953e-02	3.407800000000000384e+00	9.331499999999996575e+00	2.684660000000000224e+01
-5.890544158941000280e-02	3.285699999999999399e+00	8.277500000000001634e+00	2.552610000000001023e+01
-5.853794866041001077e-02	3.473600000000000687e+00	8.459600000000005338e+00	2.697089999999998255e+01
-5.817045573141001874e-02	3.544599999999999973e+00	1.000610000000000355e+01	2.819209999999999994e+01
-5.780296280241002671e-02	3.896100000000001007e+00	1.288239999999999519e+01	3.183749999999999503e+01
-5.743546987341003468e-02	4.311699999999999200e+00	1.504369999999999941e+01	3.560880000000001644e+01
-5.706797694441000796e-02	4.929400000000000226e+00	1.586159999999999926e+01	4.010390000000001720e+01
-5.670048401541001593e-02	6.535099999999999909e+00	1.532160000000000011e+01	5.224679999999997904e+01
-5.633299108641002390e-02	6.800699999999996415e+00	1.261349999999999838e+01	5.448740000000002937e+01
-5.596549815741003187e-02	4.327399999999999913e+00	9.275599999999997181e+00	3.595909999999999940e+01
-5.559800522841000514e-02	2.232200000000001072e+00	6.175799999999997958e+00	1.978760000000000474e+01
-5.523051229941001311e-02	1.480399999999999938e+00	3.465799999999998882e+00	1.275249999999999950e+01
-5.486301937041002108e-02	1.351100000000000856e+00	2.679300000000000459e+00	1.144970000000000176e+01
-5.449552644141002905e-02	1.555600000000000094e+00	3.942300000000000360e+00	1.398050000000000459e+01
-5.412803351241000233e-02	1.444099999999999051e+00	5.397500000000000853e+00	1.415950000000000486e+01
-5.376054058341001030e-02	1.429300000000001125e+00	5.110900000000001775e+00	1.398009999999999486e+01
-5.339304765441001827e-02	1.532099999999998907e+00	3.772300000000002207e+00	1.371130000000000138e+01
-5.302555472541002624e-02	1.165800000000000169e+00	2.782000000000000028e+00	1.035170000000000456e+01
-5.265806179641000645e-02	1.431699999999999751e+00	4.661099999999999355e+00	1.401569999999999538e+01
-5.229056886741001442e-02	1.570299999999998697e+00	6.132099999999999440e+00	1.641290000000000759e+01
-5.192307593841002239e-02	1.236299999999999288e+00	4.363200000000001744e+00	1.237380000000000457e+01
-5.155558300941003036e-02	1.328199999999999603e+00	3.591899999999999871e+00	1.239499999999999602e+01
-5.118809008041000363e-02	1.459799999999999542e+00	4.511000000000000121e+00	1.436860000000000248e+01
-5.082059715141001160e-02	1.260199999999999321e+00	5.357599999999999696e+00	1.400089999999999613e+01
-5.045310422241001957e-02	1.392299999999999871e+00	5.556200000000000472e+00	1.522620000000000751e+01
-5.008561129341002754e-02	1.490700000000000136e+00	4.733099999999999419e+00	1.496000000000000085e+01
-4.971811836441000082e-02	1.216999999999999638e+00	4.253300000000001191e+00	1.268150000000000510e+01
-4.935062543541000879e-02	1.363399999999999501e+00	5.827099999999999724e+00	1.576480000000000459e+01
-4.898313250641001676e-02	1.610200000000000520e+00	6.457199999999998496e+00	1.830109999999999815e+01
-4.861563957741002473e-02	1.350500000000000256e+00	4.981700000000000017e+00	1.480059999999999221e+01
-4.824814664841003270e-02	1.384799999999999809e+00	5.608800000000000452e+00	1.595000000000000462e+01
-4.788065371941000598e-02	1.727700000000000236e+00	7.314600000000001323e+00	2.064589999999999392e+01
-4.751316079041001395e-02	1.664300000000000335e+00	6.776199999999998447e+00	1.995689999999999742e+01
-4.714566786141002191e-02	1.744800000000001461e+00	7.203600000000001558e+00	2.138509999999999778e+01
-4.677817493241002988e-02	2.368900000000000006e+00	9.825700000000006540e+00	2.955589999999999762e+01
-4.641068200341000316e-02	2.905200000000000227e+00	1.152130000000000010e+01	3.685990000000000322e+01
-4.604318907441001113e-02	2.617400000000000837e+00	1.092500000000000071e+01	3.511500000000001620e+01
-4.567569614541001910e-02	1.513799999999998480e+00	7.471499999999998920e+00	2.196499999999999631e+01
-4.530820321641002707e-02	6.998999999999997446e-01	4.649999999999998579e+00	1.230629999999999846e+01
-4.494071028741000728e-02	4.619100000000002648e-01	4.328699999999997772e+00	1.097320000000000384e+01
-4.457321735841001525e-02	4.973799999999998223e-01	4.560399999999997789e+00	1.130700000000000394e+01
-4.420572442941002322e-02	4.613999999999996993e-01	4.904100000000001458e+00	1.247640000000000171e+01
-4.383823150041003119e-02	4.554000000000000825e-01	5.794999999999998153e+00	1.502560000000000429e+01
-4.347073857141000447e-02	5.113099999999999312e-01	6.453599999999999781e+00	1.664449999999999363e+01
-4.310324564241001244e-02	3.821699999999998432e-01	4.750199999999999534e+00	1.253000000000000824e+01
-4.273575271341002041e-02	3.700599999999997780e-01	3.408000000000000362e+00	8.868499999999997385e+00
-4.236825978441002838e-02	5.061100000000000598e-01	3.902000000000000579e+00	9.884599999999998943e+00
-4.200076685541000165e-02	3.578799999999999759e-01	3.188199999999999257e+00	8.787700000000002731e+00
-4.163327392641000962e-02	3.183899999999998953e-01	3.449499999999998678e+00	1.003340000000000209e+01
-4.126578099741001759e-02	4.487700000000000022e-01	4.524399999999999977e+00	1.238260000000000183e+01
-4.089828806841002556e-02	3.887999999999999790e-01	3.549100000000001032e+00	8.891199999999999548e+00
-4.053079513940999884e-02	3.602299999999998836e-01	2.754699999999999704e+00	5.726300000000002832e+00
-4.016330221041000681e-02	3.534499999999999864e-01	2.623199999999999754e+00	4.987000000000001876e+00
-3.979580928141001478e-02	4.100500000000000256e-01	3.257600000000000051e+00	6.070500000000000007e+00
-3.942831635241002275e-02	4.510500000000000065e-01	3.662199999999999900e+00	6.866000000000002323e+00
-3.906082342341003072e-02	3.995899999999998342e-01	3.302600000000000868e+00	6.344020000000003989e+00
-3.869333049441000399e-02	4.463600000000000345e-01	3.912429999999999630e+00	7.729259999999998243e+00
-3.832583756541001196e-02	6.472299999999997500e-01	6.393399999999999750e+00	1.354639999999999844e+01
-3.795834463641001993e-02	1.106209999999999471e+00	1.242860000000000298e+01	2.973619999999999308e+01
-3.759085170741002790e-02	1.427289999999999726e+00	1.718501999999999441e+01	4.401375000000003013e+01
-3.722335877841000812e-02	9.613500000000000378e-01	1.095106000000000002e+01	2.889762000000000697e+01
-3.685586584941001609e-02	1.161800000000000388e+00	4.048700000000001964e+00	1.457960000000000100e+01
-3.648837292041002406e-02	4.033699999999999619e+00	4.679199999999999804e+00	3.290799999999999415e+01
-3.612087999141003203e-02	8.637000000000002231e+00	9.536799999999999500e+00	7.282539999999998770e+01
-3.575338706241000530e-02	1.239000000000000234e+01	1.635259999999999891e+01	1.111700000000000017e+02
-3.538589413341001327e-02	1.357000000000000206e+01	2.403750000000000142e+01	1.349559999999999604e+02
-3.501840120441002124e-02	1.297400000000000198e+01	3.853230000000000643e+01	1.676649999999999920e+02
-3.465090827541002921e-02	1.204000000000000270e+01	5.487049999999999983e+01	2.061580000000000155e+02
-3.428341534641000249e-02	9.963999999999996859e+00	5.052809999999998070e+01	1.872129999999999370e+02
-3.391592241741001046e-02	8.141999999999999460e+00	3.554460000000000264e+01	1.401149999999999807e+02
-3.354842948841001843e-02	7.599000000000000199e+00	3.298740000000000094e+01	1.260100000000000477e+02
-3.318093655941002640e-02	7.428000000000000824e+00	3.029599999999999582e+01	1.141839999999999833e+02
-3.281344363040999967e-02	7.466000000000001080e+00	2.411020000000000607e+01	9.785200000000000387e+01
-3.244595070141000764e-02	8.224000000000003752e+00	2.107889999999999731e+01	9.295530000000000825e+01
-3.207845777241001561e-02	9.636999999999996902e+00	2.108859999999999957e+01	9.758989999999997167e+01
-3.171096484341002358e-02	9.370000000000004547e+00	1.953189999999999671e+01	9.040699999999998226e+01
-3.134347191441000380e-02	6.278000000000002245e+00	1.374980000000000224e+01	6.198409999999998377e+01
-3.097597898541000830e-02	3.931699999999997974e+00	9.299300000000000566e+00	4.153150000000000119e+01
-3.060848605641001627e-02	3.637199999999999545e+00	8.413900000000001711e+00	3.872950000000001580e+01
-3.024099312741002424e-02	3.699699999999998656e+00	9.353199999999999292e+00	4.057239999999998759e+01
-2.987350019841003221e-02	4.177200000000000912e+00	1.012560000000000393e+01	4.534700000000001552e+01
-2.950600726941000548e-02	3.686599999999999433e+00	9.566900000000002180e+00	4.037200000000001410e+01
-2.913851434041001345e-02	2.697899999999998855e+00	7.488799999999999457e+00	2.863030000000000186e+01
-2.877102141141002142e-02	2.263399999999999856e+00	6.840099999999997848e+00	2.300689999999999813e+01
-2.840352848241002939e-02	1.954399999999999027e+00	7.619700000000002582e+00	2.061660000000000537e+01
-2.803603555341000614e-02	2.214100000000000179e+00	8.350400000000000489e+00	2.254419999999999646e+01
-2.766854262441001411e-02	2.005599999999999827e+00	8.329000000000000625e+00	2.075479999999999947e+01
-2.730104969541002208e-02	1.988199999999998635e+00	7.384699999999997821e+00	2.002529999999999788e+01
-2.693355676641003005e-02	2.176799999999999624e+00	7.669900000000002827e+00	2.132280000000000442e+01
-2.656606383741000332e-02	1.878500000000001169e+00	8.175200000000002021e+00	1.906220000000000070e+01
-2.619857090841001129e-02	2.169999999999998597e+00	1.009679999999999822e+01	2.179799999999999827e+01
-2.583107797941001926e-02	2.163399999999998879e+00	1.154700000000000415e+01	2.206200000000000117e+01
-2.546358505041002723e-02	1.997599999999998932e+00	1.207969999999999366e+01	2.073670000000000258e+01
-2.509609212141000398e-02	2.314400000000000457e+00	1.188959999999999795e+01	2.300259999999999749e+01
-2.472859919241001195e-02	2.124100000000001209e+00	7.914200000000004565e+00	2.016440000000001120e+01
-2.436110626341001992e-02	2.138099999999998779e+00	5.797699999999998077e+00	1.957290000000001484e+01
-2.399361333441002789e-02	2.457800000000000207e+00	6.906600000000001849e+00	2.235050000000000736e+01
-2.362612040541000116e-02	2.633999999999999897e+00	6.874399999999996957e+00	2.380399999999999494e+01
-2.325862747641000913e-02	2.970699999999999008e+00	6.913400000000001100e+00	2.656190000000000850e+01
-2.289113454741001710e-02	3.068199999999999150e+00	6.919400000000001327e+00	2.723729999999999052e+01
-2.252364161841002507e-02	2.139800000000001479e+00	4.362920000000000798e+00	1.894760000000000488e+01
-2.215614868941000182e-02	1.376600000000000268e+00	3.110289999999999999e+00	1.242779999999999774e+01
-2.178865576041000979e-02	1.643699999999999495e+00	4.102220000000002642e+00	1.501799999999999713e+01
-2.142116283141001429e-02	1.861999999999999211e+00	3.130169999999999231e+00	1.705109999999999815e+01
-2.105366990241002226e-02	1.635859999999998982e+00	1.715640000000000054e+00	1.505480000000000196e+01
-2.068617697341003023e-02	1.149699999999999278e+00	1.798399999999999110e+00	1.037380000000000102e+01
-2.031868404441000697e-02	6.335999999999999410e-01	1.831540000000000390e+00	5.557000000000003048e+00
-1.995119111541001494e-02	3.168199999999998795e-01	2.261989999999998169e+00	2.888950000000000351e+00
-1.958369818641002291e-02	4.638599999999998835e-01	3.686459999999999404e+00	4.255910000000003635e+00
-1.921620525741003088e-02	5.107800000000002338e-01	2.958209999999999784e+00	4.537630000000000052e+00
-1.884871232841000416e-02	2.956999999999999074e-01	1.357930999999999999e+00	2.575689000000000117e+00
-1.848121939941001213e-02	3.961999999999998301e-01	1.770041999999999893e+00	3.433280000000001220e+00
-1.811372647041002010e-02	4.774400000000001976e-01	2.340459999999998875e+00	4.151926000000000450e+00
-1.774623354141002807e-02	3.172199999999999465e-01	2.669900000000000162e+00	2.843060000000000365e+00
-1.737874061241000481e-02	4.148100000000000120e-01	4.454760000000000275e+00	3.790010000000000989e+00
-1.701124768341001278e-02	4.532599999999997742e-01	4.025140000000000384e+00	4.076749999999999652e+00
-1.664375475441002075e-02	3.231200000000000738e-01	2.509063999999999961e+00	2.877580999999998390e+00
-1.627626182541002872e-02	4.028599999999999959e-01	3.211656999999999318e+00	3.590998000000000800e+00
-1.590876889641000200e-02	3.970399999999998930e-01	3.606771000000000615e+00	3.561604000000000436e+00
-1.554127596741000997e-02	4.149599999999998845e-01	5.361199999999998411e+00	3.780079999999999885e+00
-1.517378303841001794e-02	5.168000000000000371e-01	8.629449999999996734e+00	4.776190000000000602e+00
-1.480629010941002591e-02	4.962000000000000854e-01	8.982169999999998211e+00	4.630459999999997578e+00
-1.443879718041000092e-02	2.777199999999998559e-01	4.893928999999999974e+00	2.608103000000000282e+00
-1.407130425141000889e-02	6.709399999999998698e-02	1.157407799999999432e+00	6.294685999999999337e-01
-1.370381132241001686e-02	7.516499999999998877e-03	2.065596999999999572e-01	6.676200000000001578e-02
-1.333631839341002483e-02	1.126190000000000177e-02	8.374853999999998244e-01	7.379530000000002199e-02
-1.296882546440999984e-02	3.111900000000001124e-02	2.348249429999999638e+00	2.022961900000000701e-01
-1.260133253541000781e-02	3.066300000000000275e-02	2.311351999999998963e+00	1.992969999999999742e-01
-1.223383960641001578e-02	2.543600000000000028e-02	1.884071000000000939e+00	1.666650000000000631e-01
-1.186634667741002375e-02	9.733100000000000085e-02	7.162661999999997420e+00	6.520799999999999930e-01
-1.149885374841003172e-02	2.348040000000000682e-01	1.744607899999999390e+01	1.624491000000001462e+00
-1.113136081941000673e-02	2.877800000000000913e-01	2.204566999999999766e+01	2.086380000000000567e+00
-1.076386789041001470e-02	2.832099999999998508e-01	2.377413999999999561e+01	2.090629999999998656e+00
-1.039637496141002267e-02	3.451900000000001634e-01	3.450785000000000480e+01	2.369529999999999692e+00
-1.002888203241003064e-02	4.455099999999997951e-01	5.100262000000000739e+01	2.918710000000000360e+00
-9.661389103410005647e-03	4.898599999999999066e-01	6.230201000000002409e+01	3.280810000000000226e+00
-9.293896174410013616e-03	6.301700000000001189e-01	8.540521999999997149e+01	3.778360000000000163e+00
-8.926403245410021586e-03	8.918999999999998041e-01	1.197666600000000017e+02	4.783210000000000406e+00
-8.558910316410027821e-03	1.494699999999999473e+00	1.576443000000000723e+02	9.118899999999996453e+00
-8.191417387410004566e-03	2.880700000000001371e+00	1.968903000000000247e+02	2.335769999999999413e+01
-7.823924458410010802e-03	3.812299999999997802e+00	2.585083000000001334e+02	3.661829999999999785e+01
-7.456431529410019639e-03	3.407900000000000151e+00	4.004730999999999312e+02	3.492540000000000333e+01
-7.088938600410027609e-03	3.976800000000000779e+00	5.829903000000001612e+02	3.180489999999999640e+01
-6.721445671410002619e-03	4.504799999999998583e+00	5.681020700000000261e+02	2.289360000000000639e+01
-6.353952742410010589e-03	2.968510000000000204e+00	3.487917899999999349e+02	9.185599999999995546e+00
-5.986459813410018559e-03	1.175910000000000011e+00	1.562861240000000578e+02	2.068557000000000201e+00
-5.618966884410025661e-03	4.757711000000000023e-01	8.495995480000001976e+01	3.388840000000000741e-01
-5.251473955410001539e-03	2.398246599999999673e-01	5.059256635999998508e+01	6.222876999999999575e-02
-4.883981026410008641e-03	7.135215810000000713e-02	1.581729519200000311e+01	9.846508000000000344e-03
-4.516488097410016611e-03	8.650111978999999382e-03	1.953336782190000731e+00	7.873736299999997169e-04
-4.148995168410024581e-03	3.857663899999999113e-04	8.794145541329999316e-02	2.691648200000000302e-05
-3.781502239409999591e-03	2.594600000000000197e-05	1.575654209999999712e-03	1.829840099999999008e-04
-3.414009310410007561e-03	1.100400000000000510e-03	9.757914999999995481e-03	1.013638700000000017e-02
-3.046516381410015531e-03	2.208799999999999999e-02	1.931150000000000089e-01	2.036128000000000937e-01
-2.679023452410023067e-03	1.649099999999999455e-01	1.415727299999999911e+00	1.522946699999999209e+00
-2.311530523410031037e-03	4.762200000000001987e-01	3.976980999999999433e+00	4.406039999999999957e+00
-1.944037594410006264e-03	6.175800000000003509e-01	4.818198999999999010e+00	5.742507000000002471e+00
-1.576544665410014017e-03	5.645599999999999508e-01	3.804260000000000197e+00	5.298990000000001643e+00
-1.209051736410021987e-03	4.279499999999998305e-01	2.557160000000000544e+00	4.043160000000001197e+00
-8.415588074100297401e-04	3.691999999999997506e-01	1.799579999999999069e+00	3.544570000000000221e+00
-4.740658784100049128e-04	4.703800000000002424e-01	2.059770000000000323e+00	4.548740000000000450e+00
-1.065729494100127472e-04	3.081099999999999950e-01	1.303409999999999958e+00	2.987629999999999786e+00
2.609199795899794184e-04	2.581300000000000261e-01	8.890800000000002035e-01	2.548470000000000901e+00
6.284129085899715569e-04	4.685199999999999920e-01	1.499360000000000692e+00	4.656090000000002505e+00
9.959058375899963299e-04	3.695599999999999996e-01	1.177950000000000053e+00	3.681560000000001942e+00
1.363398766589988577e-03	1.594399999999999706e-01	4.816679999999998740e-01	1.674989999999999535e+00
1.730891695589980824e-03	3.104700000000000792e-01	8.294300000000001116e-01	3.367950000000000887e+00
2.098384624589973071e-03	4.991999999999998106e-01	1.373259999999999703e+00	5.367319999999996760e+00
2.465877553589997627e-03	2.864000000000000989e-01	9.892699999999997607e-01	3.260059999999999292e+00
2.833370482589990091e-03	1.179500000000000270e-01	5.098400000000001819e-01	1.487589999999999302e+00
3.200863411589982121e-03	3.069000000000000061e-01	6.994600000000004147e-01	3.319179999999998909e+00
3.568356340589974151e-03	5.017399999999999638e-01	1.049359999999999848e+00	5.313899999999998514e+00
3.935849269589998707e-03	2.866099999999999204e-01	7.895900000000001251e-01	3.087960000000000260e+00
4.303342198589991605e-03	9.915999999999999814e-02	7.672299999999999676e-01	1.223449999999999926e+00
4.670835127589983635e-03	2.416500000000000592e-01	9.668400000000001437e-01	2.792040000000000521e+00
5.038328056589975665e-03	4.897200000000002107e-01	1.031199999999999672e+00	5.406130000000000990e+00
5.405820985590000655e-03	3.503600000000001713e-01	6.330300000000003147e-01	3.840320000000001510e+00
5.773313914589992685e-03	9.872999999999998444e-02	1.794499999999998874e-01	1.087509999999999977e+00
6.140806843589984715e-03	1.352500000000000646e-01	3.283060000000000422e-01	1.543099999999999028e+00
6.508299772589976745e-03	4.149600000000001065e-01	1.206520000000000037e+00	4.759920000000001927e+00
6.875792701589968775e-03	4.613400000000000833e-01	1.632630000000000248e+00	5.320820000000000327e+00
7.243285630589993765e-03	2.470800000000000218e-01	8.426200000000003687e-01	2.975449999999999040e+00
7.610778559589985795e-03	4.862460000000000115e-01	5.393099999999999561e-01	6.303020000000000955e+00
7.978271488589977825e-03	1.215370000000000505e+00	1.164199999999999680e+00	1.561708999999999392e+01
8.345764417589969855e-03	1.527760000000000673e+00	1.566840000000000011e+00	1.941590000000000060e+01
8.713257346589994845e-03	1.123409999999999798e+00	1.190400000000000125e+00	1.427781000000000056e+01
9.080750275589986875e-03	7.324799999999996869e-01	1.145639999999999770e+00	9.373099999999999099e+00
9.448243204589978905e-03	8.438399999999993684e-01	2.066640000000000033e+00	1.061717000000000333e+01
9.815736133589972670e-03	1.487800000000001122e+00	3.421059999999998880e+00	1.839117000000000601e+01
1.018322906258999593e-02	2.117799999999999461e+00	4.441400000000000681e+00	2.608509999999999351e+01
1.055072199158998969e-02	1.782600000000001295e+00	3.729650000000001242e+00	2.210850999999999900e+01
1.091821492058998172e-02	1.265399999999999636e+00	2.651940000000000186e+00	1.596500000000000519e+01
1.128570784958997375e-02	1.339100000000000179e+00	2.463540000000000063e+00	1.719179000000000812e+01
1.165320077858999874e-02	1.380099999999999882e+00	2.646399999999998975e+00	1.798719999999999786e+01
1.202069370758999077e-02	1.135999999999999677e+00	2.863799999999999457e+00	1.494539999999999402e+01
1.238818663658998280e-02	1.056600000000000650e+00	3.009700000000000042e+00	1.393391000000000268e+01
1.275567956558997483e-02	8.645000000000002682e-01	2.158320000000000682e+00	1.166956999999999667e+01
1.312317249458999982e-02	8.926999999999998270e-01	1.827600000000000335e+00	1.252159999999999407e+01
1.349066542358999185e-02	1.163900000000000157e+00	1.937020000000000630e+00	1.610270000000000223e+01
1.385815835258998388e-02	1.034100000000000019e+00	1.706719999999999571e+00	1.444990000000000130e+01
1.422565128158997591e-02	6.030599999999997074e-01	1.237239999999999895e+00	8.910999999999994259e+00
1.459314421059000090e-02	6.206999999999998074e-01	1.399319999999999675e+00	9.266100000000001558e+00
1.496063713958999293e-02	1.142500000000000515e+00	2.777300000000000324e+00	1.656689999999999330e+01
1.532813006858998496e-02	1.004899999999999682e+00	2.938599999999999657e+00	1.458349999999999902e+01
1.569562299758997873e-02	5.588499999999999579e-01	1.844869999999999788e+00	8.993300000000003180e+00
1.606311592658997076e-02	5.677000000000002045e-01	1.283559999999999812e+00	9.166299999999999670e+00
1.643060885558999401e-02	8.541099999999997028e-01	1.364640000000000075e+00	1.286830000000000140e+01
1.679810178458998604e-02	9.661000000000004029e-01	1.811059999999999892e+00	1.555769999999999520e+01
1.716559471358997807e-02	5.987900000000001555e-01	1.345720000000000471e+00	1.037369999999999415e+01
1.753308764258997010e-02	4.726299999999999946e-01	1.166279999999999317e+00	8.196300000000000807e+00
1.790058057158999683e-02	7.861799999999994348e-01	2.237000000000000544e+00	1.284659999999999513e+01
1.826807350058998886e-02	8.088099999999995848e-01	2.829100000000000392e+00	1.320930000000000071e+01
1.863556642958998089e-02	6.484900000000000109e-01	2.311049999999998938e+00	1.208909999999999840e+01
1.900305935858997292e-02	5.119400000000001727e-01	1.485940000000000261e+00	1.020899999999999608e+01
1.937055228758999617e-02	5.955200000000001603e-01	1.096589999999999954e+00	1.019220000000000681e+01
1.973804521658998820e-02	7.263400000000000967e-01	1.487559999999999771e+00	1.326340000000000430e+01
2.010553814558998023e-02	6.277100000000001012e-01	1.603849999999999332e+00	1.284850000000000136e+01
2.047303107458997226e-02	4.637700000000001266e-01	1.397760000000000336e+00	1.018000000000000327e+01
2.084052400358999899e-02	5.367699999999994143e-01	1.935689999999999689e+00	1.116729999999999556e+01
2.120801693258999102e-02	6.789499999999996094e-01	2.673200000000000909e+00	1.230029999999999291e+01
2.157550986158998305e-02	6.399099999999996458e-01	2.735400000000001164e+00	1.380539999999999523e+01
2.194300279058997508e-02	6.271200000000001218e-01	2.450159999999999449e+00	1.729329999999999856e+01
2.231049571958999833e-02	7.782700000000000173e-01	2.758379999999999832e+00	2.397969999999999757e+01
2.267798864858999036e-02	1.094909999999999828e+00	3.397860000000000547e+00	3.143000000000001748e+01
2.304548157758998239e-02	1.075739999999999474e+00	3.149969999999999715e+00	2.924179999999999779e+01
2.341297450658997442e-02	8.536899999999995048e-01	3.008760000000000989e+00	2.559120000000000061e+01
2.378046743559000115e-02	6.315599999999998992e-01	2.805379999999999541e+00	2.077159999999999229e+01
2.414796036458999318e-02	6.467300000000001381e-01	3.363599999999999923e+00	1.940019999999999456e+01
2.451545329358998521e-02	8.949300000000003363e-01	4.051499999999999879e+00	2.316519999999999513e+01
2.488294622258997724e-02	8.450800000000002754e-01	4.399000000000001798e+00	2.380650000000000333e+01
2.525043915158996927e-02	6.073800000000003640e-01	6.559010000000002449e+00	2.117029999999999745e+01
2.561793208058999599e-02	6.255000000000003890e-01	8.634299999999999642e+00	2.058109999999999928e+01
2.598542500958998802e-02	1.646699999999999608e+00	9.742500000000006821e+00	3.710989999999999611e+01
2.635291793858998005e-02	2.793300000000001226e+00	1.081899999999999906e+01	5.758580000000002741e+01
2.672041086758997208e-02	2.485800000000000232e+00	1.075939999999999408e+01	5.564670000000000982e+01
2.708790379658999534e-02	1.784899999999998821e+00	9.691399999999998016e+00	4.854089999999997929e+01
2.745539672558998737e-02	1.540799999999998837e+00	1.090920000000000201e+01	5.042510000000001469e+01
2.782288965458997940e-02	1.803599999999999870e+00	1.349860000000000326e+01	6.635000000000003695e+01
2.819038258358997143e-02	1.769400000000000528e+00	1.237250000000000227e+01	7.397600000000002751e+01
2.855787551258999815e-02	8.896999999999992692e-01	7.973300000000000054e+00	4.761970000000000880e+01
2.892536844158999018e-02	3.947099999999997832e-01	5.843499999999998806e+00	2.399779999999999447e+01
2.929286137058998221e-02	5.991129999999998956e-01	4.960500000000000576e+00	2.215089999999999293e+01
2.966035429958997424e-02	7.347999999999995646e-01	2.938860000000000028e+00	2.080199999999999605e+01
3.002784722858999750e-02	5.527589999999998893e-01	2.514079999999999870e+00	1.483500999999999515e+01
3.039534015758998953e-02	4.960189999999996546e-01	5.098409999999999442e+00	1.493498999999999910e+01
3.076283308658998156e-02	5.352299999999996505e-01	6.001700000000000479e+00	1.652649999999999864e+01
3.113032601558997359e-02	4.343819999999997683e-01	3.041099999999999692e+00	1.276905000000000534e+01
3.149781894459000031e-02	6.007759999999998657e-01	1.690580000000000638e+00	1.437946999999999598e+01
3.186531187358999234e-02	7.524339999999999362e-01	3.040399999999999547e+00	1.928259999999999508e+01
3.223280480258998437e-02	4.969780000000000308e-01	4.413800000000000168e+00	1.458050000000000956e+01
3.260029773158997640e-02	2.476940000000000808e-01	3.225560000000000205e+00	8.359119999999997219e+00
3.296779066059000313e-02	4.856259999999997801e-01	1.978699999999999459e+00	1.359519999999999840e+01
3.333528358958999516e-02	8.469170000000001419e-01	2.411599999999999966e+00	2.039460000000000406e+01
3.370277651858998719e-02	6.130800000000000693e-01	3.568000000000001393e+00	1.495729999999999471e+01
3.407026944758997922e-02	3.165999999999999370e-01	5.012990000000000279e+00	9.270920000000002048e+00
3.443776237658997125e-02	4.081700000000000883e-01	4.435900000000000176e+00	1.211069999999999602e+01
3.480525530558999797e-02	6.655600000000003735e-01	2.486699999999999910e+00	1.709790000000000276e+01
3.517274823458999000e-02	7.029000000000003023e-01	1.600360000000000227e+00	1.705000000000000426e+01
3.554024116358998203e-02	4.396900000000000253e-01	1.482779999999999987e+00	1.237929999999999353e+01
3.590773409258997406e-02	3.300599999999998535e-01	2.553060000000001661e+00	1.053352999999999717e+01
3.627522702158999385e-02	5.517800000000001592e-01	4.566199999999999370e+00	1.508940000000000659e+01
3.664271995058998588e-02	7.040700000000000847e-01	4.342699999999999783e+00	1.714869999999999806e+01
3.701021287958997791e-02	6.001000000000004109e-01	3.249199999999999644e+00	1.445620000000000260e+01
3.737770580858996994e-02	4.382500000000000284e-01	2.485800000000000676e+00	1.314529999999999532e+01
3.774519873758999666e-02	4.394399999999996642e-01	1.799799999999999844e+00	1.292459999999999276e+01
3.811269166658998869e-02	5.866200000000000303e-01	2.872400000000001619e+00	1.534110000000000085e+01
3.848018459558998072e-02	6.865699999999999026e-01	4.692499999999999893e+00	1.767759999999999465e+01
3.884767752458997275e-02	5.630100000000002325e-01	3.636599999999999611e+00	1.516389999999999461e+01
3.921517045358999948e-02	4.319900000000000406e-01	1.783719999999999750e+00	1.267090000000000138e+01
3.958266338258999151e-02	5.509800000000002473e-01	1.569360000000000088e+00	1.528840000000000465e+01
3.995015631158998354e-02	6.870900000000006447e-01	2.576699999999998880e+00	1.864890000000000825e+01
4.031764924058997557e-02	6.976999999999997648e-01	4.104099999999998971e+00	1.791100000000000492e+01
4.068514216959000229e-02	5.728400000000002379e-01	5.128019999999996692e+00	1.447430000000000128e+01
4.105263509858999432e-02	6.015999999999999126e-01	4.459699999999997111e+00	1.570010000000000794e+01
4.142012802758998635e-02	7.802999999999999936e-01	2.809299999999999464e+00	2.074840000000000018e+01
4.178762095658997838e-02	8.252000000000004887e-01	2.067089999999999872e+00	2.161349999999999838e+01
4.215511388558999817e-02	7.360699999999997800e-01	1.809719999999999995e+00	1.892039999999999011e+01
4.252260681458999020e-02	7.023400000000001864e-01	1.998510000000000009e+00	1.804000000000000270e+01
4.289009974358998917e-02	1.028500000000000192e+00	3.957219999999999516e+00	2.482134999999998826e+01
4.325759267258998120e-02	1.460099999999999065e+00	6.811500000000002331e+00	3.280609999999998649e+01
4.362508560158997323e-02	1.711799999999999100e+00	6.740299999999998626e+00	3.670520000000001204e+01
4.399257853058999301e-02	1.558649999999999869e+00	4.157329999999999970e+00	3.298870000000000147e+01
4.436007145958998504e-02	9.520799999999998153e-01	1.877030000000000420e+00	2.063612999999998721e+01
4.472756438858997707e-02	6.745000000000004325e-01	1.153400000000000203e+00	1.538894000000000339e+01
4.509505731758996910e-02	5.868299999999996297e-01	1.445729999999999960e+00	1.307298000000000293e+01
4.546255024658999583e-02	3.077100000000000946e-01	2.581859999999998934e+00	6.078820000000001222e+00
4.583004317558998786e-02	1.785500000000000143e-01	3.281049999999999134e+00	3.078160000000000895e+00
4.619753610458997989e-02	3.851500000000002699e-01	2.337289999999998980e+00	8.670540000000000802e+00
4.656502903358997192e-02	6.638199999999998546e-01	2.373499999999999499e+00	1.491897999999999591e+01
4.693252196258999864e-02	4.480299999999998728e-01	2.272460000000000147e+00	9.435700000000004195e+00
4.730001489158999067e-02	1.481949999999999934e-01	1.106119999999999992e+00	3.009549999999999947e+00
4.766750782058998270e-02	2.474499999999999200e-01	1.371739999999999959e+00	5.733409999999998341e+00
4.803500074958997473e-02	5.795699999999998075e-01	3.498580000000000467e+00	1.299574000000000318e+01
4.840249367859000146e-02	5.869699999999999918e-01	3.657059999999999977e+00	1.253413000000000110e+01
4.876998660758999349e-02	2.963000000000000078e-01	1.521429999999999838e+00	6.362990000000002588e+00
4.913747953658998552e-02	2.430999999999999828e-01	7.351900000000000102e-01	5.947770000000001112e+00
4.950497246558997755e-02	3.355099999999999194e-01	1.040740000000000220e+00	8.297629999999999839e+00
4.987246539458999733e-02	4.733299999999999730e-01	2.162419999999998232e+00	1.084427999999999770e+01
5.023995832358998936e-02	5.676099999999999479e-01	3.921859999999999680e+00	1.206471999999999412e+01
5.060745125258998139e-02	4.515799999999997594e-01	4.459699999999998887e+00	9.161810000000002674e+00
5.097494418158997342e-02	2.581899999999999196e-01	2.627369999999999095e+00	5.322759999999998826e+00
5.134243711059000015e-02	3.612899999999999445e-01	1.319919999999999760e+00	8.687379999999997437e+00
5.170993003958999218e-02	5.967499999999996696e-01	1.466990000000000460e+00	1.472714999999999996e+01
5.207742296858998421e-02	4.262299999999998312e-01	1.363839999999999719e+00	1.042377999999999716e+01
5.244491589758997624e-02	3.411799999999999278e-01	2.552400000000000002e+00	7.553169999999997053e+00
5.281240882658996827e-02	5.077800000000002312e-01	4.566449999999999676e+00	1.049247999999999692e+01
5.317990175558999499e-02	6.089500000000005464e-01	7.267770000000004949e+00	1.307865000000000499e+01
5.354739468458998702e-02	6.421700000000004627e-01	1.302274999999999672e+01	1.488344999999999807e+01
5.391488761358997905e-02	7.399999999999997691e-01	1.641966000000000037e+01	1.646138000000000190e+01
5.428238054258997108e-02	7.965000000000002078e-01	1.535567000000000526e+01	1.722071999999998582e+01
5.464987347158999781e-02	6.552900000000000391e-01	1.337282000000000259e+01	1.514896999999999494e+01
5.501736640058998984e-02	4.999599999999996269e-01	1.005038000000000409e+01	1.235499000000000969e+01
5.538485932958998187e-02	2.855699999999999905e-01	4.215228000000003306e+00	7.640079000000001841e+00
5.575235225858997390e-02	1.148200000000000470e-01	8.356037999999994526e-01	3.386570499999999484e+00
5.611984518759000062e-02	3.310799999999997772e-02	3.825119999999999632e-01	8.220230000000007253e-01
5.648733811658999265e-02	3.227800000000000114e-02	1.183773200000000081e+00	1.874500000000000055e-01
5.685483104558998468e-02	6.281800000000001272e-02	1.595683600000000091e+00	8.966660000000000741e-01
5.722232397458997671e-02	1.010409999999999642e-01	8.303101999999999983e-01	2.748130099999999576e+00
5.758981690358999650e-02	9.287939999999998697e-02	2.481407000000000196e-01	2.915105079999999127e+00
5.795730983258998853e-02	3.283793999999999602e-02	5.680658599999999919e-02	1.053000442000000092e+00
5.832480276158998056e-02	5.535776400000000201e-03	8.734692110000000925e-03	1.793100381000000132e-01
5.869229569058997259e-02	1.812427199999999336e-02	2.862359319999999846e-02	5.958601217000003558e-01
5.905978861958999931e-02	7.193430000000002045e-02	1.359843089999999977e-01	2.347201281000000250e+00
5.942728154858999134e-02	1.032469999999999777e-01	4.496373699999999252e-01	3.170610930000000494e+00
5.979477447758998337e-02	7.157900000000000373e-02	1.244261300000000015e+00	1.464440900000000712e+00
6.016226740658997540e-02	4.391899999999999277e-02	1.568691800000000525e+00	2.681639000000000106e-01
6.052976033559000213e-02	2.777100000000000748e-02	7.177724000000000881e-01	3.965157000000000265e-01
6.089725326458999416e-02	6.324800000000002642e-02	2.344977999999999785e-01	2.069467400000000179e+00
6.126474619358998619e-02	1.808400000000000007e-01	7.576370000000002269e-01	6.239979000000000831e+00
6.163223912258997822e-02	5.964399999999998592e-01	3.375609999999999999e+00	2.098071999999999093e+01
6.199973205158998413e-02	1.311100000000001042e+00	7.179870000000001085e+00	4.643301999999997776e+01
6.236722498058997616e-02	1.215299999999998937e+00	7.383769999999998390e+00	4.342996000000000123e+01
6.273471790958998207e-02	6.176100000000001033e-01	6.504840000000002398e+00	2.226199000000000083e+01
6.310221083858998103e-02	4.626000000000001777e-01	6.706340000000001744e+00	1.580948000000000064e+01
6.346970376758999388e-02	3.323900000000000188e-01	5.520859999999998990e+00	1.113293000000001243e+01
6.383719669658997897e-02	1.402700000000000058e-01	3.131139999999998480e+00	5.145109999999998962e+00
6.420468962558999182e-02	1.369309999999999694e-01	2.224709999999999077e+00	5.318340000000003620e+00
6.457218255458997691e-02	2.597700000000000009e-01	4.042950000000000266e+00	9.727240000000007214e+00
6.493967548358998976e-02	2.663500000000000867e-01	4.978429999999999467e+00	9.335110000000000241e+00
6.530716841258998873e-02	1.675709999999999700e-01	3.678220000000000489e+00	5.655659999999999243e+00
6.567466134158998770e-02	1.523710000000000064e-01	3.209430000000001559e+00	5.918330000000000979e+00
6.604215427058998666e-02	2.072609999999999730e-01	3.285989999999999522e+00	8.024339999999996920e+00
6.640964719958998563e-02	1.684569999999999679e-01	2.523420000000001107e+00	5.541240000000001942e+00
6.677714012858998460e-02	1.601390000000000591e-01	2.780089000000001143e+00	4.889384000000002395e+00
6.714463305758999745e-02	2.173200000000000687e-01	4.449379999999998780e+00	7.825000000000002842e+00
6.751212598658998254e-02	2.507499999999999729e-01	5.879800000000003024e+00	8.968180000000005592e+00
6.787961891558999539e-02	1.502599999999999492e-01	3.788950000000000706e+00	4.928109999999998436e+00
6.824711184458998048e-02	8.247799999999999576e-02	1.423893000000000075e+00	3.098395999999999706e+00
6.861460477358999333e-02	1.836230000000000639e-01	2.199759999999998605e+00	7.953210000000000335e+00
6.898209770258997842e-02	2.355759999999999521e-01	3.436869999999998093e+00	1.028145000000000309e+01
6.934959063158999126e-02	1.198749999999999816e-01	2.225778000000000034e+00	4.947515000000000107e+00
6.971708356058999023e-02	9.364300000000000401e-02	1.988966999999999041e+00	2.792432999999999943e+00
7.008457648958998920e-02	2.166000000000000980e-01	4.140458000000001526e+00	7.269780999999992943e+00
7.045206941858998817e-02	2.753099999999999992e-01	6.434819999999999318e+00	1.002874999999999517e+01
7.081956234758997326e-02	1.673400000000000443e-01	5.298179999999998557e+00	6.421249999999998792e+00
7.118705527658998611e-02	1.106299999999999784e-01	2.027748000000001216e+00	5.206618999999998110e+00
7.155454820558998508e-02	1.406999999999999917e-01	6.094240000000001878e-01	7.205467000000006728e+00
7.192204113458998405e-02	1.250350000000000628e-01	6.958250000000001378e-01	6.459042000000002837e+00
7.228953406358998302e-02	1.466800000000000326e-01	2.261796000000000806e+00	7.587413000000001517e+00
7.265702699258998198e-02	1.879299999999999582e-01	4.131070000000001130e+00	9.259349999999997749e+00
7.302451992158998095e-02	1.743499999999998940e-01	4.974947999999997705e+00	6.376694999999997115e+00
7.339201285058999380e-02	1.885999999999999899e-01	5.322499999999999787e+00	6.019042000000002446e+00
7.375950577958997889e-02	2.118300000000000183e-01	3.179657000000000622e+00	1.006613100000000571e+01
7.412699870858999174e-02	1.584399999999999975e-01	1.914356999999999198e+00	9.028109999999999857e+00
7.449449163758997683e-02	1.316800000000000193e-01	3.193032999999998900e+00	7.889597000000001081e+00
7.486198456658998968e-02	1.367500000000000104e-01	2.985742999999998926e+00	8.637586000000004205e+00
7.522947749558998864e-02	1.426200000000000245e-01	1.257936000000000831e+00	9.848878000000000910e+00
7.559697042458998761e-02	1.683999999999999386e-01	8.911529999999996399e-01	1.185466000000000797e+01
7.596446335358998658e-02	1.775299999999999101e-01	2.592521999999999771e+00	1.086967900000000498e+01
7.633195628258998555e-02	2.429299999999998405e-01	6.405269999999998909e+00	1.229402900000000010e+01
7.669944921158998452e-02	2.948600000000000665e-01	7.554161000000001458e+00	1.728832000000000235e+01
7.706694214058999737e-02	2.867399999999999394e-01	4.304812999999998446e+00	2.204487199999998026e+01
7.743443506958998246e-02	2.014700000000000379e-01	1.428710000000000147e+00	1.772326199999999830e+01
7.780192799858999531e-02	8.549000000000002431e-02	3.963051999999999131e-01	7.889042999999999140e+00
7.816942092758998040e-02	4.491100000000000647e-02	3.931117000000000639e-01	4.189651000000001346e+00
7.853691385658999324e-02	4.388100000000000334e-02	1.672020999999999979e+00	3.187009000000000203e+00
7.890440678558999221e-02	5.782099999999998352e-02	4.277177000000000007e+00	1.932204999999998840e+00
7.927189971458999118e-02	1.013099999999999834e-01	5.743101000000002010e+00	2.950807999999999431e+00
7.963939264358999015e-02	1.154100000000000681e-01	4.768299999999998207e+00	3.623443000000000414e+00
8.000688557258997524e-02	6.995099999999998541e-02	2.445128899999999827e+00	2.256461399999999617e+00
8.037437850158998809e-02	3.380799999999999778e-02	8.434368999999996008e-01	2.788730099999999101e+00
8.074187143058997318e-02	3.123999999999999694e-02	1.177470500000000087e+00	3.666770300000000482e+00
8.110936435958998603e-02	3.788599999999999607e-02	2.938735000000000319e+00	3.113591000000000442e+00
8.147685728858998500e-02	3.940700000000001840e-02	3.184098000000001871e+00	3.894392999999999549e+00
8.184435021758998396e-02	3.455099999999999838e-02	3.680465000000000764e+00	4.033049000000000994e+00
8.221184314658998293e-02	6.092200000000000393e-02	9.638499000000001260e+00	4.490834000000000437e+00
8.257933607558999578e-02	8.759999999999999731e-02	1.424153200000000474e+01	5.461087000000000913e+00
8.294682900458998087e-02	8.115000000000001379e-02	1.234073499999999513e+01	6.447473999999998817e+00
8.331432193358999372e-02	6.632499999999999507e-02	1.041264300000000098e+01	8.508605000000008189e+00
8.368181486258997881e-02	4.620200000000002083e-02	9.422165999999998931e+00	9.222749999999996007e+00
8.404930779158999166e-02	2.178300000000001416e-02	6.798413000000000039e+00	5.407836999999998007e+00
8.441680072058997675e-02	7.509599999999998221e-03	4.788115000000000343e+00	1.470031000000000976e+00
8.478429364958998959e-02	9.566999999999999116e-03	4.214107999999999521e+00	3.464249999999999274e-01
8.515178657858998856e-02	3.621199999999998725e-02	5.583467999999999876e+00	2.891109999999998958e-01
8.551927950758998753e-02	7.524000000000004296e-02	7.387036000000004599e+00	3.495519999999999738e-01
8.588677243658998650e-02	8.937999999999998724e-02	9.036692999999994313e+00	4.805940000000000767e-01
8.625426536558999935e-02	8.312999999999998169e-02	8.174521999999992516e+00	4.437120000000003839e-01
8.662175829458998444e-02	4.545799999999998453e-02	5.258949000000004759e+00	2.914140000000001174e-01
8.698925122358999729e-02	1.363800000000000429e-02	3.790010000000001433e+00	2.451100000000000223e-01
8.735674415258998238e-02	4.522499999999998743e-03	2.403812999999999978e+00	1.668690000000000173e-01
8.772423708158999522e-02	8.071399999999997674e-03	3.095100000000001739e+00	2.164129999999999665e-01
8.809173001058998032e-02	3.305100000000000399e-02	5.012040000000000717e+00	3.076380000000001336e-01
8.845922293958999316e-02	8.636000000000004784e-02	7.573049000000001030e+00	3.854609999999997205e-01
8.882671586858999213e-02	9.528999999999999970e-02	8.634896000000004790e+00	4.498729999999999674e-01
8.919420879758997722e-02	6.373700000000000199e-02	6.123678000000001731e+00	3.190590000000000925e-01
8.956170172658999007e-02	4.918800000000000255e-02	3.498752999999999336e+00	1.414970000000000117e-01
8.992919465558997516e-02	2.596899999999999556e-02	3.015416000000000096e+00	1.723989999999999967e-01
9.029668758458998801e-02	1.161219999999999961e-02	3.477103999999997974e+00	2.544670000000000543e-01
9.066418051358998698e-02	1.445799999999998996e-02	2.840357999999999272e+00	1.969490000000001795e-01
9.103167344258998595e-02	4.133899999999998687e-02	4.692269000000002244e+00	2.789830000000000365e-01
9.139916637158998491e-02	7.878000000000000280e-02	7.944182999999993555e+00	4.340419999999996503e-01
9.176665930058998388e-02	8.312000000000002720e-02	6.975599999999999135e+00	3.271789999999999976e-01
9.213415222958998285e-02	5.211099999999996985e-02	3.449130200000001256e+00	1.270294999999999619e-01
9.250164515858999570e-02	5.001799999999998608e-02	3.537778999999998675e+00	1.482490000000000474e-01
9.286913808758998079e-02	4.569299999999999057e-02	4.640821000000004304e+00	2.583840000000002246e-01
9.323663101658999364e-02	2.432899999999999993e-02	3.216735999999998707e+00	2.004960000000000353e-01
9.360412394558997873e-02	3.072200000000000625e-02	3.393926000000000887e+00	1.921109999999998930e-01
9.397161687458999157e-02	4.318399999999998629e-02	5.200962999999998893e+00	3.083730000000000637e-01
9.433910980358999054e-02	5.214400000000002366e-02	5.913479000000004149e+00	3.386790000000000633e-01
9.470660273258998951e-02	7.241999999999999826e-02	5.232608999999998289e+00	2.081149999999999112e-01
9.507409566158998848e-02	5.763899999999999579e-02	3.305790100000001175e+00	9.186570000000002234e-02
9.544158859058998745e-02	4.751199999999999868e-02	3.418178000000000161e+00	1.441939999999999611e-01
9.580908151958998642e-02	5.886699999999999572e-02	5.237984000000000862e+00	2.682959999999999789e-01
9.617657444858999927e-02	4.996700000000000447e-02	4.813136999999998444e+00	2.497750000000000248e-01
9.654406737758998436e-02	4.225100000000001077e-02	3.988244000000002565e+00	1.939220000000000110e-01
9.691156030658999720e-02	2.737399999999998862e-02	3.115041999999999867e+00	1.722090000000000287e-01
9.727905323558998230e-02	3.359099999999998892e-02	4.210895999999999084e+00	2.512730000000001351e-01
9.764654616458999514e-02	6.782000000000000528e-02	5.447953000000000934e+00	2.400960000000001426e-01
9.801403909358999411e-02	6.709000000000001074e-02	3.881092499999998502e+00	1.053707999999999728e-01
9.838153202258997920e-02	4.665099999999999109e-02	2.522626300000001542e+00	6.294569999999997945e-02
9.874902495158999205e-02	6.697999999999997012e-02	4.955024000000003426e+00	2.054299999999998905e-01
9.911651788058997714e-02	7.695000000000001839e-02	7.260062000000007565e+00	3.585090000000001886e-01
9.948401080958998999e-02	4.463000000000002382e-02	4.573516999999998056e+00	2.309000000000000496e-01
9.985150373858997508e-02	1.267599999999999283e-02	1.261809400000000414e+00	6.156679999999999792e-02
1.002189966675899879e-01	1.765600000000000155e-02	1.563641300000001566e+00	7.289769999999998196e-02
1.005864895965899869e-01	6.222499999999998865e-02	5.083789000000003888e+00	2.216130000000000322e-01
1.009539825255899859e-01	8.253999999999997450e-02	6.187162000000004269e+00	2.463150000000001172e-01
1.013214754545899848e-01	5.885399999999998272e-02	3.642069199999999896e+00	1.110360000000000097e-01
1.016889683835899838e-01	7.252000000000000113e-02	4.132120699999998870e+00	1.011536999999999575e-01
1.020564613125899828e-01	7.591999999999997362e-02	5.508829400000002430e+00	1.960529000000000022e-01
1.024239542415899956e-01	4.292100000000000082e-02	4.926302000000000625e+00	2.632209999999998717e-01
1.027914471705899807e-01	1.826999999999999805e-02	3.046256999999998882e+00	1.947889999999999067e-01
1.031589400995899936e-01	1.461900000000000178e-02	1.341251400000000427e+00	6.314219999999999555e-02
1.035264330285899786e-01	4.681299999999998657e-02	2.364300599999999086e+00	3.759430000000000410e-02
1.038939259575899915e-01	7.897999999999998078e-02	4.504806199999999983e+00	1.066271999999999914e-01
1.042614188865899905e-01	8.387999999999998235e-02	6.316420000000002588e+00	2.402320000000000566e-01
1.046289118155899894e-01	9.785000000000003417e-02	7.443259999999998655e+00	2.794949999999998824e-01
1.049964047445899884e-01	6.791000000000003978e-02	4.778865300000001426e+00	1.544094000000000022e-01
1.053638976735899874e-01	1.909099999999998992e-02	1.363887800000000761e+00	4.342869999999998676e-02
1.057313906025899863e-01	6.956999999999997041e-03	9.100552000000000641e-01	5.056039999999999840e-02
1.060988835315899992e-01	2.554400000000000073e-02	3.069883000000001250e+00	1.653640000000000110e-01
1.064663764605899843e-01	6.470000000000000751e-02	5.234371999999998692e+00	2.096280000000000920e-01
1.068338693895899971e-01	8.676000000000003154e-02	4.990437099999999404e+00	1.137970000000001064e-01
1.072013623185899822e-01	8.634000000000001396e-02	4.569342999999999932e+00	7.577459999999999751e-02
1.075688552475899812e-01	8.840999999999998860e-02	5.371154300000000603e+00	1.236689999999999456e-01
1.079363481765899940e-01	5.696700000000001068e-02	4.725077899999999609e+00	1.782813999999999510e-01
1.083038411055899791e-01	2.899899999999999700e-02	3.834501999999999189e+00	2.080999999999999239e-01
1.086713340345899920e-01	1.392099999999999588e-02	2.028751199999998533e+00	1.160004999999999509e-01
1.090388269635899771e-01	1.827300000000000105e-02	1.138171099999999658e+00	2.933280000000001303e-02
1.094063198925899899e-01	6.011999999999997901e-02	2.939320080000001667e+00	3.045281000000001070e-02
1.097738128215899750e-01	9.974999999999994982e-02	5.978418499999997415e+00	1.145616000000000134e-01
1.101413057505899878e-01	1.137099999999999222e-01	1.252477570000000284e+01	4.183131999999997741e-01
1.105087986795899868e-01	9.508999999999999397e-02	2.127273900000000140e+01	8.221400000000000929e-01
1.108762916085899858e-01	4.512700000000000045e-02	2.118807340000000394e+01	8.620377000000000178e-01
1.112437845375899848e-01	1.894000000000000197e-02	1.509792439999999658e+01	6.537918000000002561e-01
1.116112774665899976e-01	2.092899999999999969e-02	1.146551660000000084e+01	5.249390999999998808e-01
1.119787703955899827e-01	5.917299999999999643e-02	1.215030659999999862e+01	5.327541999999996225e-01
1.123462633245899955e-01	1.268899999999999473e-01	1.532214800000000388e+01	6.020510000000003359e-01
1.127137562535899806e-01	1.280499999999999694e-01	1.423859099999999955e+01	5.479700000000000681e-01
1.130812491825899935e-01	8.682999999999999052e-02	1.123703100000000177e+01	4.701880000000003834e-01
1.134487421115899786e-01	6.061000000000001109e-02	9.387387000000000370e+00	4.322600000000003662e-01
1.138162350405899914e-01	3.289800000000003138e-02	7.242546000000001705e+00	3.861589999999999190e-01
1.141837279695899904e-01	3.249300000000000105e-02	7.505705999999999989e+00	4.237210000000000698e-01
1.145512208985899893e-01	6.783999999999998365e-02	9.834749000000002184e+00	4.899869999999998949e-01
1.149187138275899883e-01	1.162099999999999939e-01	1.113521999999999501e+01	4.303179999999997007e-01
1.152862067565900012e-01	1.055099999999999927e-01	9.490593000000000501e+00	3.478089999999999793e-01
1.156536996855899863e-01	5.907000000000001139e-02	7.162053999999997700e+00	3.316639999999999033e-01
1.160211926145899991e-01	6.119999999999994195e-02	7.932736000000000232e+00	3.786949999999999483e-01
1.163886855435899842e-01	6.561000000000000165e-02	8.795564999999998079e+00	4.319769999999996668e-01
1.167561784725899832e-01	6.336000000000002741e-02	8.911844000000000321e+00	4.541050000000003695e-01
1.171236714015899821e-01	7.658999999999997754e-02	8.446299999999993702e+00	3.718159999999999243e-01
1.174911643305899811e-01	9.374000000000003163e-02	8.271659000000004980e+00	3.004749999999999366e-01
1.178586572595899939e-01	7.599999999999994260e-02	7.060862999999999445e+00	2.766450000000000298e-01
1.182261501885899790e-01	4.003400000000001402e-02	5.404911000000000243e+00	2.804619999999998781e-01
1.185936431175899919e-01	5.829999999999994909e-02	7.397641999999997608e+00	3.562359999999999971e-01
1.189611360465899770e-01	1.085700000000000276e-01	1.143036600000000291e+01	4.650099999999995348e-01
1.193286289755899898e-01	9.124999999999997002e-02	9.444260000000003430e+00	3.791600000000000525e-01
1.196961219045899888e-01	6.416999999999999094e-02	6.745970000000002464e+00	2.843959999999999821e-01
1.200636148335899878e-01	7.615999999999999159e-02	6.678041000000000338e+00	2.323389999999999345e-01
1.204311077625899867e-01	6.746000000000000607e-02	6.639339999999998021e+00	2.538800000000000501e-01
1.207986006915899857e-01	5.646699999999998248e-02	6.404625000000002899e+00	2.639419999999999544e-01
1.211660936205899847e-01	6.282400000000000484e-02	7.969303000000000914e+00	3.645680000000000032e-01
1.215335865495899975e-01	7.776999999999999191e-02	8.760901999999996193e+00	3.701239999999999530e-01
1.219010794785899826e-01	1.076899999999999386e-01	9.629086999999998397e+00	2.983599999999999586e-01
1.222685724075899955e-01	1.160399999999999904e-01	9.822186999999999557e+00	2.652339999999998588e-01
1.226360653365899805e-01	7.223999999999997090e-02	6.581207399999997598e+00	1.955822000000000671e-01
1.230035582655899934e-01	4.997700000000000753e-02	6.135489399999998206e+00	2.400217000000000322e-01
1.233710511945899924e-01	6.331499999999999628e-02	7.806167200000000861e+00	2.899617000000000444e-01
1.237385441235899913e-01	8.306400000000001282e-02	9.422088200000001024e+00	3.118810999999998002e-01
1.241060370525899903e-01	1.046699999999999714e-01	1.015727830000000331e+01	2.849802000000000168e-01
1.244735299815899893e-01	1.121999999999999387e-01	9.350573800000004709e+00	2.255308000000000312e-01
1.248410229105899882e-01	7.699999999999999900e-02	7.344931600000001559e+00	2.452369999999999550e-01
1.252085158395900011e-01	3.411600000000000743e-02	4.467885599999999791e+00	2.049836999999998799e-01
1.255760087685899862e-01	4.260899999999998716e-02	5.319753800000004418e+00	2.181984000000000423e-01
1.259435016975899713e-01	8.602000000000002700e-02	9.406140500000004678e+00	3.246594999999999342e-01
1.263109946265899841e-01	7.174799999999995070e-02	7.581711599999995776e+00	2.455832000000000015e-01
1.266784875555899692e-01	3.815099999999998354e-02	4.846867200000001041e+00	1.951474000000000819e-01
1.270459804845899821e-01	6.039800000000000030e-02	6.404138000000001441e+00	2.106502000000000097e-01
1.274134734135899949e-01	1.012100000000000222e-01	8.845215100000000774e+00	1.939476999999999174e-01
1.277809663425899800e-01	8.532999999999997531e-02	8.502314099999997765e+00	2.330483999999999334e-01
1.281484592715899928e-01	6.710699999999998611e-02	7.745005100000001086e+00	2.510687999999998143e-01
1.285159522005899779e-01	8.461399999999995314e-02	9.433788400000002738e+00	2.634657000000000249e-01
1.288834451295899908e-01	8.229999999999995652e-02	9.299372599999996325e+00	2.310597999999998708e-01
1.292509380585900036e-01	7.533800000000002994e-02	8.061686500000000422e+00	1.472287999999999930e-01
1.296184309875899887e-01	6.970100000000001295e-02	7.641118750000000404e+00	1.743703699999999968e-01
1.299859239165900016e-01	6.933800000000001074e-02	7.178175609999997597e+00	2.050785600000000486e-01
1.303534168455899867e-01	6.154599999999999654e-02	6.525824040000002491e+00	2.093970799999999577e-01
1.307209097745899995e-01	5.240600000000000119e-02	7.115514409999995848e+00	2.831940500000000860e-01
1.310884027035899846e-01	3.730800000000000782e-02	5.655883349999998977e+00	2.387552999999999759e-01
1.314558956325899974e-01	2.023399999999999851e-02	4.015195030000003662e+00	1.815992300000000004e-01
1.318233885615899825e-01	1.504699999999999614e-02	3.505062865999999833e+00	1.611019839999999759e-01
1.321908814905899954e-01	2.407400000000000165e-02	3.914837330999999310e+00	1.519615389999999788e-01
1.325583744195899805e-01	5.504199999999998677e-02	6.520884290000001471e+00	2.050232800000000022e-01
1.329258673485899933e-01	7.488999999999999824e-02	7.659220060000000885e+00	2.350281999999999649e-01
1.332933602775899784e-01	2.078699999999999437e-01	7.875527249999995760e+00	2.860120100000000387e-01
1.336608532065899912e-01	1.201699999999999324e+00	5.991901099999997982e+00	2.389399999999999857e-01
1.340283461355899763e-01	3.481200000000001182e+00	4.465077999999999214e+00	1.881059999999999954e-01
1.343958390645899892e-01	4.572200000000000486e+00	4.255237500000001560e+00	1.787522999999999473e-01
1.347633319935900020e-01	3.703399999999999803e+00	5.492858100000001187e+00	1.999411000000000938e-01
1.351308249225899871e-01	2.834100000000000286e+00	8.013775000000000759e+00	2.438862000000000252e-01
1.354983178515900000e-01	2.369400000000000173e+00	9.755336000000003338e+00	3.114819999999998701e-01
1.358658107805899851e-01	2.087000000000001521e+00	1.014500299999999910e+01	3.714789999999997261e-01
1.362333037095899979e-01	1.854600000000000248e+00	9.840481599999998608e+00	3.870975999999998196e-01
1.366007966385899830e-01	1.729299999999999171e+00	1.031487249999999989e+01	4.128591000000002009e-01
1.369682895675899958e-01	1.564500000000000224e+00	8.693961199999996836e+00	3.355037000000002378e-01
1.373357824965900087e-01	1.702499999999999680e+00	5.381540100000001381e+00	1.536670999999999732e-01
1.377032754255899938e-01	2.773500000000001187e+00	4.167824000000002194e+00	8.047800000000000786e-02
1.380707683545899789e-01	6.920000000000003482e+00	3.847070000000000434e+00	1.312600000000000156e-01
1.384382612835899917e-01	1.016699999999999982e+01	3.811030000000001028e+00	1.805400000000000338e-01
1.388057542125900046e-01	9.159000000000000696e+00	2.114740000000000286e+00	1.281899999999999706e-01
1.391732471415899897e-01	7.178000000000004377e+00	1.334660000000000846e+00	7.845000000000001972e-02
1.395407400705899748e-01	5.741000000000004100e+00	2.842060000000000475e+00	7.381999999999996898e-02
1.399082329995899876e-01	5.386500000000001620e+00	3.273303000000000296e+00	7.974999999999998757e-02
1.402757259285899727e-01	4.768900000000001249e+00	1.893367999999999496e+00	7.922800000000002063e-02
1.406432188575899855e-01	4.248399999999999288e+00	2.580209999999999670e+00	1.227619999999999961e-01
1.410107117865899984e-01	4.362800000000000900e+00	4.135378999999999472e+00	1.633589999999999764e-01
1.413782047155899835e-01	3.944500000000000117e+00	4.358033000000000712e+00	1.187350000000000350e-01
1.417456976445899963e-01	3.468599999999998573e+00	3.454881000000000313e+00	7.648800000000002819e-02
1.421131905735899814e-01	3.954200000000001047e+00	1.503444000000000003e+00	7.151099999999997736e-02
1.424806835025899943e-01	3.202700000000000546e+00	1.257396999999999654e+00	5.999900000000003147e-02
1.428481764315899794e-01	3.250499999999999723e+00	3.470055000000000334e+00	8.407099999999997908e-02
1.432156693605899922e-01	3.377099999999998658e+00	5.602389000000001396e+00	1.409620000000000595e-01
1.435831622895900050e-01	3.097600000000001241e+00	6.342177000000000398e+00	1.662640000000000506e-01
1.439506552185899901e-01	3.050900000000000833e+00	6.085966000000003540e+00	1.194180000000000519e-01
1.443181481475899752e-01	2.716900000000000315e+00	4.029766000000000403e+00	7.307199999999997031e-02
1.446856410765899881e-01	3.151000000000000689e+00	1.499504299999999901e+00	7.523270000000001345e-02
1.450531340055900009e-01	2.774200000000000443e+00	4.048153000000001556e-01	6.765139999999995879e-02
1.454206269345899860e-01	2.110999999999999766e+00	6.542318999999996443e-01	6.763450000000001405e-02
1.457881198635899711e-01	3.130299999999998750e+00	2.378269499999998260e+00	1.464018000000000264e-01
1.461556127925899840e-01	2.869199999999999751e+00	3.349254300000000573e+00	1.710766999999999705e-01
1.465231057215899968e-01	1.691599999999999548e+00	1.674811399999999839e+00	9.357100000000000140e-02
1.468905986505899819e-01	2.722900000000000986e+00	4.538963000000000303e-01	8.601330000000002862e-02
1.472580915795899947e-01	3.128700000000000703e+00	2.385194000000000203e-01	9.124210000000003429e-02
1.476255845085899798e-01	1.609100000000000641e+00	1.565101000000000409e-01	4.917049999999999199e-02
1.479930774375899927e-01	1.997200000000001863e+00	6.544557999999996989e-01	7.837910000000002098e-02
1.483605703665900055e-01	3.362899999999999778e+00	2.419943000000000399e+00	1.704729999999999301e-01
1.487280632955899906e-01	3.316899999999998627e+00	3.427949999999998720e+00	1.899099999999999955e-01
1.490955562245899757e-01	6.551999999999997826e+00	2.161180000000001211e+00	2.175699999999999856e-01
1.494630491535899885e-01	1.169300000000000139e+01	1.324860000000000149e+00	3.156599999999998851e-01
1.498305420825900014e-01	1.024800000000000288e+01	9.290499999999999314e-01	2.679800000000000515e-01
1.501980350115899865e-01	5.534899999999999487e+00	5.136859999999998649e-01	1.394600000000000006e-01
1.505655279405899716e-01	4.353099999999999525e+00	6.554899999999999061e-01	1.300700000000000189e-01
1.509330208695899567e-01	5.041199999999999015e+00	1.554659999999999709e+00	1.875200000000000200e-01
1.513005137985899973e-01	3.884099999999999220e+00	1.893140000000000267e+00	1.580299999999999205e-01
1.516680067275899824e-01	2.795900000000000052e+00	9.817200000000000371e-01	1.004549999999999887e-01
1.520354996565899675e-01	3.753299999999998970e+00	4.484499999999999043e-01	1.277100000000000180e-01
1.524029925855900081e-01	4.153500000000001080e+00	3.682420000000000693e-01	1.396330000000000626e-01
1.527704855145899931e-01	2.844100000000000517e+00	2.826139999999999763e-01	8.836399999999998423e-02
1.531379784435899782e-01	2.463900000000000201e+00	5.891309999999999603e-01	9.243999999999999440e-02
1.535054713725899911e-01	3.736799999999999233e+00	1.609219000000000399e+00	1.741969999999999630e-01
1.538729643015899762e-01	3.510600000000000609e+00	1.801941999999999933e+00	1.677989999999999760e-01
1.542404572305899890e-01	2.255500000000000060e+00	7.957569999999997146e-01	8.966099999999996295e-02
1.546079501595900019e-01	2.507000000000000117e+00	3.147820000000000062e-01	9.475700000000002177e-02
1.549754430885899870e-01	3.482800000000001006e+00	3.331990000000000229e-01	1.417810000000000459e-01
1.553429360175899998e-01	3.142500000000001403e+00	4.022856999999999683e-01	1.216327000000000103e-01
1.557104289465900127e-01	1.845100000000000851e+00	9.001011000000000983e-01	9.165049999999999586e-02
1.560779218755899977e-01	2.503800000000000914e+00	1.791832299999999378e+00	1.579839000000000382e-01
1.564454148045899828e-01	3.643499999999999961e+00	1.464464200000000105e+00	1.914697999999999956e-01
1.568129077335899679e-01	2.441200000000001147e+00	5.075607999999999231e-01	1.067424000000000150e-01
1.571804006625900085e-01	1.830299999999999594e+00	2.525152999999999981e-01	7.316980000000000706e-02
1.575478935915899936e-01	3.029600000000000737e+00	4.398705000000000531e-01	1.298065000000000191e-01
1.579153865205899787e-01	3.349899999999998990e+00	4.500504000000000726e-01	1.459231000000000000e-01
1.582828794495899638e-01	2.231900000000000439e+00	2.509923999999999489e-01	9.239520000000001065e-02
1.586503723785900044e-01	1.351319999999999411e+00	1.342755800000000332e-01	5.332409999999998540e-02
1.590178653075899895e-01	1.058210000000000095e+00	9.825528999999998125e-02	3.868255000000000998e-02
1.593853582365899746e-01	1.517700000000000271e+00	1.396790400000000043e-01	5.548349999999999810e-02
1.597528511655899874e-01	1.524100000000000232e+00	1.466951000000000227e-01	6.026880000000000431e-02
1.601203440945899725e-01	8.458599999999998342e-01	8.207697999999996608e-02	3.373541000000000734e-02
1.604878370235899854e-01	7.818299999999999139e-01	6.878381999999999552e-02	2.565937999999999553e-02
1.608553299525899982e-01	8.667500000000000204e-01	7.419972299999996745e-02	2.688563799999999643e-02
1.612228228815899833e-01	3.780199999999999672e-01	3.231064080000001226e-02	1.168036583999999649e-02
1.615903158105899962e-01	5.644200000000001993e-02	4.822442700000000373e-03	1.742882000999999847e-03
1.619578087395900090e-01	2.858400000000000524e-03	2.443236353000000647e-04	8.832437782999999693e-05
1.623253016685899941e-01	4.917700000000000028e-05	4.200743120000000002e-06	1.519819249999999781e-06


==> figures/DOS_100.txt <==
  -1.8549860342842697e-01	   1.5301774720689618e-06	
  -1.8449860342842697e-01	   4.1595145447555288e-06	
  -1.8349860342842697e-01	   1.1306898319835139e-05	
  -1.8249860342842697e-01	   3.0735782377158403e-05	
  -1.8149860342842697e-01	   8.3549702335319361e-05	
  -1.8049860342842697e-01	   2.2711463941589214e-04	
  -1.7949860342842702e-01	   6.1736816337517252e-04	
  -1.7849860342842702e-01	   1.6781867322702036e-03	
  -1.7749860342842702e-01	   4.5617139915379501e-03	
  -1.7649860342842702e-01	   1.2399189719194159e-02	
  -1.7549860342842702e-01	   3.3697475295094724e-02	
  -1.7449860342842702e-01	   9.1545115534550039e-02	
  -1.7349860342842702e-01	   2.4844017407344032e-01	
  -1.7249860342842702e-01	   6.7233776619941577e-01	
  -1.7149860342842702e-01	   1.8058175704625898e+00	
  -1.7049860342842701e-01	   4.7547498840797235e+00	
  -1.6949860342842701e-01	   1.1912208901941835e+01	
  -1.6849860342842701e-01	   2.6726673709458790e+01	
  -1.6749860342842701e-01	   4.9409545174604268e+01	
  -1.6649860342842701e-01	   7.2278014475562728e+01	
  -1.6549860342842701e-01	   8.9072368623000330e+01	
  -1.6449860342842701e-01	   1.0034049986253127e+02	
  -1.6349860342842701e-01	   1.0621549547098579e+02	
  -1.6249860342842701e-01	   1.1190350106249412e+02	
  -1.6149860342842701e-01	   1.2132772759879720e+02	
  -1.6049860342842701e-01	   1.2849333708247664e+02	
  -1.5949860342842700e-01	   1.3072021984018016e+02	
  -1.5849860342842700e-01	   1.3495938218775859e+02	
  -1.5749860342842700e-01	   1.4630350600915898e+02	
  -1.5649860342842700e-01	   1.5979660835972317e+02	
  -1.5549860342842700e-01	   1.6745843993429864e+02	
  -1.5449860342842700e-01	   1.7271138386848929e+02	
  -1.5349860342842700e-01	   1.8423721426159304e+02	
  -1.5249860342842700e-01	   2.0564604715344203e+02	
  -1.5149860342842700e-01	   2.2692721894382788e+02	
  -1.5049860342842700e-01	   2.2451206340025763e+02	
  -1.4949860342842700e-01	   1.9160740171757078e+02	
  -1.4849860342842700e-01	   1.5643529780542571e+02	
  -1.4749860342842699e-01	   1.4231709505717853e+02	
  -1.4649860342842699e-01	   1.3889304870028144e+02	
  -1.4549860342842699e-01	   1.2325576927628809e+02	
  -1.4449860342842699e-01	   9.9652679935880229e+01	
  -1.4349860342842699e-01	   8.6427202992900533e+01	
  -1.4249860342842699e-01	   8.4648401034220626e+01	
  -1.4149860342842699e-01	   8.3263379890732580e+01	
  -1.4049860342842699e-01	   7.3827820304139948e+01	
  -1.3949860342842699e-01	   6.2569090459847224e+01	
  -1.3849860342842699e-01	   5.5894070025156587e+01	
  -1.3749860342842699e-01	   4.8595737305649997e+01	
  -1.3649860342842698e-01	   3.5727702271400332e+01	
  -1.3549860342842698e-01	   2.1155085118547500e+01	
  -1.3449860342842698e-01	   1.0226490338288320e+01	
  -1.3349860342842698e-01	   4.2782634762805252e+00	
  -1.3249860342842698e-01	   1.6593714437863145e+00	
  -1.3149860342842698e-01	   6.2326358475975752e-01	
  -1.3049860342842698e-01	   2.3182881689979179e-01	
  -1.2949860342842698e-01	   8.7691057599972644e-02	
  -1.2849860342842698e-01	   3.8184577338414065e-02	
  -1.2749860342842698e-01	   3.0068944885600413e-02	
  -1.2649860342842698e-01	   5.4594952878162871e-02	
  -1.2549860342842697e-01	   1.3836313767241046e-01	
  -1.2449860342842697e-01	   3.7199955187141842e-01	
  -1.2349860342842697e-01	   1.0066060654690308e+00	
  -1.2249860342842697e-01	   2.7120523412036279e+00	
  -1.2149860342842697e-01	   7.2031997825714660e+00	
  -1.2049860342842697e-01	   1.8448541461357554e+01	
  -1.1949860342842697e-01	   4.3521126631410823e+01	
  -1.1849860342842697e-01	   8.8212297660592469e+01	
  -1.1749860342842697e-01	   1.4539797304657750e+02	
  -1.1649860342842702e-01	   1.9838546771244211e+02	
  -1.1549860342842702e-01	   2.3878835155589076e+02	
  -1.1449860342842702e-01	   2.5711846630931268e+02	
  -1.1349860342842702e-01	   2.4199544508121610e+02	
  -1.1249860342842702e-01	   2.0823781422383354e+02	
  -1.1149860342842702e-01	   1.7966374934738363e+02	
  -1.1049860342842702e-01	   1.6182992754000782e+02	
  -1.0949860342842702e-01	   1.4934181616253767e+02	
  -1.0849860342842702e-01	   1.3525544165912783e+02	
  -1.0749860342842701e-01	   1.1917342532071670e+02	
  -1.0649860342842701e-01	   1.0661334362858902e+02	
  -1.0549860342842701e-01	   9.9443715086953191e+01	
  -1.0449860342842701e-01	   9.6165264408178288e+01	
  -1.0349860342842701e-01	   9.4964376201327696e+01	
  -1.0249860342842701e-01	   9.3254720761267109e+01	
  -1.0149860342842701e-01	   8.7840800540585846e+01	
  -1.0049860342842701e-01	   7.9574144672214032e+01	
  -9.9498603428427007e-02	   7.3307373117550839e+01	
  -9.8498603428427006e-02	   7.0990571046711281e+01	
  -9.7498603428427005e-02	   7.1838830309214217e+01	
  -9.6498603428427004e-02	   7.5502294555779955e+01	
  -9.5498603428427004e-02	   8.2304582348598544e+01	
  -9.4498603428427003e-02	   9.0871128936274985e+01	
  -9.3498603428427002e-02	   9.4554659623315885e+01	
  -9.2498603428427001e-02	   8.9864343906345283e+01	
  -9.1498603428427000e-02	   8.3526892351895725e+01	
  -9.0498603428426999e-02	   8.2201434948379571e+01	
  -8.9498603428426998e-02	   8.8659023992411107e+01	
  -8.8498603428426997e-02	   1.0284052447923264e+02	
  -8.7498603428426996e-02	   1.1706711173656709e+02	
  -8.6498603428426996e-02	   1.1863668181498159e+02	
  -8.5498603428426995e-02	   1.0816486438122297e+02	
  -8.4498603428426994e-02	   9.7014272877237346e+01	
  -8.3498603428426993e-02	   9.5434623635007682e+01	
  -8.2498603428426992e-02	   1.0651475882453038e+02	
  -8.1498603428426991e-02	   1.2179404229144693e+02	
  -8.0498603428426990e-02	   1.3723069138411046e+02	
  -7.9498603428426989e-02	   1.5644602781195667e+02	
  -7.8498603428426988e-02	   1.7326384627092463e+02	
  -7.7498603428426988e-02	   1.7761765331470704e+02	
  -7.6498603428426987e-02	   1.7081065388109201e+02	
  -7.5498603428426986e-02	   1.5945760504718294e+02	
  -7.4498603428426985e-02	   1.5163290899407539e+02	
  -7.3498603428426984e-02	   1.4966692610147186e+02	
  -7.2498603428426983e-02	   1.5039631126131056e+02	
  -7.1498603428426982e-02	   1.5626873827657417e+02	
  -7.0498603428426981e-02	   1.6786699488696405e+02	
  -6.9498603428426980e-02	   1.8022640952829587e+02	
  -6.8498603428426980e-02	   1.9491936317643834e+02	
  -6.7498603428426979e-02	   2.1779313945995040e+02	
  -6.6498603428426978e-02	   2.4374586998750863e+02	
  -6.5498603428426977e-02	   2.5531885640179144e+02	
  -6.4498603428426976e-02	   2.2828455837173388e+02	
  -6.3498603428426975e-02	   1.5860566081079182e+02	
  -6.2498603428426974e-02	   8.4280436902785922e+01	
  -6.1498603428426973e-02	   3.6938508370945385e+01	
  -6.0498603428426972e-02	   1.4616061257078407e+01	
  -5.9498603428426972e-02	   5.5308151948120230e+00	
  -5.8498603428426971e-02	   2.0563174655926466e+00	
  -5.7498603428426970e-02	   7.5945346678089709e-01	
  -5.6498603428426969e-02	   2.7981930068578198e-01	
  -5.5498603428426968e-02	   1.0307773587586601e-01	
  -5.4498603428426967e-02	   3.8156934080811354e-02	
  -5.3498603428426966e-02	   1.4662822844758616e-02	
  -5.2498603428426965e-02	   7.0927907934656229e-03	
  -5.1498603428426964e-02	   7.2264354058090762e-03	
  -5.0498603428426964e-02	   1.5208385809342152e-02	
  -4.9498603428426963e-02	   3.9702443999320394e-02	
  -4.8498603428426962e-02	   1.0726818422112613e-01	
  -4.7498603428426961e-02	   2.9095784026719002e-01	
  -4.6498603428426960e-02	   7.8781835152157087e-01	
  -4.5498603428426959e-02	   2.1195783643928072e+00	
  -4.4498603428426958e-02	   5.6065011743584812e+00	
  -4.3498603428426957e-02	   1.4215319229098366e+01	
  -4.2498603428426956e-02	   3.2852567371342538e+01	
  -4.1498603428426956e-02	   6.4840055361332233e+01	
  -4.0498603428426955e-02	   1.0640239741205046e+02	
  -3.9498603428426954e-02	   1.4847010565577716e+02	
  -3.8498603428426953e-02	   1.7557283379559908e+02	
  -3.7498603428426952e-02	   1.7863083158280585e+02	
  -3.6498603428426951e-02	   1.7031443957309193e+02	
  -3.5498603428426950e-02	   1.6482691701730752e+02	
  -3.4498603428426949e-02	   1.6750068288727985e+02	
  -3.3498603428426948e-02	   1.8024910017347818e+02	
  -3.2498603428426948e-02	   2.0700037565575292e+02	
  -3.1498603428426947e-02	   2.4926782330093042e+02	
  -3.0498603428426946e-02	   2.9259809856525476e+02	
  -2.9498603428426945e-02	   3.2174480474860610e+02	
  -2.8498603428426944e-02	   3.4119191952501819e+02	
  -2.7498603428426943e-02	   3.4941887668328297e+02	
  -2.6498603428426942e-02	   3.3895398705853802e+02	
  -2.5498603428426941e-02	   3.2362856185722535e+02	
  -2.4498603428426940e-02	   3.1242747938349180e+02	
  -2.3498603428426940e-02	   3.0229358670245796e+02	
  -2.2498603428426939e-02	   2.9136462702413155e+02	
  -2.1498603428426938e-02	   2.7665495522073689e+02	
  -2.0498603428426937e-02	   2.6559294508136526e+02	
  -1.9498603428427047e-02	   2.5701576184849478e+02	
  -1.8498603428427046e-02	   2.4455372410855190e+02	
  -1.7498603428427045e-02	   2.3897497541086867e+02	
  -1.6498603428427044e-02	   2.4882653358804180e+02	
  -1.5498603428427044e-02	   2.6551970326970672e+02	
  -1.4498603428427043e-02	   2.6595615043218584e+02	
  -1.3498603428427042e-02	   2.3401075674347913e+02	
  -1.2498603428427041e-02	   1.8886320480945881e+02	
  -1.1498603428427040e-02	   1.6185714540363298e+02	
  -1.0498603428427039e-02	   1.5399678082360643e+02	
  -9.4986034284270382e-03	   1.4585813437268476e+02	
  -8.4986034284270373e-03	   1.2603279924148229e+02	
  -7.4986034284270364e-03	   9.1550890851109770e+01	
  -6.4986034284270355e-03	   5.2267665223652820e+01	
  -5.4986034284270346e-03	   2.4060304473715647e+01	
  -4.4986034284270338e-03	   9.7454760681594355e+00	
  -3.4986034284270329e-03	   3.7257106184668829e+00	
  -2.4986034284270320e-03	   1.3983663810446540e+00	
  -1.4986034284270311e-03	   5.3938909042719974e-01	
  -4.9860342842703020e-04	   2.5917091013786764e-01	
   5.0139657157297068e-04	   2.5838865384588527e-01	
   1.5013965715729716e-03	   5.3000962520984563e-01	
   2.5013965715729725e-03	   1.3206533562132658e+00	
   3.5013965715730289e-03	   3.1858413183970895e+00	
   4.5013965715730853e-03	   6.6623304895405635e+00	
   5.5013965715730861e-03	   1.1011558907416337e+01	
   6.5013965715730870e-03	   1.4789706517819495e+01	
   7.5013965715730879e-03	   1.9811121200887921e+01	
   8.5013965715730888e-03	   3.1089715875940513e+01	
   9.5013965715730897e-03	   5.2513451657286225e+01	
   1.0501396571573091e-02	   8.1369508294736320e+01	
   1.1501396571573091e-02	   1.0996508330418447e+02	
   1.2501396571573092e-02	   1.2837384822631827e+02	
   1.3501396571573093e-02	   1.3754098238727110e+02	
   1.4501396571573094e-02	   1.5874395415529818e+02	
   1.5501396571573095e-02	   2.0612507006247731e+02	
   1.6501396571573096e-02	   2.5478554263895202e+02	
   1.7501396571573097e-02	   2.6089334628790596e+02	
   1.8501396571573098e-02	   2.3154700537763685e+02	
   1.9501396571573099e-02	   1.9927603655719770e+02	
   2.0501396571573099e-02	   1.7703781586377340e+02	
   2.1501396571573100e-02	   1.6600980447983036e+02	
   2.2501396571573101e-02	   1.6272657949567676e+02	
   2.3501396571573102e-02	   1.6546654357310317e+02	
   2.4501396571573103e-02	   1.7135187415547134e+02	
   2.5501396571573104e-02	   1.7414435990129988e+02	
   2.6501396571573105e-02	   1.6639790708681437e+02	
   2.7501396571572995e-02	   1.4547642670447897e+02	
   2.8501396571572996e-02	   1.1914936927959137e+02	
   2.9501396571572996e-02	   9.9481744439491607e+01	
   3.0501396571572997e-02	   8.8236115113585896e+01	
   3.1501396571572998e-02	   8.2687498929571944e+01	
   3.2501396571572999e-02	   8.0332758644658441e+01	
   3.3501396571573000e-02	   7.8763148785584690e+01	
   3.4501396571573001e-02	   7.9340078697568615e+01	
   3.5501396571573002e-02	   8.2715576066891003e+01	
   3.6501396571573003e-02	   8.9847933383092922e+01	
   3.7501396571573004e-02	   9.6952225749082402e+01	
   3.8501396571573004e-02	   1.0357581934739449e+02	
   3.9501396571573005e-02	   1.1456267887739942e+02	
   4.0501396571573006e-02	   1.2296226566131351e+02	
   4.1501396571573007e-02	   1.2321576894780549e+02	
   4.2501396571573008e-02	   1.2280523476655621e+02	
   4.3501396571573009e-02	   1.2233906329311914e+02	
   4.4501396571573010e-02	   1.2122150177503855e+02	
   4.5501396571573011e-02	   1.2365049841540132e+02	
   4.6501396571573012e-02	   1.2269835276164169e+02	
   4.7501396571573012e-02	   1.0757178492115752e+02	
   4.8501396571573013e-02	   8.4467935687661836e+01	
   4.9501396571573014e-02	   6.9343624403005592e+01	
   5.0501396571573015e-02	   6.6635615349179687e+01	
   5.1501396571573016e-02	   6.7781138235610882e+01	
   5.2501396571573017e-02	   6.4982726412633156e+01	
   5.3501396571573018e-02	   6.0942146643158146e+01	
   5.4501396571573019e-02	   6.1528942347807629e+01	
   5.5501396571573020e-02	   6.1882264118449434e+01	
   5.6501396571573020e-02	   6.0819454223160434e+01	
   5.7501396571573021e-02	   6.3628123518555398e+01	
   5.8501396571573022e-02	   7.0814351130415815e+01	
   5.9501396571573023e-02	   7.7375287978367524e+01	
   6.0501396571573024e-02	   8.0435242188854190e+01	
   6.1501396571573025e-02	   8.0342867976633343e+01	
   6.2501396571573026e-02	   7.8517756268092512e+01	
   6.3501396571573027e-02	   8.1065127981626674e+01	
   6.4501396571573028e-02	   9.0874486489522837e+01	
   6.5501396571573028e-02	   1.0750361754226577e+02	
   6.6501396571573029e-02	   1.3038911108679551e+02	
   6.7501396571573030e-02	   1.5446199576459088e+02	
   6.8501396571573031e-02	   1.7150787705323779e+02	
   6.9501396571573032e-02	   1.7157144633239415e+02	
   7.0501396571573033e-02	   1.5642606428164754e+02	
   7.1501396571573034e-02	   1.4202263485154384e+02	
   7.2501396571573035e-02	   1.3381949384309743e+02	
   7.3501396571573036e-02	   1.2772860462933585e+02	
   7.4501396571573036e-02	   1.2233810709472058e+02	
   7.5501396571573037e-02	   1.1576434973994515e+02	
   7.6501396571573038e-02	   1.1083279203846824e+02	
   7.7501396571573039e-02	   1.0981379634161513e+02	
   7.8501396571573040e-02	   1.0825265656291958e+02	
   7.9501396571573041e-02	   1.0221575237915731e+02	
   8.0501396571573042e-02	   9.5935565840013751e+01	
   8.1501396571573043e-02	   9.5042711441106249e+01	
   8.2501396571573044e-02	   9.7651264836364888e+01	
   8.3501396571573044e-02	   9.8393805917394900e+01	
   8.4501396571573045e-02	   9.4588763161449833e+01	
   8.5501396571573046e-02	   9.0403913355613426e+01	
   8.6501396571573047e-02	   8.9271823992956143e+01	
   8.7501396571573048e-02	   8.9985674188034878e+01	
   8.8501396571573049e-02	   9.2187302159463741e+01	
   8.9501396571573050e-02	   9.2947294839897125e+01	
   9.0501396571573051e-02	   8.9261803889639850e+01	
   9.1501396571573052e-02	   8.6291496410291458e+01	
   9.2501396571573052e-02	   8.7012900786188922e+01	
   9.3501396571573053e-02	   8.9459601963890975e+01	
   9.4501396571573054e-02	   9.1209472260160410e+01	
   9.5501396571573055e-02	   9.0105758296998403e+01	
   9.6501396571573056e-02	   8.8562504182595490e+01	
   9.7501396571573057e-02	   8.9777090602634331e+01	
   9.8501396571573058e-02	   9.0914038111001688e+01	
   9.9501396571573059e-02	   9.3189367811149154e+01	
   1.0050139657157306e-01	   9.8254779937476485e+01	
   1.0150139657157306e-01	   1.0194794356137497e+02	
   1.0250139657157306e-01	   1.0408795548896268e+02	
   1.0350139657157306e-01	   1.0341435709376590e+02	
   1.0450139657157306e-01	   9.8384239926776075e+01	
   1.0550139657157306e-01	   9.1866792443663797e+01	
   1.0650139657157306e-01	   8.2664263779832893e+01	
   1.0750139657157307e-01	   7.2890938881494264e+01	
   1.0850139657157307e-01	   6.7054333577661055e+01	
   1.0950139657157307e-01	   6.2927972784761032e+01	
   1.1050139657157307e-01	   5.8980561818095367e+01	
   1.1150139657157307e-01	   5.6368653996492036e+01	
   1.1250139657157307e-01	   5.3273042192280073e+01	
   1.1350139657157307e-01	   4.8917976830298237e+01	
   1.1450139657157307e-01	   4.8297778232922262e+01	
   1.1550139657157307e-01	   5.2974304907490037e+01	
   1.1650139657157307e-01	   5.6454865378260372e+01	
   1.1750139657157307e-01	   5.5963198870404426e+01	
   1.1850139657157308e-01	   5.8630107201025339e+01	
   1.1950139657157308e-01	   6.7584655953884152e+01	
   1.2050139657157308e-01	   7.6568019096282100e+01	
   1.2150139657157308e-01	   7.6627212416048991e+01	
   1.2250139657157308e-01	   6.8178720907757409e+01	
   1.2350139657157308e-01	   6.2515704970568137e+01	
   1.2450139657157303e-01	   6.3671751299903320e+01	
   1.2550139657157303e-01	   6.4986567611852024e+01	
   1.2650139657157303e-01	   6.0795977890909398e+01	
   1.2750139657157303e-01	   5.1983866128477977e+01	
   1.2850139657157303e-01	   4.3434946356801511e+01	
   1.2950139657157303e-01	   3.9995105839696585e+01	
   1.3050139657157303e-01	   4.2051690513039638e+01	
   1.3150139657157303e-01	   4.6930957926523220e+01	
   1.3250139657157303e-01	   5.1010032850593561e+01	
   1.3350139657157303e-01	   5.1233010392676263e+01	
   1.3450139657157303e-01	   5.1473505614057686e+01	
   1.3550139657157304e-01	   5.9342322025905517e+01	
   1.3650139657157304e-01	   7.2268818873318253e+01	
   1.3750139657157304e-01	   8.4087510739295965e+01	
   1.3850139657157304e-01	   9.2810271083781828e+01	
   1.3950139657157304e-01	   9.6805943844088262e+01	
   1.4050139657157304e-01	   9.5844469431406964e+01	
   1.4150139657157304e-01	   9.2983079452039760e+01	
   1.4250139657157304e-01	   9.0000808725612671e+01	


==> figures/DOS_106.txt <==
  -1.7703864768682812e-01	   1.4549428613226054e-04	
  -1.7603864768682811e-01	   3.9549920894446400e-04	
  -1.7503864768682811e-01	   1.0750861076203118e-03	
  -1.7403864768682811e-01	   2.9223707129422019e-03	
  -1.7303864768682811e-01	   7.9435057349845767e-03	
  -1.7203864768682811e-01	   2.1589766348904534e-02	
  -1.7103864768682817e-01	   5.8664014752270330e-02	
  -1.7003864768682816e-01	   1.5929120365313987e-01	
  -1.6903864768682816e-01	   4.3170622906500028e-01	
  -1.6803864768682816e-01	   1.1640293373382844e+00	
  -1.6703864768682816e-01	   3.0962008515262647e+00	
  -1.6603864768682816e-01	   7.9524716426754942e+00	
  -1.6503864768682816e-01	   1.8806520469070382e+01	
  -1.6403864768682816e-01	   3.7807644641881865e+01	
  -1.6303864768682816e-01	   6.0291654095651737e+01	
  -1.6203864768682816e-01	   7.7940743641769643e+01	
  -1.6103864768682816e-01	   8.8675530518796265e+01	
  -1.6003864768682816e-01	   9.3481233955822333e+01	
  -1.5903864768682816e-01	   9.7398780226403531e+01	
  -1.5803864768682815e-01	   1.0298068022201208e+02	
  -1.5703864768682815e-01	   1.0530068456258749e+02	
  -1.5603864768682815e-01	   1.0512925613737899e+02	
  -1.5503864768682815e-01	   1.0905020944249647e+02	
  -1.5403864768682815e-01	   1.1743709003201920e+02	
  -1.5303864768682815e-01	   1.2258699697596708e+02	
  -1.5203864768682815e-01	   1.2241740302040542e+02	
  -1.5103864768682815e-01	   1.2351002410778489e+02	
  -1.5003864768682815e-01	   1.3162432066075155e+02	
  -1.4903864768682815e-01	   1.4590610387898937e+02	
  -1.4803864768682815e-01	   1.5818629231473543e+02	
  -1.4703864768682814e-01	   1.6578121596719765e+02	
  -1.4603864768682814e-01	   1.7428753806991301e+02	
  -1.4503864768682814e-01	   1.8508220479173227e+02	
  -1.4403864768682814e-01	   1.9043950885492720e+02	
  -1.4303864768682814e-01	   1.8369648702297556e+02	
  -1.4203864768682814e-01	   1.6710670611009493e+02	
  -1.4103864768682814e-01	   1.4061628248850090e+02	
  -1.4003864768682814e-01	   1.0938228613554384e+02	
  -1.3903864768682814e-01	   9.0872382198632295e+01	
  -1.3803864768682814e-01	   9.2302346746172077e+01	
  -1.3703864768682814e-01	   1.0080732106734797e+02	
  -1.3603864768682813e-01	   9.3135263266074986e+01	
  -1.3503864768682813e-01	   6.9634202980993820e+01	
  -1.3403864768682813e-01	   5.1455976468817283e+01	
  -1.3303864768682813e-01	   4.6587167218296848e+01	
  -1.3203864768682813e-01	   5.1957167118705691e+01	
  -1.3103864768682813e-01	   5.9156182514359863e+01	
  -1.3003864768682813e-01	   5.4672475818902250e+01	
  -1.2903864768682813e-01	   3.8275538280265778e+01	
  -1.2803864768682813e-01	   2.4290868409204375e+01	
  -1.2703864768682813e-01	   1.8404694032665713e+01	
  -1.2603864768682813e-01	   1.8941994624782797e+01	
  -1.2503864768682812e-01	   2.3524891809800430e+01	
  -1.2403864768682812e-01	   2.7927432666988075e+01	
  -1.2303864768682812e-01	   2.7135557836114742e+01	
  -1.2203864768682812e-01	   2.3001198624172680e+01	
  -1.2103864768682812e-01	   2.1436391875813801e+01	
  -1.2003864768682812e-01	   2.6571727925517497e+01	
  -1.1903864768682812e-01	   4.1384593239674345e+01	
  -1.1803864768682812e-01	   6.2411788033867644e+01	
  -1.1703864768682812e-01	   7.3819348143906879e+01	
  -1.1603864768682812e-01	   7.1360313940061147e+01	
  -1.1503864768682812e-01	   7.4115195707825237e+01	
  -1.1403864768682812e-01	   9.6060793696173036e+01	
  -1.1303864768682811e-01	   1.3390805121639789e+02	
  -1.1203864768682811e-01	   1.7505642247690054e+02	
  -1.1103864768682811e-01	   2.0181128997730920e+02	
  -1.1003864768682811e-01	   1.9710281374702805e+02	
  -1.0903864768682811e-01	   1.7096112326523911e+02	
  -1.0803864768682817e-01	   1.4516038172450601e+02	
  -1.0703864768682816e-01	   1.2802573489062175e+02	
  -1.0603864768682816e-01	   1.1828726701887979e+02	
  -1.0503864768682816e-01	   1.1327909752759282e+02	
  -1.0403864768682816e-01	   1.1033265570485187e+02	
  -1.0303864768682816e-01	   1.0550561083208761e+02	
  -1.0203864768682816e-01	   9.5763556895355023e+01	
  -1.0103864768682816e-01	   8.4666828161020575e+01	
  -1.0003864768682816e-01	   7.7167190705931631e+01	
  -9.9038647686828157e-02	   7.3581648868919586e+01	
  -9.8038647686828156e-02	   7.2581135080136519e+01	
  -9.7038647686828156e-02	   7.3161332621424634e+01	
  -9.6038647686828155e-02	   7.4312924338696106e+01	
  -9.5038647686828154e-02	   7.3602013451243721e+01	
  -9.4038647686828153e-02	   6.8240722566645445e+01	
  -9.3038647686828152e-02	   6.0265363721164668e+01	
  -9.2038647686828151e-02	   5.4420885434892426e+01	
  -9.1038647686828150e-02	   5.1759483086794994e+01	
  -9.0038647686828149e-02	   5.1252712264736523e+01	
  -8.9038647686828148e-02	   5.2087537790538555e+01	
  -8.8038647686828148e-02	   5.3874812889640808e+01	
  -8.7038647686828147e-02	   5.5805728106814591e+01	
  -8.6038647686828146e-02	   5.5901595387834412e+01	
  -8.5038647686828145e-02	   5.3302344371884644e+01	
  -8.4038647686828144e-02	   5.2490070606831821e+01	
  -8.3038647686828143e-02	   5.9105645372241121e+01	
  -8.2038647686828142e-02	   7.2744429117108524e+01	
  -8.1038647686828141e-02	   8.9630862401914797e+01	
  -8.0038647686828140e-02	   1.0690228375137342e+02	
  -7.9038647686828140e-02	   1.1869144929606588e+02	
  -7.8038647686828139e-02	   1.2283528764875761e+02	
  -7.7038647686828138e-02	   1.2677326524154518e+02	
  -7.6038647686828137e-02	   1.3630178896169878e+02	
  -7.5038647686828136e-02	   1.4779226481543964e+02	
  -7.4038647686828135e-02	   1.5424855205913255e+02	
  -7.3038647686828134e-02	   1.5742327890471779e+02	
  -7.2038647686828133e-02	   1.6279274746680548e+02	
  -7.1038647686828132e-02	   1.7364566234084131e+02	
  -7.0038647686828132e-02	   1.8748109876701747e+02	
  -6.9038647686828131e-02	   2.0034223044123519e+02	
  -6.8038647686828130e-02	   2.0817290815036034e+02	
  -6.7038647686828129e-02	   2.1103212495054714e+02	
  -6.6038647686828128e-02	   2.1922590366703361e+02	
  -6.5038647686828127e-02	   2.2160586929655827e+02	
  -6.4038647686828126e-02	   2.1375390975426197e+02	
  -6.3038647686828125e-02	   2.1119388612968376e+02	
  -6.2038647686828124e-02	   2.0397963053648928e+02	
  -6.1038647686828124e-02	   1.7764717064785989e+02	
  -6.0038647686828123e-02	   1.5286111183859688e+02	
  -5.9038647686828122e-02	   1.4336140562506614e+02	
  -5.8038647686828121e-02	   1.3502523022429435e+02	
  -5.7038647686828120e-02	   1.2637772293403538e+02	
  -5.6038647686828119e-02	   1.2166537205597150e+02	
  -5.5038647686828118e-02	   1.0947747770775662e+02	
  -5.4038647686828117e-02	   8.2422134674883011e+01	
  -5.3038647686828116e-02	   4.7982124704711445e+01	
  -5.2038647686828116e-02	   2.2245800736572896e+01	
  -5.1038647686828115e-02	   9.0319650982491133e+00	
  -5.0038647686828114e-02	   3.4536921276769363e+00	
  -4.9038647686828113e-02	   1.2904377484871681e+00	
  -4.8038647686828112e-02	   4.8092120601433974e-01	
  -4.7038647686828111e-02	   1.8716575022922283e-01	
  -4.6038647686828110e-02	   9.5804319523927470e-02	
  -4.5038647686828109e-02	   1.0835886525334411e-01	
  -4.4038647686828108e-02	   2.3841892342010171e-01	
  -4.3038647686828108e-02	   6.2614443340930381e-01	
  -4.2038647686828107e-02	   1.6844637123798931e+00	
  -4.1038647686828106e-02	   4.5040112055571786e+00	
  -4.0038647686828105e-02	   1.1745722549256051e+01	
  -3.9038647686828104e-02	   2.8849604385492977e+01	
  -3.8038647686828103e-02	   6.3035048458936849e+01	
  -3.7038647686828102e-02	   1.1630715498636262e+02	
  -3.6038647686828101e-02	   1.7840760064608457e+02	
  -3.5038647686828100e-02	   2.2472750549137336e+02	
  -3.4038647686828100e-02	   2.3303456308459408e+02	
  -3.3038647686828099e-02	   2.1261292941270764e+02	
  -3.2038647686828098e-02	   1.8634422591281557e+02	
  -3.1038647686828097e-02	   1.6735637883336418e+02	
  -3.0038647686828096e-02	   1.5667793111507689e+02	
  -2.9038647686828095e-02	   1.4980242941988465e+02	
  -2.8038647686828094e-02	   1.4453085080549170e+02	
  -2.7038647686828093e-02	   1.4481815047408466e+02	
  -2.6038647686828092e-02	   1.5626770676633527e+02	
  -2.5038647686828092e-02	   1.8440701164704257e+02	
  -2.4038647686828091e-02	   2.3267254456435339e+02	
  -2.3038647686828090e-02	   2.9021528639345837e+02	
  -2.2038647686828089e-02	   3.2621259704126169e+02	
  -2.1038647686828088e-02	   3.2814820064098120e+02	
  -2.0038647686828087e-02	   3.2267110736747333e+02	
  -1.9038647686828086e-02	   3.2552220570008745e+02	
  -1.8038647686828085e-02	   3.3318397296459506e+02	
  -1.7038647686828085e-02	   3.3904864773035598e+02	
  -1.6038647686828084e-02	   3.2412447857089973e+02	
  -1.5038647686828083e-02	   2.9408811976314968e+02	
  -1.4038647686828082e-02	   2.6850146094535893e+02	
  -1.3038647686828081e-02	   2.5228996021590922e+02	
  -1.2038647686828080e-02	   2.5532756099323416e+02	
  -1.1038647686828190e-02	   2.8146880312665968e+02	
  -1.0038647686828189e-02	   3.0744851082202888e+02	
  -9.0386476868281884e-03	   2.9810927821695708e+02	
  -8.0386476868281875e-03	   2.5661795948473195e+02	
  -7.0386476868281866e-03	   2.1026672342713846e+02	
  -6.0386476868281858e-03	   1.6507177692309023e+02	
  -5.0386476868281849e-03	   1.1381121893619671e+02	
  -4.0386476868281840e-03	   6.2752164778962211e+01	
  -3.0386476868281831e-03	   2.8315232233818126e+01	
  -2.0386476868281822e-03	   1.1522205906522359e+01	
  -1.0386476868281813e-03	   4.8575398037619468e+00	
  -3.8647686828180428e-05	   3.0301821947064456e+00	
   9.6135231317182046e-04	   3.9686992675259827e+00	
   1.9613523131718213e-03	   6.9073246122409406e+00	
   2.9613523131718222e-03	   1.0114600858496551e+01	
   3.9613523131718231e-03	   1.1531416145735111e+01	
   4.9613523131718240e-03	   1.1828977044905285e+01	
   5.9613523131718249e-03	   1.3290966804313179e+01	
   6.9613523131718258e-03	   1.8236403753571434e+01	
   7.9613523131718267e-03	   2.7843752076458379e+01	
   8.9613523131718276e-03	   3.7701526350575783e+01	
   9.9613523131718285e-03	   3.9909561076351793e+01	
   1.0961352313171829e-02	   3.5545899591289199e+01	
   1.1961352313171886e-02	   3.0517535087631671e+01	
   1.2961352313171942e-02	   2.7359877690142078e+01	
   1.3961352313171943e-02	   2.6588837361454530e+01	
   1.4961352313171944e-02	   2.9240773768712842e+01	
   1.5961352313171945e-02	   3.8051825659873209e+01	
   1.6961352313171946e-02	   5.6133562055931506e+01	
   1.7961352313171947e-02	   7.9376994332457869e+01	
   1.8961352313171947e-02	   9.5224650093019378e+01	
   1.9961352313171948e-02	   1.0648259247881664e+02	
   2.0961352313171949e-02	   1.3228737447941151e+02	
   2.1961352313171950e-02	   1.7153860053527711e+02	
   2.2961352313171951e-02	   1.9600115605025550e+02	
   2.3961352313171952e-02	   1.9144890132296013e+02	
   2.4961352313171953e-02	   1.7148623952894576e+02	
   2.5961352313171954e-02	   1.5077382909999380e+02	
   2.6961352313171955e-02	   1.3429441474335931e+02	
   2.7961352313171955e-02	   1.2233359938362422e+02	
   2.8961352313171956e-02	   1.1368971217807351e+02	
   2.9961352313171957e-02	   1.0568132629109218e+02	
   3.0961352313171958e-02	   9.5693239757577985e+01	
   3.1961352313171959e-02	   8.5480527277882189e+01	
   3.2961352313171960e-02	   7.8227499653289996e+01	
   3.3961352313171961e-02	   7.4118427785830647e+01	
   3.4961352313171962e-02	   7.1860897605574493e+01	
   3.5961352313171852e-02	   7.0823043652619035e+01	
   3.6961352313171852e-02	   7.0524009475749423e+01	
   3.7961352313171853e-02	   7.1511727784785009e+01	
   3.8961352313171854e-02	   7.4424481634935958e+01	
   3.9961352313171855e-02	   8.1097066957393025e+01	
   4.0961352313171856e-02	   9.4271873828494847e+01	
   4.1961352313171857e-02	   1.1317918024015184e+02	
   4.2961352313171858e-02	   1.2859921528221247e+02	
   4.3961352313171859e-02	   1.2504274874327986e+02	
   4.4961352313171860e-02	   1.0703721603644979e+02	
   4.5961352313171860e-02	   9.1587226022322696e+01	
   4.6961352313171861e-02	   8.1018866357329486e+01	
   4.7961352313171862e-02	   7.0887962189626947e+01	
   4.8961352313171863e-02	   5.7914833039915692e+01	
   4.9961352313171864e-02	   4.1938903158702345e+01	
   5.0961352313171865e-02	   2.9233912773233548e+01	
   5.1961352313171866e-02	   2.1870937960564135e+01	
   5.2961352313171867e-02	   1.8490788884249277e+01	
   5.3961352313171868e-02	   1.7137156289320053e+01	
   5.4961352313171868e-02	   1.6828550155266836e+01	
   5.5961352313171869e-02	   1.6871021156696930e+01	
   5.6961352313171870e-02	   1.6863011709616778e+01	
   5.7961352313171871e-02	   1.7311084652868693e+01	
   5.8961352313171872e-02	   1.8088911692164324e+01	
   5.9961352313171873e-02	   2.0351805692570295e+01	
   6.0961352313171874e-02	   2.6492410192844360e+01	
   6.1961352313171875e-02	   3.7194631102772348e+01	
   6.2961352313171876e-02	   5.1245193106327044e+01	
   6.3961352313171876e-02	   6.2346219026290932e+01	
   6.4961352313171877e-02	   7.1480337878283990e+01	
   6.5961352313171878e-02	   8.4812547142618612e+01	
   6.6961352313171879e-02	   9.7831034686934103e+01	
   6.7961352313171880e-02	   1.0226844117887269e+02	
   6.8961352313171881e-02	   9.7893290535724972e+01	
   6.9961352313171882e-02	   8.9247405465779025e+01	
   7.0961352313171883e-02	   8.2165102161554387e+01	
   7.1961352313171884e-02	   7.6776815333012976e+01	
   7.2961352313171884e-02	   7.4007818383161961e+01	
   7.3961352313171885e-02	   7.4615260963998963e+01	
   7.4961352313171886e-02	   7.2393991579758833e+01	
   7.5961352313171887e-02	   6.8593169278462639e+01	
   7.6961352313171888e-02	   6.7957447338120033e+01	
   7.7961352313171889e-02	   6.8776213947024189e+01	
   7.8961352313171890e-02	   7.1822641238923211e+01	
   7.9961352313171891e-02	   7.7383450443779239e+01	
   8.0961352313171892e-02	   8.2114518930490661e+01	
   8.1961352313171892e-02	   8.8085127880686969e+01	
   8.2961352313171893e-02	   9.6081465922154976e+01	
   8.3961352313171894e-02	   1.0025436412124621e+02	
   8.4961352313171895e-02	   1.0029434451755731e+02	
   8.5961352313171896e-02	   1.0127369625590981e+02	
   8.6961352313171897e-02	   1.0665640557638163e+02	
   8.7961352313171898e-02	   1.1487744945718086e+02	
   8.8961352313171899e-02	   1.2378296158510173e+02	
   8.9961352313171900e-02	   1.3277502456743775e+02	
   9.0961352313171900e-02	   1.3786115549245406e+02	
   9.1961352313171901e-02	   1.3755746676161371e+02	
   9.2961352313171902e-02	   1.3289671402045826e+02	
   9.3961352313171903e-02	   1.2542227851194301e+02	
   9.4961352313171904e-02	   1.1763661808143625e+02	
   9.5961352313171905e-02	   1.1234122800625303e+02	
   9.6961352313171906e-02	   1.0880565327853461e+02	
   9.7961352313171907e-02	   1.0431604546638188e+02	
   9.8961352313171908e-02	   1.0062170462783396e+02	
   9.9961352313171908e-02	   9.9027081855406436e+01	
   1.0096135231317191e-01	   9.8474651252853931e+01	
   1.0196135231317191e-01	   9.5645730504517132e+01	
   1.0296135231317191e-01	   9.3294921167147010e+01	
   1.0396135231317191e-01	   9.3593871883607733e+01	
   1.0496135231317191e-01	   9.2505300552264018e+01	
   1.0596135231317191e-01	   9.0523520560532788e+01	
   1.0696135231317191e-01	   9.1383457051141392e+01	
   1.0796135231317192e-01	   9.0813919055060580e+01	
   1.0896135231317192e-01	   8.7790924380896627e+01	
   1.0996135231317192e-01	   8.8741917757786766e+01	
   1.1096135231317192e-01	   9.1857959187624047e+01	
   1.1196135231317192e-01	   9.0017842797736904e+01	
   1.1296135231317192e-01	   8.6608113303991232e+01	
   1.1396135231317192e-01	   8.9465301368718812e+01	
   1.1496135231317192e-01	   9.3125192920831040e+01	
   1.1596135231317192e-01	   9.2985156465932491e+01	
   1.1696135231317192e-01	   9.3153350917191659e+01	
   1.1796135231317192e-01	   9.5852073405671561e+01	
   1.1896135231317193e-01	   1.0050306200330844e+02	
   1.1996135231317193e-01	   1.0770503848589478e+02	
   1.2096135231317193e-01	   1.1445974532426594e+02	
   1.2196135231317193e-01	   1.1470564934116831e+02	
   1.2296135231317193e-01	   1.0612167588041252e+02	
   1.2396135231317193e-01	   9.1756782966263927e+01	
   1.2496135231317193e-01	   7.7280699091512830e+01	
   1.2596135231317193e-01	   6.6485571983049752e+01	
   1.2696135231317193e-01	   5.6818079826956264e+01	
   1.2796135231317193e-01	   4.8116845037459356e+01	
   1.2896135231317193e-01	   4.2549039949525927e+01	
   1.2996135231317194e-01	   4.1248730172153962e+01	
   1.3096135231317194e-01	   4.3806667301641987e+01	
   1.3196135231317194e-01	   4.5140896297113066e+01	
   1.3296135231317188e-01	   4.1897942015692905e+01	
   1.3396135231317188e-01	   3.8912331557445896e+01	
   1.3496135231317188e-01	   4.0581803676955587e+01	
   1.3596135231317188e-01	   4.5822097192571775e+01	
   1.3696135231317189e-01	   4.7580659741774738e+01	
   1.3796135231317189e-01	   4.2949041509089618e+01	
   1.3896135231317189e-01	   4.0030679118320577e+01	
   1.3996135231317189e-01	   4.4803656629884969e+01	
   1.4096135231317189e-01	   5.3729639232588248e+01	
   1.4196135231317189e-01	   5.5601845522337825e+01	
   1.4296135231317189e-01	   4.9399080135643544e+01	
   1.4396135231317189e-01	   4.6952736272086113e+01	
   1.4496135231317189e-01	   5.2288256509919037e+01	
   1.4596135231317189e-01	   5.6413538607548041e+01	
   1.4696135231317189e-01	   5.5493429692155274e+01	
   1.4796135231317190e-01	   5.7986586108261719e+01	
   1.4896135231317190e-01	   6.9570796980420653e+01	
   1.4996135231317190e-01	   7.9496745920756965e+01	
   1.5096135231317190e-01	   7.7023105230472282e+01	


==> figures/DOS_113.txt <==
  -1.7172218959929733e-01	   1.7705954605719759e-02	
  -1.7072218959929733e-01	   4.8115250034020694e-02	
  -1.6972218959929733e-01	   1.3068030681809509e-01	
  -1.6872218959929733e-01	   3.5440303465540246e-01	
  -1.6772218959929733e-01	   9.5731549200232247e-01	
  -1.6672218959929733e-01	   2.5585057877628667e+00	
  -1.6572218959929738e-01	   6.6507489410902796e+00	
  -1.6472218959929738e-01	   1.6159470801040325e+01	
  -1.6372218959929738e-01	   3.4095239294009694e+01	
  -1.6272218959929738e-01	   5.7664698427427808e+01	
  -1.6172218959929738e-01	   7.7622843418422974e+01	
  -1.6072218959929738e-01	   8.9149262961357579e+01	
  -1.5972218959929738e-01	   9.4471721241452897e+01	
  -1.5872218959929738e-01	   9.8313112803892025e+01	
  -1.5772218959929737e-01	   9.9743594615265209e+01	
  -1.5672218959929737e-01	   9.9271823684887323e+01	
  -1.5572218959929737e-01	   1.0187752565821280e+02	
  -1.5472218959929737e-01	   1.0558606541388951e+02	
  -1.5372218959929737e-01	   1.0491979135215931e+02	
  -1.5272218959929737e-01	   1.0302572946897887e+02	
  -1.5172218959929737e-01	   1.0586485720010997e+02	
  -1.5072218959929737e-01	   1.1222740063582738e+02	
  -1.4972218959929737e-01	   1.1459941365861917e+02	
  -1.4872218959929737e-01	   1.1218915348280065e+02	
  -1.4772218959929737e-01	   1.1134049818196799e+02	
  -1.4672218959929736e-01	   1.1663111387947436e+02	
  -1.4572218959929736e-01	   1.2611562590842711e+02	
  -1.4472218959929736e-01	   1.3215742964658324e+02	
  -1.4372218959929736e-01	   1.3364107614084125e+02	
  -1.4272218959929736e-01	   1.3703077362997840e+02	
  -1.4172218959929736e-01	   1.4735266883670289e+02	
  -1.4072218959929736e-01	   1.6294339560960046e+02	
  -1.3972218959929736e-01	   1.7087837404835153e+02	
  -1.3872218959929736e-01	   1.6094094184464026e+02	
  -1.3772218959929736e-01	   1.4068670745613704e+02	
  -1.3672218959929736e-01	   1.2194062577920783e+02	
  -1.3572218959929735e-01	   1.1440837168848535e+02	
  -1.3472218959929735e-01	   1.1364163647240562e+02	
  -1.3372218959929735e-01	   1.0620411816104119e+02	
  -1.3272218959929735e-01	   9.1033370401791544e+01	
  -1.3172218959929735e-01	   7.6789760049283700e+01	
  -1.3072218959929735e-01	   6.7628494307565660e+01	
  -1.2972218959929735e-01	   6.1248072071970526e+01	
  -1.2872218959929735e-01	   5.1744619346948319e+01	
  -1.2772218959929735e-01	   3.7564480400393983e+01	
  -1.2672218959929735e-01	   2.5050682753600039e+01	
  -1.2572218959929735e-01	   1.7831663045933368e+01	
  -1.2472218959929735e-01	   1.4479289175238277e+01	
  -1.2372218959929734e-01	   1.3004879826438234e+01	
  -1.2272218959929734e-01	   1.2385675714268741e+01	
  -1.2172218959929734e-01	   1.2210156027022592e+01	
  -1.2072218959929734e-01	   1.2519109435733027e+01	
  -1.1972218959929734e-01	   1.3703317586959839e+01	
  -1.1872218959929734e-01	   1.6878447738609477e+01	
  -1.1772218959929734e-01	   2.3779915557919097e+01	
  -1.1672218959929734e-01	   3.4733963725290593e+01	
  -1.1572218959929734e-01	   4.4661405853197188e+01	
  -1.1472218959929734e-01	   4.8776250579921417e+01	
  -1.1372218959929734e-01	   5.0169279138738808e+01	
  -1.1272218959929733e-01	   5.4608200694339210e+01	
  -1.1172218959929733e-01	   6.5394463288241838e+01	
  -1.1072218959929733e-01	   8.0292341810635079e+01	
  -1.0972218959929733e-01	   9.0891548479520495e+01	
  -1.0872218959929733e-01	   9.5920410179918136e+01	
  -1.0772218959929733e-01	   1.0323233208495874e+02	
  -1.0672218959929733e-01	   1.1546082073384748e+02	
  -1.0572218959929733e-01	   1.2448797607140980e+02	
  -1.0472218959929733e-01	   1.2613058744300392e+02	
  -1.0372218959929733e-01	   1.2274740671206288e+02	
  -1.0272218959929738e-01	   1.1499533948971121e+02	
  -1.0172218959929738e-01	   1.0778651369703714e+02	
  -1.0072218959929738e-01	   1.0328409516017439e+02	
  -9.9722189599297378e-02	   9.9320954231477941e+01	
  -9.8722189599297377e-02	   9.2490300653360521e+01	
  -9.7722189599297377e-02	   8.2180243966614640e+01	
  -9.6722189599297376e-02	   7.2972882086135115e+01	
  -9.5722189599297375e-02	   6.8498230068666786e+01	
  -9.4722189599297374e-02	   6.6256392989502743e+01	
  -9.3722189599297373e-02	   6.6014510192943092e+01	
  -9.2722189599297372e-02	   6.7575020090467859e+01	
  -9.1722189599297371e-02	   6.9071694628426641e+01	
  -9.0722189599297370e-02	   7.0046114919861168e+01	
  -8.9722189599297369e-02	   6.7327344537404201e+01	
  -8.8722189599297369e-02	   5.9318573629953505e+01	
  -8.7722189599297368e-02	   5.2601539986905259e+01	
  -8.6722189599297367e-02	   4.9264028103458131e+01	
  -8.5722189599297366e-02	   4.7354849924270177e+01	
  -8.4722189599297365e-02	   4.7650097867206000e+01	
  -8.3722189599297364e-02	   4.9041367186347117e+01	
  -8.2722189599297363e-02	   5.0088244237132471e+01	
  -8.1722189599297362e-02	   5.2966089216879112e+01	
  -8.0722189599297361e-02	   5.5111356594264677e+01	
  -7.9722189599297361e-02	   5.3812603214345742e+01	
  -7.8722189599297360e-02	   5.1571865495210439e+01	
  -7.7722189599297359e-02	   5.3457395511960655e+01	
  -7.6722189599297358e-02	   6.8055517911736899e+01	
  -7.5722189599297357e-02	   9.8734007462748082e+01	
  -7.4722189599297356e-02	   1.3618094333608289e+02	
  -7.3722189599297355e-02	   1.6845006331418315e+02	
  -7.2722189599297354e-02	   1.9284396164503940e+02	
  -7.1722189599297353e-02	   2.1308423683625298e+02	
  -7.0722189599297353e-02	   2.3099151881072527e+02	
  -6.9722189599297352e-02	   2.3852471145939248e+02	
  -6.8722189599297351e-02	   2.2810961442471864e+02	
  -6.7722189599297350e-02	   2.0580830387857949e+02	
  -6.6722189599297349e-02	   1.8522393990998683e+02	
  -6.5722189599297348e-02	   1.7084523217492071e+02	
  -6.4722189599297347e-02	   1.6156925293880744e+02	
  -6.3722189599297346e-02	   1.5577377078309982e+02	
  -6.2722189599297345e-02	   1.5337305980525261e+02	
  -6.1722189599297345e-02	   1.5290742450178126e+02	
  -6.0722189599297344e-02	   1.5407033804430822e+02	
  -5.9722189599297343e-02	   1.5840395331193463e+02	
  -5.8722189599297342e-02	   1.6390138769866584e+02	
  -5.7722189599297341e-02	   1.6774086275600760e+02	
  -5.6722189599297340e-02	   1.6896479707688587e+02	
  -5.5722189599297339e-02	   1.6471632046427055e+02	
  -5.4722189599297338e-02	   1.5626225243202290e+02	
  -5.3722189599297338e-02	   1.4944596377044292e+02	
  -5.2722189599297337e-02	   1.4257878524546624e+02	
  -5.1722189599297336e-02	   1.3350059181061056e+02	
  -5.0722189599297335e-02	   1.2246347190777304e+02	
  -4.9722189599297334e-02	   1.0874502252305545e+02	
  -4.8722189599297333e-02	   9.4184734622220432e+01	
  -4.7722189599297332e-02	   7.7565932164303675e+01	
  -4.6722189599297331e-02	   5.9263997546544537e+01	
  -4.5722189599297330e-02	   4.4296045904458424e+01	
  -4.4722189599297330e-02	   3.3801565560522945e+01	
  -4.3722189599297329e-02	   2.8628200595462957e+01	
  -4.2722189599297328e-02	   3.1782292848259701e+01	
  -4.1722189599297327e-02	   4.1842892216595708e+01	
  -4.0722189599297326e-02	   5.3559735733531987e+01	
  -3.9722189599297325e-02	   6.2571027569641515e+01	
  -3.8722189599297324e-02	   7.0049629572935686e+01	
  -3.7722189599297323e-02	   8.0827644888077813e+01	
  -3.6722189599297322e-02	   1.0305228164619898e+02	
  -3.5722189599297322e-02	   1.4551054184764206e+02	
  -3.4722189599297321e-02	   1.9981219467438589e+02	
  -3.3722189599297320e-02	   2.3992847299730315e+02	
  -3.2722189599297319e-02	   2.5466366762654354e+02	
  -3.1722189599297318e-02	   2.4490019878577019e+02	
  -3.0722189599297317e-02	   2.2000398350770351e+02	
  -2.9722189599297316e-02	   2.0411918046051304e+02	
  -2.8722189599297315e-02	   2.0568972295794831e+02	
  -2.7722189599297314e-02	   2.0452079287143198e+02	
  -2.6722189599297314e-02	   1.9017864540096608e+02	
  -2.5722189599297313e-02	   1.8178586344614868e+02	
  -2.4722189599297312e-02	   1.8832524853534449e+02	
  -2.3722189599297311e-02	   1.9414039624092163e+02	
  -2.2722189599297310e-02	   1.8758072557418359e+02	
  -2.1722189599297309e-02	   1.6740696455331309e+02	
  -2.0722189599297308e-02	   1.3707796614139721e+02	
  -1.9722189599297307e-02	   1.0743050171948634e+02	
  -1.8722189599297306e-02	   8.7378782474899864e+01	
  -1.7722189599297306e-02	   7.7343064505281177e+01	
  -1.6722189599297305e-02	   7.6768281175999604e+01	
  -1.5722189599297304e-02	   8.9568923157095000e+01	
  -1.4722189599297303e-02	   1.2425007104423722e+02	
  -1.3722189599297302e-02	   1.8440781261834866e+02	
  -1.2722189599297301e-02	   2.5454190626854964e+02	
  -1.1722189599297300e-02	   3.1238737443503391e+02	
  -1.0722189599297299e-02	   3.4444294475070939e+02	
  -9.7221895992972984e-03	   3.5177857126022320e+02	
  -8.7221895992972975e-03	   3.5163672263337247e+02	
  -7.7221895992972966e-03	   3.5535787116067405e+02	
  -6.7221895992972958e-03	   3.6960883563605410e+02	
  -5.7221895992974059e-03	   3.8106028612154762e+02	
  -4.7221895992974050e-03	   3.5360926778797335e+02	
  -3.7221895992974041e-03	   2.7884288578310998e+02	
  -2.7221895992974032e-03	   1.9143739576156568e+02	
  -1.7221895992974023e-03	   1.1995735670477065e+02	
  -7.2218959929740145e-04	   7.1002017346244756e+01	
   2.7781040070259944e-04	   4.0971942315719026e+01	
   1.2778104007026003e-03	   2.6416005011805471e+01	
   2.2778104007026012e-03	   2.3331026068689027e+01	
   3.2778104007026021e-03	   2.8995267587744316e+01	
   4.2778104007026030e-03	   4.0561742500461648e+01	
   5.2778104007026039e-03	   5.0231526733711938e+01	
   6.2778104007026048e-03	   5.1778770720434224e+01	
   7.2778104007026057e-03	   4.8017476553283494e+01	
   8.2778104007026065e-03	   4.4576621535391595e+01	
   9.2778104007026074e-03	   4.2915703299092449e+01	
   1.0277810400702608e-02	   4.0520332705122875e+01	
   1.1277810400702609e-02	   3.7037149629714705e+01	
   1.2277810400702610e-02	   3.7157336759462694e+01	
   1.3277810400702611e-02	   4.5615857829752848e+01	
   1.4277810400702612e-02	   5.7767945076491912e+01	
   1.5277810400702613e-02	   6.4574960599683919e+01	
   1.6277810400702614e-02	   6.5451849969047828e+01	
   1.7277810400702670e-02	   6.5073697239626028e+01	
   1.8277810400702726e-02	   6.5173875332725359e+01	
   1.9277810400702727e-02	   6.1625881225758746e+01	
   2.0277810400702728e-02	   5.4099776507243639e+01	
   2.1277810400702729e-02	   4.8768900193455863e+01	
   2.2277810400702730e-02	   5.1908049072246520e+01	
   2.3277810400702731e-02	   6.4448711055922999e+01	
   2.4277810400702732e-02	   7.9248713283456937e+01	
   2.5277810400702733e-02	   8.4957378047297524e+01	
   2.6277810400702734e-02	   8.1528833746400949e+01	
   2.7277810400702734e-02	   7.8430768078456381e+01	
   2.8277810400702735e-02	   7.9723867917947842e+01	
   2.9277810400702736e-02	   8.2982152325062657e+01	
   3.0277810400702737e-02	   8.9913419894188053e+01	
   3.1277810400702738e-02	   1.0591528903374038e+02	
   3.2277810400702739e-02	   1.2663498196770895e+02	
   3.3277810400702740e-02	   1.3441377170377478e+02	
   3.4277810400702741e-02	   1.2669931857307084e+02	
   3.5277810400702742e-02	   1.1555471630282395e+02	
   3.6277810400702742e-02	   1.0789236565020515e+02	
   3.7277810400702743e-02	   1.0097455363222049e+02	
   3.8277810400702744e-02	   9.5761682465491816e+01	
   3.9277810400702745e-02	   9.2952794773123529e+01	
   4.0277810400702746e-02	   9.1311058218550869e+01	
   4.1277810400702636e-02	   9.0020853571087429e+01	
   4.2277810400702637e-02	   8.4711217539406093e+01	
   4.3277810400702638e-02	   7.7036871735664150e+01	
   4.4277810400702639e-02	   7.3788400000526579e+01	
   4.5277810400702639e-02	   7.6104531412906965e+01	
   4.6277810400702640e-02	   8.1504835041016364e+01	
   4.7277810400702641e-02	   8.6794448025766286e+01	
   4.8277810400702642e-02	   9.0504473696565483e+01	
   4.9277810400702643e-02	   9.3874239204737279e+01	
   5.0277810400702644e-02	   9.2336391441759659e+01	
   5.1277810400702645e-02	   8.0869524076254805e+01	
   5.2277810400702646e-02	   6.4726933020684385e+01	
   5.3277810400702647e-02	   5.1877784371034252e+01	
   5.4277810400702647e-02	   4.3249417745201661e+01	
   5.5277810400702648e-02	   3.3654753673023777e+01	
   5.6277810400702649e-02	   2.2227684944125127e+01	
   5.7277810400702650e-02	   1.3505221789041848e+01	
   5.8277810400702651e-02	   9.5247911617560170e+00	
   5.9277810400702652e-02	   9.4130574425366120e+00	
   6.0277810400702653e-02	   1.2528144869809266e+01	
   6.1277810400702654e-02	   1.7436280185273606e+01	
   6.2277810400702655e-02	   2.2698070302119980e+01	
   6.3277810400702655e-02	   3.0354771993119297e+01	
   6.4277810400702656e-02	   4.4570314831102429e+01	
   6.5277810400702657e-02	   6.3218050722183072e+01	
   6.6277810400702658e-02	   7.4399420959968424e+01	
   6.7277810400702659e-02	   7.3051191494854137e+01	
   6.8277810400702660e-02	   6.8697875127876316e+01	
   6.9277810400702661e-02	   6.5429427172136002e+01	
   7.0277810400702662e-02	   6.1682629848324311e+01	
   7.1277810400702662e-02	   5.7640503370614702e+01	
   7.2277810400702663e-02	   5.5134851431587393e+01	
   7.3277810400702664e-02	   5.6729327266855144e+01	
   7.4277810400702665e-02	   5.9993592702410361e+01	
   7.5277810400702666e-02	   6.3396830189527066e+01	
   7.6277810400702667e-02	   6.7099506571984307e+01	
   7.7277810400702668e-02	   6.5622696513239688e+01	
   7.8277810400702669e-02	   5.8735475267054966e+01	
   7.9277810400702670e-02	   5.4736150791262283e+01	
   8.0277810400702670e-02	   5.4885604996971686e+01	
   8.1277810400702671e-02	   5.4556863420315132e+01	
   8.2277810400702672e-02	   5.2545328182076744e+01	
   8.3277810400702673e-02	   4.9614095533250655e+01	
   8.4277810400702674e-02	   4.5969839287928806e+01	
   8.5277810400702675e-02	   4.1732273000543600e+01	
   8.6277810400702676e-02	   3.5630193648014185e+01	
   8.7277810400702677e-02	   3.0088432286034841e+01	
   8.8277810400702678e-02	   3.0322705412208656e+01	
   8.9277810400702678e-02	   3.6583479072024083e+01	
   9.0277810400702679e-02	   4.3367918879688425e+01	
   9.1277810400702680e-02	   4.4497429455513007e+01	
   9.2277810400702681e-02	   4.0863233165139491e+01	
   9.3277810400702682e-02	   3.8804767152812893e+01	
   9.4277810400702683e-02	   3.9472489525256208e+01	
   9.5277810400702684e-02	   3.9023927851453060e+01	
   9.6277810400702685e-02	   3.6178423201187698e+01	
   9.7277810400702686e-02	   3.4275411061977522e+01	
   9.8277810400702686e-02	   3.3549997196474251e+01	
   9.9277810400702687e-02	   3.3493386802008871e+01	
   1.0027781040070269e-01	   3.7046102393078009e+01	
   1.0127781040070269e-01	   4.4049121759101055e+01	
   1.0227781040070269e-01	   4.8164501076252428e+01	
   1.0327781040070269e-01	   4.7227948737298853e+01	
   1.0427781040070269e-01	   4.7355472607937472e+01	
   1.0527781040070269e-01	   4.9063219503425145e+01	
   1.0627781040070269e-01	   4.8261400524170007e+01	
   1.0727781040070269e-01	   4.5116275103969997e+01	
   1.0827781040070270e-01	   4.3241994366816748e+01	
   1.0927781040070270e-01	   4.6120492595471440e+01	
   1.1027781040070270e-01	   5.2542335792828190e+01	
   1.1127781040070270e-01	   5.8309328984041436e+01	
   1.1227781040070270e-01	   6.1498913598374244e+01	
   1.1327781040070270e-01	   6.3127453205467951e+01	
   1.1427781040070270e-01	   6.3261156253022691e+01	
   1.1527781040070270e-01	   6.1699950708726561e+01	
   1.1627781040070270e-01	   6.0453177210430503e+01	
   1.1727781040070270e-01	   6.0918279962935415e+01	
   1.1827781040070270e-01	   6.2225492366234384e+01	
   1.1927781040070271e-01	   6.2214845672730121e+01	
   1.2027781040070271e-01	   6.1666149172692059e+01	
   1.2127781040070271e-01	   6.5226718030499697e+01	
   1.2227781040070271e-01	   7.4855950295310237e+01	
   1.2327781040070271e-01	   8.5768796598961998e+01	
   1.2427781040070271e-01	   8.9829266839016142e+01	
   1.2527781040070271e-01	   8.7364138185088706e+01	
   1.2627781040070271e-01	   8.6281864083742391e+01	
   1.2727781040070271e-01	   8.7553312378405352e+01	
   1.2827781040070271e-01	   8.4872992894929610e+01	
   1.2927781040070271e-01	   7.6544257284923432e+01	
   1.3027781040070271e-01	   7.0351899187583072e+01	
   1.3127781040070272e-01	   7.0116995667162058e+01	
   1.3227781040070272e-01	   7.2381077915501351e+01	
   1.3327781040070272e-01	   7.5172321954518182e+01	
   1.3427781040070272e-01	   7.7553161324448496e+01	
   1.3527781040070272e-01	   7.7994509939562363e+01	
   1.3627781040070272e-01	   7.3549728357888768e+01	
   1.3727781040070272e-01	   6.6922236939567128e+01	
   1.3827781040070267e-01	   6.3338055447250873e+01	
   1.3927781040070267e-01	   6.4810127008835664e+01	
   1.4027781040070267e-01	   6.7049006658269150e+01	
   1.4127781040070267e-01	   6.8267638952554705e+01	
   1.4227781040070267e-01	   7.0407462112681003e+01	
   1.4327781040070267e-01	   7.3497632128589032e+01	
   1.4427781040070267e-01	   7.9138873060881650e+01	
   1.4527781040070267e-01	   8.3678801767323179e+01	
   1.4627781040070267e-01	   8.3970566499779636e+01	
   1.4727781040070267e-01	   8.2888611186146747e+01	
   1.4827781040070268e-01	   8.4754564234975405e+01	
   1.4927781040070268e-01	   8.5788404632649133e+01	
   1.5027781040070268e-01	   8.1547123672753045e+01	
   1.5127781040070268e-01	   7.6558322678106691e+01	
   1.5227781040070268e-01	   7.2396828790770442e+01	
   1.5327781040070268e-01	   6.8327164644985714e+01	
   1.5427781040070268e-01	   6.6064364724619296e+01	
   1.5527781040070268e-01	   6.5903086134708730e+01	
   1.5627781040070268e-01	   6.3596277848312162e+01	


==> figures/DOS_90.txt <==
  -1.8783277273682261e-01	   1.2765730983531617e-02	
  -1.8683277273682261e-01	   4.8192864811157929e-03	
  -1.8583277273682261e-01	   2.1066929755241600e-03	
  -1.8483277273682261e-01	   1.6822600863145303e-03	
  -1.8383277273682261e-01	   3.0850219396342609e-03	
  -1.8283277273682261e-01	   7.8383217159395061e-03	
  -1.8183277273682266e-01	   2.1102632941305936e-02	
  -1.8083277273682266e-01	   5.7266817850675687e-02	
  -1.7983277273682266e-01	   1.5547374307268261e-01	
  -1.7883277273682266e-01	   4.2137647879278550e-01	
  -1.7783277273682266e-01	   1.1363616312477389e+00	
  -1.7683277273682266e-01	   3.0239031046386131e+00	
  -1.7583277273682266e-01	   7.7747374002641267e+00	
  -1.7483277273682266e-01	   1.8423936088865521e+01	
  -1.7383277273682265e-01	   3.7155148147980334e+01	
  -1.7283277273682265e-01	   5.9450666650147980e+01	
  -1.7183277273682265e-01	   7.6553286127466748e+01	
  -1.7083277273682265e-01	   8.6064205189402017e+01	
  -1.6983277273682265e-01	   9.0670914969514016e+01	
  -1.6883277273682265e-01	   9.3276699499008345e+01	
  -1.6783277273682265e-01	   9.4592131661701174e+01	
  -1.6683277273682265e-01	   9.5973469758870849e+01	
  -1.6583277273682265e-01	   9.7536906274781842e+01	
  -1.6483277273682265e-01	   9.7869727659359896e+01	
  -1.6383277273682265e-01	   9.9542112409657506e+01	
  -1.6283277273682265e-01	   1.0206126865197734e+02	
  -1.6183277273682264e-01	   1.0206200555207003e+02	
  -1.6083277273682264e-01	   1.0372402448965350e+02	
  -1.5983277273682264e-01	   1.0784330981461505e+02	
  -1.5883277273682264e-01	   1.0997395665148315e+02	
  -1.5783277273682264e-01	   1.1149451942173296e+02	
  -1.5683277273682264e-01	   1.1577347730532045e+02	
  -1.5583277273682264e-01	   1.2307605899119105e+02	
  -1.5483277273682264e-01	   1.3098269403826947e+02	
  -1.5383277273682264e-01	   1.3800906412015425e+02	
  -1.5283277273682264e-01	   1.4747677611756146e+02	
  -1.5183277273682264e-01	   1.5953971288188788e+02	
  -1.5083277273682263e-01	   1.6061418132430953e+02	
  -1.4983277273682263e-01	   1.4235506924972776e+02	
  -1.4883277273682263e-01	   1.2015065292062988e+02	
  -1.4783277273682263e-01	   1.1179395520215040e+02	
  -1.4683277273682263e-01	   1.0573887006062898e+02	
  -1.4583277273682263e-01	   8.9293725304639935e+01	
  -1.4483277273682263e-01	   7.6717077237780970e+01	
  -1.4383277273682263e-01	   7.4659311784274990e+01	
  -1.4283277273682263e-01	   7.3899229692304743e+01	
  -1.4183277273682263e-01	   6.7177895171150780e+01	
  -1.4083277273682263e-01	   5.8115970375655984e+01	
  -1.3983277273682262e-01	   5.2904339939820503e+01	
  -1.3883277273682262e-01	   5.2466494291804352e+01	
  -1.3783277273682262e-01	   5.2287455260288034e+01	
  -1.3683277273682262e-01	   4.6639835896448623e+01	
  -1.3583277273682262e-01	   3.9290245457826032e+01	
  -1.3483277273682262e-01	   3.6900958984814089e+01	
  -1.3383277273682262e-01	   3.8102649445898614e+01	
  -1.3283277273682262e-01	   3.5798146099245230e+01	
  -1.3183277273682262e-01	   3.0051811431228838e+01	
  -1.3083277273682262e-01	   2.6172413062966633e+01	
  -1.2983277273682262e-01	   2.5085023687509462e+01	
  -1.2883277273682261e-01	   2.3564899909988309e+01	
  -1.2783277273682261e-01	   1.9347585830486189e+01	
  -1.2683277273682261e-01	   1.4201561902506569e+01	
  -1.2583277273682261e-01	   1.0420765792765382e+01	
  -1.2483277273682261e-01	   9.5480452181224109e+00	
  -1.2383277273682261e-01	   1.4442261412898695e+01	
  -1.2283277273682261e-01	   2.7491137402404949e+01	
  -1.2183277273682261e-01	   4.6615346315081204e+01	
  -1.2083277273682261e-01	   6.4965855458045993e+01	
  -1.1983277273682261e-01	   7.9758130834411119e+01	
  -1.1883277273682266e-01	   9.0842325632104931e+01	
  -1.1783277273682266e-01	   9.9171019520543581e+01	
  -1.1683277273682266e-01	   1.0761156828480462e+02	
  -1.1583277273682266e-01	   1.1292180275478405e+02	
  -1.1483277273682266e-01	   1.1296918545052202e+02	
  -1.1383277273682266e-01	   1.1470986507142607e+02	
  -1.1283277273682266e-01	   1.2681902896153551e+02	
  -1.1183277273682266e-01	   1.4755694905663532e+02	
  -1.1083277273682265e-01	   1.7156203907134025e+02	
  -1.0983277273682265e-01	   2.0751930979277427e+02	
  -1.0883277273682265e-01	   2.5552515515563883e+02	
  -1.0783277273682265e-01	   2.8679372116361498e+02	
  -1.0683277273682265e-01	   2.8315036862194052e+02	
  -1.0583277273682265e-01	   2.5420727570037556e+02	
  -1.0483277273682265e-01	   2.1485638315014324e+02	
  -1.0383277273682265e-01	   1.7814220911622220e+02	
  -1.0283277273682265e-01	   1.4702099676713394e+02	
  -1.0183277273682265e-01	   1.2174248501464525e+02	
  -1.0083277273682265e-01	   1.0009150901047478e+02	
  -9.9832772736822645e-02	   8.2404263975507618e+01	
  -9.8832772736822644e-02	   7.2159503784926727e+01	
  -9.7832772736822643e-02	   6.7062638700724975e+01	
  -9.6832772736822642e-02	   6.5789901938474017e+01	
  -9.5832772736822641e-02	   6.8072849455306169e+01	
  -9.4832772736822640e-02	   7.2033920863141347e+01	
  -9.3832772736822639e-02	   7.4713710392155932e+01	
  -9.2832772736822639e-02	   7.9238692132433627e+01	
  -9.1832772736822638e-02	   8.8444943510472172e+01	
  -9.0832772736822637e-02	   9.5821633278497714e+01	
  -8.9832772736822636e-02	   1.0200836067450057e+02	
  -8.8832772736822635e-02	   1.1319011516750987e+02	
  -8.7832772736822634e-02	   1.2402124917655499e+02	
  -8.6832772736822633e-02	   1.2472335725753270e+02	
  -8.5832772736822632e-02	   1.2261798291986700e+02	
  -8.4832772736822631e-02	   1.2535056638689234e+02	
  -8.3832772736822631e-02	   1.3358736358179229e+02	
  -8.2832772736822630e-02	   1.4879642220703096e+02	
  -8.1832772736822629e-02	   1.6163820039192208e+02	
  -8.0832772736822628e-02	   1.5756070933029312e+02	
  -7.9832772736822627e-02	   1.4315578050189598e+02	
  -7.8832772736822626e-02	   1.3131722230718728e+02	
  -7.7832772736822625e-02	   1.2158264822893703e+02	
  -7.6832772736822624e-02	   1.1107409296176846e+02	
  -7.5832772736822623e-02	   1.0414249950516060e+02	
  -7.4832772736822623e-02	   1.0127565852370893e+02	
  -7.3832772736822622e-02	   9.9665638771353727e+01	
  -7.2832772736822621e-02	   9.3049950847650180e+01	
  -7.1832772736822620e-02	   7.8641508837870944e+01	
  -7.0832772736822619e-02	   6.5668255368845593e+01	
  -6.9832772736822618e-02	   6.3154778737605398e+01	
  -6.8832772736822617e-02	   6.7384542277969061e+01	
  -6.7832772736822616e-02	   7.4082772004012085e+01	
  -6.6832772736822615e-02	   7.8554442718720423e+01	
  -6.5832772736822615e-02	   7.1540188182913653e+01	
  -6.4832772736822614e-02	   5.7400296828893694e+01	
  -6.3832772736822613e-02	   5.0564728935019744e+01	
  -6.2832772736822612e-02	   5.1826913078219420e+01	
  -6.1832772736822611e-02	   5.1986586898685616e+01	
  -6.0832772736822610e-02	   5.1629228745770995e+01	
  -5.9832772736822609e-02	   5.3732133157928303e+01	
  -5.8832772736822608e-02	   5.4509111350311201e+01	
  -5.7832772736822607e-02	   5.2617164828438703e+01	
  -5.6832772736822607e-02	   4.9886633619012258e+01	
  -5.5832772736822606e-02	   4.7504913824112002e+01	
  -5.4832772736822605e-02	   4.7836808679924047e+01	
  -5.3832772736822604e-02	   5.4077923440244589e+01	
  -5.2832772736822603e-02	   6.4508830012867037e+01	
  -5.1832772736822602e-02	   7.2522284228222915e+01	
  -5.0832772736822601e-02	   7.1963053037237088e+01	
  -4.9832772736822600e-02	   6.7482970556676023e+01	
  -4.8832772736822599e-02	   6.6902267641639767e+01	
  -4.7832772736822599e-02	   7.1953001549086792e+01	
  -4.6832772736822598e-02	   7.4053778193047251e+01	
  -4.5832772736822597e-02	   6.9658708335593531e+01	
  -4.4832772736822596e-02	   6.2936743154992051e+01	
  -4.3832772736822595e-02	   5.6178156707576768e+01	
  -4.2832772736822594e-02	   5.2611736441520073e+01	
  -4.1832772736822593e-02	   5.4094115299314026e+01	
  -4.0832772736822592e-02	   5.8028717112671423e+01	
  -3.9832772736822591e-02	   5.8437735191135907e+01	
  -3.8832772736822591e-02	   5.7998629402476674e+01	
  -3.7832772736822590e-02	   6.4013531821250467e+01	
  -3.6832772736822589e-02	   8.0301854589485941e+01	
  -3.5832772736822588e-02	   1.0630718214940744e+02	
  -3.4832772736822587e-02	   1.3849544801171902e+02	
  -3.3832772736822586e-02	   1.6919565705437910e+02	
  -3.2832772736822585e-02	   1.9143501578931549e+02	
  -3.1832772736822584e-02	   2.0580440790922006e+02	
  -3.0832772736822583e-02	   2.1700959821712115e+02	
  -2.9832772736822583e-02	   2.2517644629193819e+02	
  -2.8832772736822582e-02	   2.2606577550943362e+02	
  -2.7832772736822581e-02	   2.1874979975709937e+02	
  -2.6832772736822580e-02	   2.0807406416440861e+02	
  -2.5832772736822579e-02	   2.0477416556711171e+02	
  -2.4832772736822578e-02	   2.1759990723932313e+02	
  -2.3832772736822577e-02	   2.4329232135474064e+02	
  -2.2832772736822576e-02	   2.6482495422200537e+02	
  -2.1832772736822686e-02	   2.6498102922513510e+02	
  -2.0832772736822686e-02	   2.3735718570435421e+02	
  -1.9832772736822685e-02	   2.0773495092278958e+02	
  -1.8832772736822684e-02	   1.9220980455573056e+02	
  -1.7832772736822683e-02	   1.8365189488410289e+02	
  -1.6832772736822682e-02	   1.7918524057291316e+02	
  -1.5832772736822681e-02	   1.7332460461205855e+02	
  -1.4832772736822680e-02	   1.6742538570319755e+02	
  -1.3832772736822679e-02	   1.7309697766563329e+02	
  -1.2832772736822678e-02	   1.9537227278435279e+02	
  -1.1832772736822678e-02	   2.1902787350920704e+02	
  -1.0832772736822677e-02	   2.2064118404143673e+02	
  -9.8327727368226758e-03	   2.0506619720875494e+02	
  -8.8327727368226749e-03	   1.9466869091068733e+02	
  -7.8327727368226741e-03	   1.9822688300964259e+02	
  -6.8327727368226732e-03	   2.0568800953101376e+02	
  -5.8327727368226723e-03	   2.0870285004113398e+02	
  -4.8327727368226714e-03	   2.1125028768673468e+02	
  -3.8327727368226705e-03	   2.1482790372128804e+02	
  -2.8327727368226696e-03	   2.1736278535039375e+02	
  -1.8327727368226687e-03	   2.1872121628955804e+02	
  -8.3277273682266784e-04	   2.1925106642541138e+02	
   1.6722726317733305e-04	   2.2041627232361876e+02	
   1.1672272631773895e-03	   2.2250018086262361e+02	
   2.1672272631774459e-03	   2.1515717196327503e+02	
   3.1672272631774467e-03	   1.9672847507187348e+02	
   4.1672272631774476e-03	   1.7015406812068065e+02	
   5.1672272631774485e-03	   1.3762298462393616e+02	
   6.1672272631774494e-03	   1.1273961386458394e+02	
   7.1672272631774503e-03	   1.0517181480730227e+02	
   8.1672272631774512e-03	   1.1068998535944928e+02	
   9.1672272631774521e-03	   1.1796318923973277e+02	
   1.0167227263177453e-02	   1.2049875566379637e+02	
   1.1167227263177454e-02	   1.2314074111130181e+02	
   1.2167227263177455e-02	   1.2788797935379957e+02	
   1.3167227263177456e-02	   1.2494824670653813e+02	
   1.4167227263177457e-02	   1.1403062912109118e+02	
   1.5167227263177457e-02	   1.0365509971142586e+02	
   1.6167227263177458e-02	   1.0398393572126400e+02	
   1.7167227263177459e-02	   1.1684375439577886e+02	
   1.8167227263177460e-02	   1.3778456762625299e+02	
   1.9167227263177461e-02	   1.4948312742947053e+02	
   2.0167227263177462e-02	   1.3699885281927240e+02	
   2.1167227263177463e-02	   1.1649832205445124e+02	
   2.2167227263177464e-02	   1.0623827107844816e+02	
   2.3167227263177465e-02	   1.0684546062561843e+02	
   2.4167227263177465e-02	   1.1311668841765379e+02	
   2.5167227263177355e-02	   1.1845885865252846e+02	
   2.6167227263177356e-02	   1.1815817688942302e+02	
   2.7167227263177357e-02	   1.1427595081463112e+02	
   2.8167227263177358e-02	   1.0902404574014805e+02	
   2.9167227263177359e-02	   1.0330998387209375e+02	
   3.0167227263177360e-02	   1.0048326369721354e+02	
   3.1167227263177361e-02	   1.0403354322521766e+02	
   3.2167227263177361e-02	   1.0587725115634659e+02	
   3.3167227263177362e-02	   9.8906477625532403e+01	
   3.4167227263177363e-02	   8.8832662994402256e+01	
   3.5167227263177364e-02	   8.3607878625307507e+01	
   3.6167227263177365e-02	   8.7119662399656590e+01	
   3.7167227263177366e-02	   9.4208315707535860e+01	
   3.8167227263177367e-02	   9.7335970113696902e+01	
   3.9167227263177368e-02	   9.6786750822933854e+01	
   4.0167227263177369e-02	   9.5671440947630032e+01	
   4.1167227263177369e-02	   8.8478934110859456e+01	
   4.2167227263177370e-02	   7.5754892717072067e+01	
   4.3167227263177371e-02	   6.5479594609509164e+01	
   4.4167227263177372e-02	   5.8024826464345480e+01	
   4.5167227263177373e-02	   5.4400228451515062e+01	
   4.6167227263177374e-02	   5.6543519600506379e+01	
   4.7167227263177375e-02	   5.9838012719216557e+01	
   4.8167227263177376e-02	   5.8163152352312608e+01	
   4.9167227263177377e-02	   5.0712690941948310e+01	
   5.0167227263177377e-02	   4.4397592066321614e+01	
   5.1167227263177378e-02	   4.8525282167991520e+01	
   5.2167227263177379e-02	   6.2997441538130801e+01	
   5.3167227263177380e-02	   7.5183135555720298e+01	
   5.4167227263177381e-02	   7.7313671662446282e+01	
   5.5167227263177382e-02	   7.4370822395779442e+01	
   5.6167227263177383e-02	   6.9922899676591896e+01	
   5.7167227263177384e-02	   6.5675852349912688e+01	
   5.8167227263177385e-02	   6.3741434269365328e+01	
   5.9167227263177385e-02	   6.4680498061085061e+01	
   6.0167227263177386e-02	   7.0741855576966202e+01	
   6.1167227263177387e-02	   8.1595184148433901e+01	
   6.2167227263177388e-02	   9.2022894529637213e+01	
   6.3167227263177389e-02	   1.0123744493224015e+02	
   6.4167227263177390e-02	   1.0514110899879141e+02	
   6.5167227263177391e-02	   1.0169874571234575e+02	
   6.6167227263177392e-02	   9.6517745982874089e+01	
   6.7167227263177393e-02	   9.0454700270158853e+01	
   6.8167227263177393e-02	   8.6797893366192753e+01	
   6.9167227263177394e-02	   8.9919701193599707e+01	
   7.0167227263177395e-02	   9.9701516898976493e+01	
   7.1167227263177396e-02	   1.1874525792107522e+02	
   7.2167227263177397e-02	   1.5012758129953670e+02	
   7.3167227263177398e-02	   1.8185035941763138e+02	
   7.4167227263177399e-02	   1.9460326553923551e+02	
   7.5167227263177400e-02	   1.8425239423265489e+02	
   7.6167227263177401e-02	   1.6553979190634581e+02	
   7.7167227263177401e-02	   1.5112726826562985e+02	
   7.8167227263177402e-02	   1.4245898752646673e+02	
   7.9167227263177403e-02	   1.3716183498667078e+02	
   8.0167227263177404e-02	   1.2575703632643004e+02	
   8.1167227263177405e-02	   1.1242759548858147e+02	
   8.2167227263177406e-02	   1.1210683426629906e+02	
   8.3167227263177407e-02	   1.2373753675908250e+02	
   8.4167227263177408e-02	   1.3512191328655223e+02	
   8.5167227263177409e-02	   1.4310481192187490e+02	
   8.6167227263177409e-02	   1.5276468966749897e+02	
   8.7167227263177410e-02	   1.6582912027785110e+02	
   8.8167227263177411e-02	   1.7621145091492721e+02	
   8.9167227263177412e-02	   1.7645486505984945e+02	
   9.0167227263177413e-02	   1.6741382445323194e+02	
   9.1167227263177414e-02	   1.5320893650183848e+02	
   9.2167227263177415e-02	   1.4151086871958017e+02	
   9.3167227263177416e-02	   1.3226171722317554e+02	
   9.4167227263177417e-02	   1.1954873386375019e+02	
   9.5167227263177417e-02	   1.0825659663127004e+02	
   9.6167227263177418e-02	   1.0499923196156708e+02	
   9.7167227263177419e-02	   1.0385491324916603e+02	
   9.8167227263177420e-02	   9.5821176584902972e+01	
   9.9167227263177421e-02	   8.2933177738319387e+01	
   1.0016722726317742e-01	   7.1527192527896077e+01	
   1.0116722726317742e-01	   6.4682791112259736e+01	
   1.0216722726317742e-01	   6.7390681313473181e+01	
   1.0316722726317742e-01	   8.0966020951326357e+01	
   1.0416722726317743e-01	   9.7563513080843094e+01	
   1.0516722726317743e-01	   1.0266913379744086e+02	
   1.0616722726317743e-01	   9.6560438015224491e+01	
   1.0716722726317743e-01	   9.1959744270066949e+01	
   1.0816722726317743e-01	   9.2047820158042967e+01	
   1.0916722726317743e-01	   9.2271505264775115e+01	
   1.1016722726317743e-01	   9.2872486925163017e+01	
   1.1116722726317743e-01	   9.6040398033031551e+01	
   1.1216722726317743e-01	   9.7867793764576305e+01	
   1.1316722726317743e-01	   9.5751315608052991e+01	
   1.1416722726317743e-01	   9.6446746028017145e+01	
   1.1516722726317744e-01	   1.0399833894986415e+02	
   1.1616722726317744e-01	   1.1116769453193756e+02	
   1.1716722726317744e-01	   1.1152465447318599e+02	
   1.1816722726317744e-01	   1.0384140128770025e+02	
   1.1916722726317744e-01	   9.1505391862005396e+01	
   1.2016722726317744e-01	   8.1661016028777311e+01	
   1.2116722726317744e-01	   8.0862394245691505e+01	
   1.2216722726317739e-01	   8.5585261811331534e+01	
   1.2316722726317739e-01	   8.3574044338141675e+01	
   1.2416722726317739e-01	   6.9236698585941596e+01	
   1.2516722726317739e-01	   5.2798915131291032e+01	
   1.2616722726317739e-01	   4.2168995698390404e+01	
   1.2716722726317739e-01	   3.7989851555516104e+01	
   1.2816722726317739e-01	   4.1229351408523222e+01	
   1.2916722726317739e-01	   4.8392810318850188e+01	
   1.3016722726317739e-01	   5.4586664366997219e+01	
   1.3116722726317739e-01	   6.0333863409485815e+01	
   1.3216722726317739e-01	   6.6188338883753516e+01	
   1.3316722726317740e-01	   6.5691128058651856e+01	
   1.3416722726317740e-01	   6.1623569195673070e+01	
   1.3516722726317740e-01	   6.1357730960687221e+01	
   1.3616722726317740e-01	   6.2526988220217298e+01	
   1.3716722726317740e-01	   6.2159326806978299e+01	
   1.3816722726317740e-01	   5.9038621042173048e+01	
   1.3916722726317740e-01	   5.6473663564012007e+01	
   1.4016722726317740e-01	   5.6494317326805948e+01	


==> figures/DOS_vacancy_spin_neg_4pcnt.txt <==
  -1.6936840605000000e-01	   6.6768088799750799e+01	   6.2677411911767628e+01	
  -1.6836840605000000e-01	   1.6828784046039959e+02	   1.5778746263356115e+02	
  -1.6736840605000000e-01	   3.8281260426567962e+02	   3.5816776458733085e+02	
  -1.6636840605000000e-01	   7.2670494182733967e+02	   6.7935083513167422e+02	
  -1.6536840605000000e-01	   1.1018111749743739e+03	   1.0373100134631970e+03	
  -1.6436840605000000e-01	   1.3814803991671376e+03	   1.3182264786606165e+03	
  -1.6336840605000005e-01	   1.5482630141295870e+03	   1.4848404046572973e+03	
  -1.6236840605000005e-01	   1.6618945578297521e+03	   1.5856163919077464e+03	
  -1.6136840605000005e-01	   1.7410805017429795e+03	   1.6678700135673828e+03	
  -1.6036840605000005e-01	   1.7513262408184285e+03	   1.7145981576168226e+03	
  -1.5936840605000005e-01	   1.7216309228595371e+03	   1.7200696068697778e+03	
  -1.5836840605000005e-01	   1.6917533986280641e+03	   1.7082284658106480e+03	
  -1.5736840605000005e-01	   1.6586563956057134e+03	   1.6861398324014476e+03	
  -1.5636840605000005e-01	   1.6595275814041731e+03	   1.6780047959158107e+03	
  -1.5536840605000005e-01	   1.7209947298693178e+03	   1.7099033914846134e+03	
  -1.5436840605000005e-01	   1.7892515953320124e+03	   1.7619017290772385e+03	
  -1.5336840605000004e-01	   1.8039895906764073e+03	   1.7993803318876789e+03	
  -1.5236840605000004e-01	   1.8074885127644791e+03	   1.8138097509538361e+03	
  -1.5136840605000004e-01	   1.8857372511059104e+03	   1.8717393749497553e+03	
  -1.5036840605000004e-01	   1.9772383842019487e+03	   1.9699126885341195e+03	
  -1.4936840605000004e-01	   1.9836066618051377e+03	   2.0104890239058502e+03	
  -1.4836840605000004e-01	   1.9615999799383801e+03	   1.9885664409039846e+03	
  -1.4736840605000004e-01	   1.9925217103199716e+03	   1.9894996705175411e+03	
  -1.4636840605000004e-01	   2.0623290615255469e+03	   2.0425454307628038e+03	
  -1.4536840605000004e-01	   2.1322986708924136e+03	   2.1156593322645967e+03	
  -1.4436840605000004e-01	   2.2159827729308245e+03	   2.1845275482750649e+03	
  -1.4336840605000004e-01	   2.3778829916326613e+03	   2.3024936197661250e+03	
  -1.4236840605000003e-01	   2.5691510324474275e+03	   2.4696564009831127e+03	
  -1.4136840605000003e-01	   2.6751312809637334e+03	   2.5995619489988094e+03	
  -1.4036840605000003e-01	   2.6412257711833622e+03	   2.6347471688637129e+03	
  -1.3936840605000003e-01	   2.5053352986175737e+03	   2.5625526231943559e+03	
  -1.3836840605000003e-01	   2.3474444317306497e+03	   2.4166609389831719e+03	
  -1.3736840605000003e-01	   2.1687892007409810e+03	   2.2306018078743436e+03	
  -1.3636840605000003e-01	   1.9345866936913162e+03	   2.0055977231821989e+03	
  -1.3536840605000003e-01	   1.6576733527204381e+03	   1.7445073342676710e+03	
  -1.3436840605000003e-01	   1.3787788693518255e+03	   1.4672855499643260e+03	
  -1.3336840605000003e-01	   1.1384467966276889e+03	   1.2057345538197512e+03	
  -1.3236840605000003e-01	   9.6443731252840769e+02	   1.0056435853327554e+03	
  -1.3136840605000003e-01	   8.4662503511220291e+02	   8.7405916018890173e+02	
  -1.3036840605000002e-01	   7.2469000147136762e+02	   7.5586895926648958e+02	
  -1.2936840605000002e-01	   5.7381812560193202e+02	   6.0855295032597985e+02	
  -1.2836840605000002e-01	   4.2076890756571828e+02	   4.4769704395143748e+02	
  -1.2736840605000002e-01	   3.1220692144214070e+02	   3.2191845215480066e+02	
  -1.2636840605000002e-01	   2.5480112544854944e+02	   2.4522194958101031e+02	
  -1.2536840605000002e-01	   2.4080520621833031e+02	   2.0237155963927322e+02	
  -1.2436840605000002e-01	   2.9709666943635989e+02	   1.9856076481320974e+02	
  -1.2336840605000002e-01	   4.3081097821764115e+02	   2.6683812132112672e+02	
  -1.2236840605000002e-01	   5.2661724303908511e+02	   3.9350173542536589e+02	
  -1.2136840605000002e-01	   4.8901784042271487e+02	   5.1222419428907392e+02	
  -1.2036840605000002e-01	   4.1403223526494327e+02	   5.4952397778494321e+02	
  -1.1936840605000001e-01	   3.9560305791883809e+02	   5.1341741276418031e+02	
  -1.1836840605000001e-01	   4.3536217632909353e+02	   4.8798406454016146e+02	
  -1.1736840605000001e-01	   5.1409092721993215e+02	   5.2203522016965064e+02	
  -1.1636840605000001e-01	   6.0821253420995481e+02	   5.9220757171153184e+02	
  -1.1536840605000001e-01	   7.1808507658194276e+02	   6.8936929997004574e+02	
  -1.1436840605000001e-01	   8.1275867688042217e+02	   7.9820800538158210e+02	
  -1.1336840605000001e-01	   8.6701413059906326e+02	   8.6917046163584916e+02	
  -1.1236840605000001e-01	   9.1759206394883472e+02	   9.1982582244497075e+02	
  -1.1136840605000001e-01	   1.0098168942102571e+03	   9.9618738302154918e+02	
  -1.1036840605000001e-01	   1.1535489742826344e+03	   1.1183479525244420e+03	
  -1.0936840605000001e-01	   1.3257375389075614e+03	   1.2822899556644675e+03	
  -1.0836840605000000e-01	   1.4815850565813862e+03	   1.4355279496497235e+03	
  -1.0736840605000000e-01	   1.6142642085893617e+03	   1.5606629379687424e+03	
  -1.0636840605000000e-01	   1.7523786646688800e+03	   1.7021249835781509e+03	
  -1.0536840605000000e-01	   1.8453240599173189e+03	   1.8334515421169804e+03	
  -1.0436840605000000e-01	   1.8564023955296200e+03	   1.8765789652329752e+03	
  -1.0336840605000000e-01	   1.8507619940234949e+03	   1.8679113482600121e+03	
  -1.0236840605000000e-01	   1.8176430404211319e+03	   1.8294480059912237e+03	
  -1.0136840605000000e-01	   1.7014326330597937e+03	   1.7201584067052656e+03	
  -1.0036840605000005e-01	   1.5612505444014223e+03	   1.5853837359698286e+03	
  -9.9368406050000052e-02	   1.4735245326492923e+03	   1.4912788625824887e+03	
  -9.8368406050000051e-02	   1.4398969199860203e+03	   1.4482649916808821e+03	
  -9.7368406050000050e-02	   1.4250481058581347e+03	   1.4296094205449135e+03	
  -9.6368406050000049e-02	   1.3861300678562284e+03	   1.3915658558517282e+03	
  -9.5368406050000049e-02	   1.3027714048076728e+03	   1.3253876583482654e+03	
  -9.4368406050000048e-02	   1.1977084017513328e+03	   1.2333411688097219e+03	
  -9.3368406050000047e-02	   1.0984143511693919e+03	   1.1290844062603594e+03	
  -9.2368406050000046e-02	   1.0272493229023139e+03	   1.0394610631017256e+03	
  -9.1368406050000045e-02	   1.0140863730400187e+03	   1.0098982784310726e+03	
  -9.0368406050000044e-02	   1.0576731933615395e+03	   1.0375396031950133e+03	
  -8.9368406050000043e-02	   1.1245155543695041e+03	   1.0978335766582302e+03	
  -8.8368406050000042e-02	   1.1392947248792557e+03	   1.1347981643021660e+03	
  -8.7368406050000041e-02	   1.0832493437136345e+03	   1.1099062241678621e+03	
  -8.6368406050000041e-02	   9.8324314349837698e+02	   1.0267810633008501e+03	
  -8.5368406050000040e-02	   8.6689788078293043e+02	   9.0192556320661026e+02	
  -8.4368406050000039e-02	   8.1058086551164854e+02	   8.1559720617040603e+02	
  -8.3368406050000038e-02	   8.8892011502283640e+02	   8.5750070646890742e+02	
  -8.2368406050000037e-02	   1.1126081402358921e+03	   1.0482546174040676e+03	
  -8.1368406050000036e-02	   1.4382426499013134e+03	   1.3531121362982165e+03	
  -8.0368406050000035e-02	   1.8002009835102049e+03	   1.7020949921149722e+03	
  -7.9368406050000034e-02	   2.1259625236051024e+03	   2.0305966021051213e+03	
  -7.8368406050000033e-02	   2.3538178071706302e+03	   2.2945181799248130e+03	
  -7.7368406050000033e-02	   2.5059364946855540e+03	   2.4956440629268291e+03	
  -7.6368406050000032e-02	   2.6512591379151677e+03	   2.6808056518951785e+03	
  -7.5368406050000031e-02	   2.7606840282583835e+03	   2.8113212499952438e+03	
  -7.4368406050000030e-02	   2.7913144380749332e+03	   2.8146970981063828e+03	
  -7.3368406050000029e-02	   2.8338258063026874e+03	   2.7927458704037626e+03	
  -7.2368406050000028e-02	   2.9526555148696111e+03	   2.8600097645963197e+03	
  -7.1368406050000027e-02	   3.0575516548538599e+03	   2.9743173360835954e+03	
  -7.0368406050000026e-02	   3.0920334489410893e+03	   3.0577062646989248e+03	
  -6.9368406050000025e-02	   3.1332390609802528e+03	   3.1281052522206001e+03	
  -6.8368406050000025e-02	   3.1475633042411009e+03	   3.1738288193320213e+03	
  -6.7368406050000024e-02	   3.0273049387820256e+03	   3.0883100265413805e+03	
  -6.6368406050000023e-02	   2.8992787147530144e+03	   2.9394662168069121e+03	
  -6.5368406050000022e-02	   2.9615139201813076e+03	   2.9618845432732301e+03	
  -6.4368406050000021e-02	   3.1087437779635097e+03	   3.0997017928520213e+03	
  -6.3368406050000020e-02	   3.0939292755132587e+03	   3.0837089429971447e+03	
  -6.2368406050000019e-02	   2.8660024951571977e+03	   2.8491714075424297e+03	
  -6.1368406050000018e-02	   2.6175847248776158e+03	   2.5968444968212575e+03	
  -6.0368406050000017e-02	   2.4979626151030802e+03	   2.4875706820079854e+03	
  -5.9368406050000017e-02	   2.4149977764808909e+03	   2.4382948096351756e+03	
  -5.8368406050000016e-02	   2.2556391402272789e+03	   2.3173857162374884e+03	
  -5.7368406050000015e-02	   2.0691193480815991e+03	   2.1430391149261995e+03	
  -5.6368406050000014e-02	   1.9313165401644972e+03	   1.9885859908030902e+03	
  -5.5368406050000013e-02	   1.8762462530329174e+03	   1.9065002027935325e+03	
  -5.4368406050000012e-02	   1.8931826432241764e+03	   1.9016829856948582e+03	
  -5.3368406050000011e-02	   1.9000077544306619e+03	   1.9011642133221865e+03	
  -5.2368406050000010e-02	   1.8615266031492886e+03	   1.8535130699674180e+03	
  -5.1368406050000009e-02	   1.8674036517102329e+03	   1.8384066613103653e+03	
  -5.0368406050000009e-02	   1.9392541229315830e+03	   1.9163740562456178e+03	
  -4.9368406050000008e-02	   1.9049586819093583e+03	   1.9201832912992261e+03	
  -4.8368406050000007e-02	   1.6951534414384771e+03	   1.7310545442753205e+03	
  -4.7368406050000006e-02	   1.4035866866918479e+03	   1.4526318166615349e+03	
  -4.6368406050000005e-02	   1.1378162754827536e+03	   1.1914232059729727e+03	
  -4.5368406050000004e-02	   9.7709891557587059e+02	   1.0240922891369878e+03	
  -4.4368406050000003e-02	   9.5904054217654630e+02	   9.8583813938705339e+02	
  -4.3368406050000002e-02	   1.1002098948692260e+03	   1.0918452584243507e+03	
  -4.2368406050000001e-02	   1.4303108446020635e+03	   1.3755623997809878e+03	
  -4.1368406050000001e-02	   1.9465897302221908e+03	   1.8474901396913854e+03	
  -4.0368406050000000e-02	   2.5471085696556879e+03	   2.4175108349855941e+03	
  -3.9368406049999999e-02	   3.0894871030723662e+03	   2.9569168685021300e+03	
  -3.8368406049999998e-02	   3.4777987179099227e+03	   3.3980748609464799e+03	
  -3.7368406049999997e-02	   3.7393274461178862e+03	   3.7432069713144392e+03	
  -3.6368406049999996e-02	   4.0122851714347835e+03	   4.0406921908622794e+03	
  -3.5368406049999995e-02	   4.3053932726754883e+03	   4.3023564944774507e+03	
  -3.4368406049999994e-02	   4.5016795186671670e+03	   4.4658405305200595e+03	
  -3.3368406049999993e-02	   4.5635206339743490e+03	   4.5205970916432052e+03	
  -3.2368406049999993e-02	   4.4787707575346894e+03	   4.4561790004970680e+03	
  -3.1368406049999992e-02	   4.3733250378487764e+03	   4.3655371086955338e+03	
  -3.0368406049999991e-02	   4.3534266139969232e+03	   4.3377066509527804e+03	
  -2.9368406049999990e-02	   4.1876591683456809e+03	   4.1587149748909860e+03	
  -2.8368406049999989e-02	   3.7531911647613724e+03	   3.7470058340296500e+03	
  -2.7368406049999988e-02	   3.2283061704468605e+03	   3.2583644577739283e+03	
  -2.6368406049999987e-02	   2.7440973758719456e+03	   2.7883207432719978e+03	
  -2.5368406049999986e-02	   2.2912959769590634e+03	   2.3548988631961724e+03	
  -2.4368406049999985e-02	   1.8938516195629804e+03	   1.9714711962585284e+03	
  -2.3368406049999985e-02	   1.6310795040922974e+03	   1.7077698054500634e+03	
  -2.2368406049999984e-02	   1.4745168666193215e+03	   1.5575706491909416e+03	
  -2.1368406049999983e-02	   1.3088111602451879e+03	   1.4011669992679226e+03	
  -2.0368406049999982e-02	   1.0911939531825913e+03	   1.1771733714702577e+03	
  -1.9368406049999981e-02	   9.2915922573074897e+02	   9.7077417954302837e+02	
  -1.8368406049999980e-02	   9.1958307067581575e+02	   9.0597342111162243e+02	
  -1.7368406049999979e-02	   1.0870777767990330e+03	   1.0283971629822236e+03	
  -1.6368406049999978e-02	   1.4837953190866658e+03	   1.3621743711134513e+03	
  -1.5368406049999978e-02	   2.2565791967396058e+03	   1.9832730167219518e+03	
  -1.4368406049999977e-02	   3.4381703653288678e+03	   2.9429501171638035e+03	
  -1.3368406049999976e-02	   4.5979639733154354e+03	   4.0293950007884710e+03	
  -1.2368406049999975e-02	   5.2788011356117850e+03	   4.8639192979406325e+03	
  -1.1368406049999974e-02	   5.5937657276713371e+03	   5.3500181769963856e+03	
  -1.0368406049999973e-02	   5.7999265492581499e+03	   5.6016766848601446e+03	
  -9.3684060499999722e-03	   5.7913416655619903e+03	   5.5963760723555488e+03	
  -8.3684060499999713e-03	   5.4261672140918081e+03	   5.2370535757228527e+03	
  -7.3684060499999704e-03	   4.9946864559058949e+03	   4.7336708171190166e+03	
  -6.3684060499999695e-03	   5.0130575918840814e+03	   4.6439774268142000e+03	
  -5.3684060499999686e-03	   5.5116378633881404e+03	   5.1267152788421636e+03	
  -4.3684060499999677e-03	   5.8003747486915072e+03	   5.5918687812733915e+03	
  -3.3684060500000779e-03	   5.2928890943689030e+03	   5.4780388615710717e+03	
  -2.3684060500000770e-03	   4.0318426675615592e+03	   4.6359106178144557e+03	
  -1.3684060500000761e-03	   2.5031161026884847e+03	   3.3672373640070859e+03	
  -3.6840605000007520e-04	   1.3539798149797068e+03	   2.2490908718870578e+03	
   6.3159394999992569e-04	   8.1265336651268649e+02	   1.5322165055935909e+03	
   1.6315939499999266e-03	   6.5500996473315752e+02	   1.1207665121095195e+03	
   2.6315939499999275e-03	   5.9168485799411030e+02	   8.5201168839781997e+02	
   3.6315939499999284e-03	   5.2799855588663888e+02	   6.6082152521535124e+02	
   4.6315939499999292e-03	   5.0285646903910623e+02	   5.5798173159249234e+02	
   5.6315939499999301e-03	   5.0829137405479770e+02	   5.2945450107536340e+02	
   6.6315939499999310e-03	   5.2369863620369847e+02	   5.2976721901441942e+02	
   7.6315939499999319e-03	   6.0020451457163642e+02	   5.7882099765415398e+02	
   8.6315939499999328e-03	   7.6016773422967503e+02	   7.2156670581677884e+02	
   9.6315939499999337e-03	   8.9737346031855338e+02	   8.7981563013081961e+02	
   1.0631593949999935e-02	   9.0686329942974203e+02	   9.1691430650429083e+02	
   1.1631593949999935e-02	   8.2885320013383932e+02	   8.4511694381108805e+02	
   1.2631593949999936e-02	   7.4692311562615532e+02	   7.6173114324591904e+02	
   1.3631593949999937e-02	   7.3139013564228833e+02	   7.3306724436252921e+02	
   1.4631593949999938e-02	   8.3874441646199625e+02	   8.1192281553732653e+02	
   1.5631593949999939e-02	   1.0443717782366734e+03	   1.0016902648920413e+03	
   1.6631593949999940e-02	   1.2271644688500803e+03	   1.2010910855967297e+03	
   1.7631593949999941e-02	   1.2735348030974653e+03	   1.2776440587688498e+03	
   1.8631593949999942e-02	   1.2585233104240183e+03	   1.2667605898203883e+03	
   1.9631593949999998e-02	   1.3011765965923153e+03	   1.2877301518367822e+03	
   2.0631593950000054e-02	   1.3893999595660939e+03	   1.3547702179292164e+03	
   2.1631593950000055e-02	   1.4729936486541901e+03	   1.4240635470775819e+03	
   2.2631593950000056e-02	   1.5566973836246834e+03	   1.5052015372690921e+03	
   2.3631593950000057e-02	   1.6232078351440359e+03	   1.5852781946983991e+03	
   2.4631593950000058e-02	   1.5819107214940173e+03	   1.5805242717237047e+03	
   2.5631593950000059e-02	   1.4567365027853346e+03	   1.4845156518539618e+03	
   2.6631593950000060e-02	   1.3992346757762664e+03	   1.4167716727031445e+03	
   2.7631593950000061e-02	   1.4354121662853054e+03	   1.4306223006212276e+03	
   2.8631593950000062e-02	   1.4479257196417188e+03	   1.4473791532003434e+03	
   2.9631593950000062e-02	   1.4027359845296792e+03	   1.4178790548081809e+03	
   3.0631593950000063e-02	   1.3602757182536081e+03	   1.3712500357305953e+03	
   3.1631593950000064e-02	   1.3312714481374339e+03	   1.3372323125901710e+03	
   3.2631593950000065e-02	   1.2908904697064490e+03	   1.3014502017912178e+03	
   3.3631593950000066e-02	   1.2641273495104267e+03	   1.2674716186241046e+03	
   3.4631593950000067e-02	   1.2879398929379738e+03	   1.2737059478823949e+03	
   3.5631593950000068e-02	   1.3652392397326896e+03	   1.3436306124765206e+03	
   3.6631593950000069e-02	   1.4352292851414875e+03	   1.4207095362988359e+03	
   3.7631593950000070e-02	   1.4578565568602351e+03	   1.4366953933426255e+03	
   3.8631593950000070e-02	   1.4742183921797973e+03	   1.4521199256162797e+03	
   3.9631593950000071e-02	   1.5014790382182850e+03	   1.4946685165601389e+03	
   4.0631593950000072e-02	   1.5222381255774587e+03	   1.5150223280371713e+03	
   4.1631593950000073e-02	   1.4693995795722130e+03	   1.4756999372914684e+03	
   4.2631593950000074e-02	   1.3600315138924184e+03	   1.3803381102988567e+03	
   4.3631593949999964e-02	   1.2960336245179356e+03	   1.3110708057497102e+03	
   4.4631593949999965e-02	   1.3032718213042110e+03	   1.3016488161305422e+03	
   4.5631593949999966e-02	   1.2948992046364008e+03	   1.3024437840980456e+03	
   4.6631593949999967e-02	   1.2154882978448561e+03	   1.2438123178481640e+03	
   4.7631593949999967e-02	   1.1472496358761646e+03	   1.1691059359506653e+03	
   4.8631593949999968e-02	   1.1547301543848710e+03	   1.1517111456427790e+03	
   4.9631593949999969e-02	   1.1909700314828824e+03	   1.1810187657686497e+03	
   5.0631593949999970e-02	   1.1641557719495509e+03	   1.1768306006528035e+03	
   5.1631593949999971e-02	   1.0815874878829509e+03	   1.1131881435962359e+03	
   5.2631593949999972e-02	   1.0242003207524510e+03	   1.0477635026307023e+03	
   5.3631593949999973e-02	   1.0457064988693974e+03	   1.0429534631011966e+03	
   5.4631593949999974e-02	   1.1023172010219007e+03	   1.0921050540200099e+03	
   5.5631593949999975e-02	   1.0904046559651997e+03	   1.1048042969684445e+03	
   5.6631593949999975e-02	   9.9810076314574906e+02	   1.0338491055324353e+03	
   5.7631593949999976e-02	   8.9761237780459692e+02	   9.2165048073549303e+02	
   5.8631593949999977e-02	   8.3892884074493952e+02	   8.3954926238838755e+02	
   5.9631593949999978e-02	   8.2064414612606322e+02	   8.1328710619599212e+02	
   6.0631593949999979e-02	   8.3350637948787562e+02	   8.3082646238254324e+02	
   6.1631593949999980e-02	   8.7417158890698784e+02	   8.7177341118101526e+02	
   6.2631593949999981e-02	   9.4180309284369321e+02	   9.2701188273951084e+02	
   6.3631593949999982e-02	   1.0145610623845471e+03	   9.8220185095741363e+02	
   6.4631593949999983e-02	   1.0642387405217628e+03	   1.0315609469827225e+03	
   6.5631593949999983e-02	   1.0483995026214316e+03	   1.0563387036808481e+03	
   6.6631593949999984e-02	   9.8683287370139169e+02	   1.0212588961669728e+03	
   6.7631593949999985e-02	   9.4895864002352687e+02	   9.6786744935203956e+02	
   6.8631593949999986e-02	   9.2755115756463647e+02	   9.2373397203753518e+02	
   6.9631593949999987e-02	   9.1016548155642124e+02	   8.9576322002882932e+02	
   7.0631593949999988e-02	   9.2892990806075341e+02	   9.1786501156014265e+02	
   7.1631593949999989e-02	   9.5850316674107978e+02	   9.6623491438494591e+02	
   7.2631593949999990e-02	   9.1060279896788711e+02	   9.4941555337925081e+02	
   7.3631593949999991e-02	   7.9860282337867420e+02	   8.4300236513700463e+02	
   7.4631593949999991e-02	   7.3245048853078765e+02	   7.4604270681014066e+02	
   7.5631593949999992e-02	   7.4135846844039440e+02	   7.2969971898763117e+02	
   7.6631593949999993e-02	   8.0138234556512498e+02	   7.8095641988325315e+02	
   7.7631593949999994e-02	   8.7794859245251450e+02	   8.6035149068247188e+02	
   7.8631593949999995e-02	   9.2203428389868407e+02	   9.1476426290787606e+02	
   7.9631593949999996e-02	   9.2912531910695805e+02	   9.2887187671756908e+02	
   8.0631593949999997e-02	   9.2380094144726070e+02	   9.2659937593063569e+02	
   8.1631593949999998e-02	   9.1805178138690053e+02	   9.1956327170908139e+02	
   8.2631593949999999e-02	   9.1727421595568774e+02	   9.1601432428585463e+02	
   8.3631593949999999e-02	   9.0803755810073733e+02	   9.0730903538810571e+02	
   8.4631593950000000e-02	   8.9433796821222336e+02	   8.9123440061832378e+02	
   8.5631593950000001e-02	   8.7331724779267961e+02	   8.7264068846744988e+02	
   8.6631593950000002e-02	   8.1807631447724089e+02	   8.3309937158218406e+02	
   8.7631593950000003e-02	   7.1080755187737577e+02	   7.5052797470759208e+02	
   8.8631593950000004e-02	   5.6918584207130698e+02	   6.2024401758046417e+02	
   8.9631593950000005e-02	   4.8543440020240376e+02	   5.1344728320376930e+02	
   9.0631593950000006e-02	   5.0557881945162967e+02	   5.0845097514483729e+02	
   9.1631593950000007e-02	   5.4073889253392861e+02	   5.4509341373875998e+02	
   9.2631593950000007e-02	   5.3900317761653787e+02	   5.4487541869520976e+02	
   9.3631593950000008e-02	   5.4126835923468161e+02	   5.3664157003821288e+02	
   9.4631593950000009e-02	   5.6793158737336000e+02	   5.5040877327201417e+02	
   9.5631593950000010e-02	   6.3940689504778140e+02	   6.0672032860681111e+02	
   9.6631593950000011e-02	   7.3552099440623579e+02	   7.0580714488145577e+02	
   9.7631593950000012e-02	   7.6061006794783839e+02	   7.6137805868202133e+02	
   9.8631593950000013e-02	   7.0006417085121893e+02	   7.2530588349213303e+02	
   9.9631593950000014e-02	   6.2192826564847485e+02	   6.4921022028587322e+02	
   1.0063159395000001e-01	   5.6019269187999225e+02	   5.7810820626856560e+02	
   1.0163159395000002e-01	   5.3124981541629791e+02	   5.3543397716112042e+02	
   1.0263159395000002e-01	   5.6320005996287489e+02	   5.4949196728428115e+02	
   1.0363159395000002e-01	   6.4427042783966044e+02	   6.2120325686917181e+02	
   1.0463159395000002e-01	   6.9254396190862872e+02	   6.8357148951153124e+02	
   1.0563159395000002e-01	   6.6922375990618923e+02	   6.7466337035763672e+02	
   1.0663159395000002e-01	   6.7441525197316389e+02	   6.6881001182907755e+02	
   1.0763159395000002e-01	   7.7234925582665767e+02	   7.5044519819119216e+02	
   1.0863159395000002e-01	   8.7030732984577082e+02	   8.5154827486190618e+02	
   1.0963159395000002e-01	   8.7997981885605930e+02	   8.7289074920282235e+02	
   1.1063159395000002e-01	   8.4479864977284410e+02	   8.3886729791796495e+02	
   1.1163159395000002e-01	   8.3504852352774651e+02	   8.2608606590106092e+02	
   1.1263159395000003e-01	   8.4902760711558028e+02	   8.5025029001279586e+02	
   1.1363159395000003e-01	   8.8553578399644834e+02	   8.9244325570791875e+02	
   1.1463159395000003e-01	   9.3996552330409452e+02	   9.4138438760309623e+02	
   1.1563159395000003e-01	   9.7451287688398770e+02	   9.7925632047951672e+02	
   1.1663159395000003e-01	   9.7256657540319793e+02	   9.7745827392565218e+02	
   1.1763159395000003e-01	   9.5831057395909158e+02	   9.4547591393351638e+02	
   1.1863159395000003e-01	   9.6558205280132267e+02	   9.3237166223829979e+02	
   1.1963159395000003e-01	   1.0012419667879823e+03	   9.6343029667064638e+02	
   1.2063159395000003e-01	   1.0365866125134387e+03	   1.0148244617608394e+03	
   1.2163159395000003e-01	   1.0512432205654798e+03	   1.0346284225857098e+03	
   1.2263159395000003e-01	   1.0142261400173982e+03	   9.9464069190639896e+02	
   1.2363159395000003e-01	   9.3347943058538988e+02	   9.3031834565020188e+02	
   1.2463159395000004e-01	   8.6852392329950749e+02	   9.0151426502951210e+02	
   1.2563159395000004e-01	   8.1926343963113959e+02	   8.7504649434664736e+02	
   1.2663159395000004e-01	   7.7117869126086350e+02	   8.2108787614399967e+02	
   1.2763159395000004e-01	   7.8137456258669613e+02	   8.0431368616548821e+02	
   1.2863159395000004e-01	   8.7377797580068716e+02	   8.7714661354238331e+02	
   1.2963159395000004e-01	   9.6115874642891004e+02	   9.6885977846373714e+02	
   1.3063159395000004e-01	   9.3801729310413282e+02	   9.6347645569393558e+02	
   1.3163159395000004e-01	   8.1114651074529627e+02	   8.4182661373078599e+02	
   1.3263159395000004e-01	   6.8184346767656041e+02	   6.9041641294832357e+02	
   1.3363159395000004e-01	   6.3848959803797288e+02	   6.1071946344148648e+02	
   1.3463159395000004e-01	   6.9762408861940025e+02	   6.4412362944683218e+02	
   1.3563159395000005e-01	   7.7818552335207164e+02	   7.2643056331273294e+02	
   1.3663159395000005e-01	   7.9714449260385129e+02	   7.8047314767091495e+02	
   1.3763159395000005e-01	   7.5478616804015644e+02	   7.8456677042310901e+02	
   1.3863159395000005e-01	   6.9389924295372225e+02	   7.4429739130788607e+02	
   1.3963159395000005e-01	   6.1719348019921836e+02	   6.6425550746873478e+02	
   1.4063159394999999e-01	   5.4159348909803498e+02	   5.7287756628613772e+02	
   1.4163159395000000e-01	   4.8779687271002996e+02	   4.9681022739951140e+02	
   1.4263159395000000e-01	   4.6327041838675882e+02	   4.5457511746693552e+02	
   1.4363159395000000e-01	   4.9185647184480251e+02	   4.7866459506964156e+02	
   1.4463159395000000e-01	   5.7094731985572821e+02	   5.6583981336128545e+02	
   1.4563159395000000e-01	   6.9044995389547023e+02	   6.8548645611802658e+02	
   1.4663159395000000e-01	   8.4141767428863841e+02	   8.2710644991614345e+02	
   1.4763159395000000e-01	   9.6397582071226589e+02	   9.4613537047526052e+02	
   1.4863159395000000e-01	   1.0269150463583862e+03	   1.0144151041300853e+03	
   1.4963159395000000e-01	   1.0590631100078401e+03	   1.0538894257993802e+03	
   1.5063159395000000e-01	   1.0871453896188443e+03	   1.0824623369546262e+03	
   1.5163159395000000e-01	   1.1262989287102143e+03	   1.1177053783403924e+03	
   1.5263159395000001e-01	   1.1495755562764762e+03	   1.1505732514568426e+03	
   1.5363159395000001e-01	   1.1372600769018716e+03	   1.1506009135485499e+03	
   1.5463159395000001e-01	   1.1187925095949586e+03	   1.1345849532093105e+03	
   1.5563159395000001e-01	   1.1352295102993476e+03	   1.1466713754416573e+03	
   1.5663159395000001e-01	   1.1846596529004860e+03	   1.1900576659471894e+03	
   1.5763159395000001e-01	   1.2113367637873296e+03	   1.2153159359752324e+03	
   1.5863159395000001e-01	   1.1667977191151008e+03	   1.1815766922517155e+03	
   1.5963159395000001e-01	   1.0889073719196924e+03	   1.1020643788215141e+03	
   1.6063159395000001e-01	   1.0705208691055748e+03	   1.0673797216637231e+03	
   1.6163159395000001e-01	   1.1587278219389814e+03	   1.1382548072366251e+03	
   1.6263159395000001e-01	   1.3475506116960921e+03	   1.3110469069444061e+03	
   1.6363159395000001e-01	   1.5880479091716829e+03	   1.5468247701996193e+03	
   1.6463159395000002e-01	   1.7909732337499822e+03	   1.7717618721400356e+03	
   1.6563159395000002e-01	   1.8720160232358890e+03	   1.8825433079481770e+03	
   1.6663159395000002e-01	   1.8902421299814457e+03	   1.9115507456563662e+03	
   1.6763159395000002e-01	   1.9643531089721957e+03	   1.9771147246004000e+03	
   1.6863159395000002e-01	   2.0869138232152040e+03	   2.0896786184603125e+03	


==> figures/DOS_vacancy_spin_pos_4pcnt.txt <==
  -1.6183820839000002e-01	   2.5461833182836424e-01	   2.5721513372195726e-01	
  -1.6083820839000001e-01	   6.9169939458845819e-01	   6.9875435592159219e-01	
  -1.5983820839000001e-01	   1.8770533915558512e+00	   1.8962017118863552e+00	
  -1.5883820839000001e-01	   5.0788779737851790e+00	   5.1307144269637268e+00	
  -1.5783820839000001e-01	   1.3634890961751529e+01	   1.3774249320740482e+01	
  -1.5683820839000001e-01	   3.5855703181271529e+01	   3.6223783423795545e+01	
  -1.5583820839000007e-01	   8.9535552243192100e+01	   9.0468852088083281e+01	
  -1.5483820839000006e-01	   1.9948628350503012e+02	   2.0168832055263539e+02	
  -1.5383820839000006e-01	   3.6781547160432024e+02	   3.7267444841659653e+02	
  -1.5283820839000006e-01	   5.6527965816460699e+02	   5.7565542650410919e+02	
  -1.5183820839000006e-01	   8.0682316932079380e+02	   8.2667930568376676e+02	
  -1.5083820839000006e-01	   1.0942764209357501e+03	   1.1264637441945720e+03	
  -1.4983820839000006e-01	   1.3497575512565459e+03	   1.3979850665472570e+03	
  -1.4883820839000006e-01	   1.5512767714526583e+03	   1.6109508895803344e+03	
  -1.4783820839000006e-01	   1.7033974717655581e+03	   1.7501396759928421e+03	
  -1.4683820839000006e-01	   1.7654117792932398e+03	   1.7921827445891283e+03	
  -1.4583820839000006e-01	   1.7307757660555537e+03	   1.7554376271016856e+03	
  -1.4483820839000006e-01	   1.6633357049717440e+03	   1.6960883373364743e+03	
  -1.4383820839000006e-01	   1.6436019967334046e+03	   1.6835624806509977e+03	
  -1.4283820839000005e-01	   1.6922502929665552e+03	   1.7317384749006426e+03	
  -1.4183820839000005e-01	   1.7556284184284455e+03	   1.7914847288247463e+03	
  -1.4083820839000005e-01	   1.8307207057661560e+03	   1.8689327055376832e+03	
  -1.3983820839000005e-01	   1.9760839526028815e+03	   1.9768430123250891e+03	
  -1.3883820839000005e-01	   2.0912635313033738e+03	   2.0386806154487228e+03	
  -1.3783820839000005e-01	   2.1136404513393500e+03	   2.0814815273453369e+03	
  -1.3683820839000005e-01	   2.1722198430451358e+03	   2.1789126231698851e+03	
  -1.3583820839000005e-01	   2.2706949556153927e+03	   2.2615100850097228e+03	
  -1.3483820839000005e-01	   2.3060636972817715e+03	   2.2837867394027348e+03	
  -1.3383820839000005e-01	   2.3118620660704532e+03	   2.3091663239353129e+03	
  -1.3283820839000005e-01	   2.3519029329487271e+03	   2.3728269171582624e+03	
  -1.3183820839000004e-01	   2.4204498725031158e+03	   2.4620414798848428e+03	
  -1.3083820839000004e-01	   2.4714144726698132e+03	   2.5400990196459875e+03	
  -1.2983820839000004e-01	   2.4705023929557274e+03	   2.5624844234926841e+03	
  -1.2883820839000004e-01	   2.4391162171934943e+03	   2.5131671589407874e+03	
  -1.2783820839000004e-01	   2.4059197322700588e+03	   2.4192647128510434e+03	
  -1.2683820839000004e-01	   2.3997470232860223e+03	   2.3708485583511983e+03	
  -1.2583820839000004e-01	   2.3942752998572055e+03	   2.3427941779401572e+03	
  -1.2483820839000004e-01	   2.3044255547960361e+03	   2.2410803626582460e+03	
  -1.2383820839000004e-01	   2.1065685085670698e+03	   2.0553722214058616e+03	
  -1.2283820839000004e-01	   1.8689502536045693e+03	   1.8242236460752779e+03	
  -1.2183820839000004e-01	   1.6411666396316823e+03	   1.5798693016683055e+03	
  -1.2083820839000003e-01	   1.3975412475905750e+03	   1.3392170095390959e+03	
  -1.1983820839000003e-01	   1.1541393242146976e+03	   1.1237313459264310e+03	
  -1.1883820839000003e-01	   9.4928031993389595e+02	   9.2614980192376379e+02	
  -1.1783820839000003e-01	   7.7588292048606229e+02	   7.2799916420688157e+02	
  -1.1683820839000003e-01	   6.0187386512684100e+02	   5.6279883951755869e+02	
  -1.1583820839000003e-01	   4.6593279506111594e+02	   4.8123175581060042e+02	
  -1.1483820839000003e-01	   4.0123501129686878e+02	   4.5491399237701484e+02	
  -1.1383820839000003e-01	   3.9406634545627031e+02	   4.3387331041195114e+02	
  -1.1283820839000003e-01	   4.2279022272118124e+02	   4.3906205155438414e+02	
  -1.1183820839000003e-01	   4.6694130721931867e+02	   4.8986690833964849e+02	
  -1.1083820839000003e-01	   5.2831178817784212e+02	   5.3019293403022425e+02	
  -1.0983820839000003e-01	   5.8192359038805330e+02	   5.2873433636262234e+02	
  -1.0883820839000002e-01	   5.9828929187630604e+02	   5.3224845501247648e+02	
  -1.0783820839000002e-01	   5.9863921538119814e+02	   5.5743412667357597e+02	
  -1.0683820839000002e-01	   6.0082579803508850e+02	   5.8658122534176312e+02	
  -1.0583820839000002e-01	   6.4629827948933030e+02	   6.5551440010335125e+02	
  -1.0483820839000002e-01	   7.5111211324897647e+02	   7.6768891727920493e+02	
  -1.0383820839000002e-01	   8.6977672825830257e+02	   8.7673402589766749e+02	
  -1.0283820839000002e-01	   9.8839219354316754e+02	   9.9062469079655068e+02	
  -1.0183820839000002e-01	   1.1119361556829472e+03	   1.1164928447929133e+03	
  -1.0083820839000002e-01	   1.2342791849081652e+03	   1.2485910680133679e+03	
  -9.9838208390000016e-02	   1.3981958656109791e+03	   1.4214880951992027e+03	
  -9.8838208390000015e-02	   1.5827358656616886e+03	   1.6023187000345715e+03	
  -9.7838208390000014e-02	   1.7315698177904080e+03	   1.7523608831999275e+03	
  -9.6838208390000013e-02	   1.8377624455439873e+03	   1.8621689091278583e+03	
  -9.5838208390000013e-02	   1.8913334792170856e+03	   1.9130470435879945e+03	
  -9.4838208390000012e-02	   1.8698706333393602e+03	   1.9020134334606369e+03	
  -9.3838208390000011e-02	   1.7867005947330708e+03	   1.8396708305644900e+03	
  -9.2838208390000065e-02	   1.7274076055622054e+03	   1.7884435081880656e+03	
  -9.1838208390000065e-02	   1.7411127519033512e+03	   1.7731431998992628e+03	
  -9.0838208390000064e-02	   1.7247589415113168e+03	   1.7065311600861710e+03	
  -8.9838208390000063e-02	   1.6249950351849911e+03	   1.5842965764001358e+03	
  -8.8838208390000062e-02	   1.4992787537496715e+03	   1.4649329824212789e+03	
  -8.7838208390000061e-02	   1.4103328142661719e+03	   1.3853634241547131e+03	
  -8.6838208390000060e-02	   1.3785297608679764e+03	   1.3614071970256366e+03	
  -8.5838208390000059e-02	   1.3794903019144881e+03	   1.3651596765993063e+03	
  -8.4838208390000058e-02	   1.3639782168594115e+03	   1.3410828434812124e+03	
  -8.3838208390000057e-02	   1.2901122303439661e+03	   1.2649922094776887e+03	
  -8.2838208390000057e-02	   1.1831753584189451e+03	   1.1733291007853675e+03	
  -8.1838208390000056e-02	   1.1011964215028593e+03	   1.1128229911213245e+03	
  -8.0838208390000055e-02	   1.0897192731653740e+03	   1.1125688870013471e+03	
  -7.9838208390000054e-02	   1.1424429380426509e+03	   1.1454280187422769e+03	
  -7.8838208390000053e-02	   1.1537453763847836e+03	   1.1303781158372351e+03	
  -7.7838208390000052e-02	   1.0849339466767267e+03	   1.0623031640161369e+03	
  -7.6838208390000051e-02	   9.9734145616712954e+02	   9.8000401217691990e+02	
  -7.5838208390000050e-02	   9.2700084046042298e+02	   9.1211471488444170e+02	
  -7.4838208390000049e-02	   8.8324251023915872e+02	   8.6518983896617419e+02	
  -7.3838208390000049e-02	   8.5596677829414364e+02	   8.4421816073207663e+02	
  -7.2838208390000048e-02	   8.6150439285099094e+02	   8.6973606590345344e+02	
  -7.1838208390000047e-02	   9.2045574885769736e+02	   9.4653250374741981e+02	
  -7.0838208390000046e-02	   9.9075730373828992e+02	   1.0158482877950831e+03	
  -6.9838208390000045e-02	   1.0568383616616663e+03	   1.0797732693730152e+03	
  -6.8838208390000044e-02	   1.2007013206512929e+03	   1.2453990908114392e+03	
  -6.7838208390000043e-02	   1.5089736162167301e+03	   1.6078421742859653e+03	
  -6.6838208390000042e-02	   2.0026501488491879e+03	   2.1728484533632013e+03	
  -6.5838208390000041e-02	   2.5556153856151714e+03	   2.7539646523367969e+03	
  -6.4838208390000041e-02	   3.0105872763363309e+03	   3.1411630601364072e+03	
  -6.3838208390000040e-02	   3.4014139355341617e+03	   3.4497790351346503e+03	
  -6.2838208390000039e-02	   3.7695354163595212e+03	   3.7856103657182357e+03	
  -6.1838208390000038e-02	   4.0753955588155509e+03	   4.0849071279826117e+03	
  -6.0838208390000037e-02	   4.3348193343201683e+03	   4.3472218654513608e+03	
  -5.9838208390000036e-02	   4.5245943356277330e+03	   4.5170845261153236e+03	
  -5.8838208390000035e-02	   4.5102920806816101e+03	   4.4634899943796281e+03	
  -5.7838208390000034e-02	   4.2737789011264576e+03	   4.1958541364529929e+03	
  -5.6838208390000033e-02	   3.9267510843443242e+03	   3.8318656659022672e+03	
  -5.5838208390000033e-02	   3.5506592840803087e+03	   3.4754915567873695e+03	
  -5.4838208390000032e-02	   3.2169074036735137e+03	   3.1811278670940264e+03	
  -5.3838208390000031e-02	   2.9372694813588714e+03	   2.9218106478819036e+03	
  -5.2838208390000030e-02	   2.7051152415841520e+03	   2.7054703621105650e+03	
  -5.1838208390000029e-02	   2.5595343509914960e+03	   2.5630795114885291e+03	
  -5.0838208390000028e-02	   2.4590089694305302e+03	   2.4383680864005378e+03	
  -4.9838208390000027e-02	   2.3338782526491668e+03	   2.2798982975934473e+03	
  -4.8838208390000026e-02	   2.1983748437654504e+03	   2.1311707361298868e+03	
  -4.7838208390000025e-02	   2.1083918590736571e+03	   2.0545508420895285e+03	
  -4.6838208390000025e-02	   2.0795835512171307e+03	   2.0502451329810037e+03	
  -4.5838208390000024e-02	   2.0754677131847279e+03	   2.0668877217967283e+03	
  -4.4838208390000023e-02	   2.0543083526220735e+03	   2.0540992951199860e+03	
  -4.3838208390000022e-02	   2.0110052074730729e+03	   2.0190221639736428e+03	
  -4.2838208390000021e-02	   1.9761347880932110e+03	   1.9899254636505852e+03	
  -4.1838208390000020e-02	   1.9649313077877705e+03	   1.9666982263374705e+03	
  -4.0838208390000019e-02	   1.9405287335210837e+03	   1.9187071756793350e+03	
  -3.9838208390000018e-02	   1.8491235515573487e+03	   1.8126969782971955e+03	
  -3.8838208390000017e-02	   1.6852509295832042e+03	   1.6615220831584006e+03	
  -3.7838208390000017e-02	   1.5390840494390256e+03	   1.5622460564217017e+03	
  -3.6838208390000016e-02	   1.5745935618989690e+03	   1.6696237871944027e+03	
  -3.5838208390000015e-02	   1.9459876516133497e+03	   2.1150999917454042e+03	
  -3.4838208390000014e-02	   2.6844990446954366e+03	   2.8717277663013224e+03	
  -3.3838208390000013e-02	   3.6441719944399597e+03	   3.7985517619259849e+03	
  -3.2838208390000012e-02	   4.6118656507555270e+03	   4.7609817002748659e+03	
  -3.1838208390000011e-02	   5.4246204918177546e+03	   5.5521059471886947e+03	
  -3.0838208390000010e-02	   5.9019401880390396e+03	   5.9743037596941949e+03	
  -2.9838208390000009e-02	   5.9677350002975045e+03	   6.0233975252553319e+03	
  -2.8838208390000009e-02	   5.7272725089547312e+03	   5.7898021277647476e+03	
  -2.7838208390000008e-02	   5.3433701938392378e+03	   5.3457722437957327e+03	
  -2.6838208390000007e-02	   4.8667265627205734e+03	   4.7344588874308592e+03	
  -2.5838208390000006e-02	   4.2011297794594957e+03	   3.9725814780262235e+03	
  -2.4838208390000005e-02	   3.4418035261123268e+03	   3.2250138050934515e+03	
  -2.3838208390000004e-02	   2.7991776747891663e+03	   2.6567302167117382e+03	
  -2.2838208390000003e-02	   2.3637623504769704e+03	   2.2934902706553412e+03	
  -2.1838208390000002e-02	   2.1010428083544530e+03	   2.0515281190779801e+03	
  -2.0838208390000001e-02	   1.8613521344574997e+03	   1.7856728655790209e+03	
  -1.9838208390000001e-02	   1.5658438526176856e+03	   1.4811482375302330e+03	
  -1.8838208390000000e-02	   1.2987590819033453e+03	   1.2356230948351990e+03	
  -1.7838208389999999e-02	   1.1183826144246661e+03	   1.0926661723760458e+03	
  -1.6838208389999998e-02	   1.0271900620549100e+03	   1.0479673758700501e+03	
  -1.5838208389999997e-02	   9.9638084449184396e+02	   1.0478387672457025e+03	
  -1.4838208389999996e-02	   9.3175101752831677e+02	   1.0244423654624632e+03	
  -1.3838208389999995e-02	   8.3400071465487201e+02	   1.0579278871350218e+03	
  -1.2838208389999994e-02	   9.0709854098912649e+02	   1.3214099468676213e+03	
  -1.1838208389999993e-02	   1.3827862181822670e+03	   1.9797677674969470e+03	
  -1.0838208389999993e-02	   2.4065267863734448e+03	   3.1390430579962967e+03	
  -9.8382083899999917e-03	   4.0034288257609451e+03	   4.7393427974979550e+03	
  -8.8382083899999908e-03	   5.9903682621231637e+03	   6.5850842672565068e+03	
  -7.8382083899999899e-03	   7.7827996019094116e+03	   8.2343641128237468e+03	
  -6.8382083899999890e-03	   8.8006247258570893e+03	   9.1730422282009386e+03	
  -5.8382083899999881e-03	   9.0972427311765314e+03	   9.3173942810081371e+03	
  -4.8382083899999873e-03	   8.9304947407105683e+03	   8.7924637868886657e+03	
  -3.8382083899999864e-03	   8.1629741155835509e+03	   7.6458749590498155e+03	
  -2.8382083899999855e-03	   6.5831323037069124e+03	   5.8362450298982512e+03	
  -1.8382083899999846e-03	   4.4309410484194213e+03	   3.6496903782487825e+03	
  -8.3820838999998371e-04	   2.4976026990478172e+03	   1.9004489195255824e+03	
   1.6179161000001718e-04	   1.3573464024001721e+03	   9.7168114752338852e+02	
   1.1617916100000181e-03	   9.1098244346960450e+02	   6.4144130454298875e+02	
   2.1617916100000190e-03	   8.3884714650705382e+02	   6.0484963518001132e+02	
   3.1617916100000198e-03	   8.8830558754899107e+02	   6.6155151965472942e+02	
   4.1617916099999097e-03	   9.1038242527388718e+02	   6.9605854152184247e+02	
   5.1617916099999106e-03	   8.9225348183146377e+02	   6.9694007654995244e+02	
   6.1617916099999115e-03	   8.4426982388989325e+02	   6.7869645268672048e+02	
   7.1617916099999124e-03	   7.6869620047212788e+02	   6.5821486158261825e+02	
   8.1617916099999133e-03	   7.2858934571663531e+02	   6.8115448812014722e+02	
   9.1617916099999142e-03	   7.6944612366423939e+02	   7.7399080706285372e+02	
   1.0161791609999915e-02	   9.0133060323310735e+02	   9.4425693513743909e+02	
   1.1161791609999916e-02	   1.0908224417560045e+03	   1.1450611883953636e+03	
   1.2161791609999917e-02	   1.2456714766626565e+03	   1.2772073961228082e+03	
   1.3161791609999918e-02	   1.3025299731877635e+03	   1.3060635911455802e+03	
   1.4161791609999919e-02	   1.2895034690476389e+03	   1.2767600865452530e+03	
   1.5161791609999919e-02	   1.2471749712460557e+03	   1.2400770535364040e+03	
   1.6161791609999920e-02	   1.2325510364746885e+03	   1.2508362189770055e+03	
   1.7161791609999921e-02	   1.3017529129085192e+03	   1.3464340659412994e+03	
   1.8161791609999922e-02	   1.4661947842605980e+03	   1.5278493513336082e+03	
   1.9161791609999923e-02	   1.6738188276616659e+03	   1.7241933114280760e+03	
   2.0161791609999924e-02	   1.7892222521136932e+03	   1.7914406182409655e+03	
   2.1161791609999925e-02	   1.7451358133253150e+03	   1.7107675410696625e+03	
   2.2161791609999926e-02	   1.6476482439082024e+03	   1.6229899480911413e+03	
   2.3161791609999927e-02	   1.6155983229217511e+03	   1.6113298293940404e+03	
   2.4161791609999927e-02	   1.6567333720448908e+03	   1.6604693548857836e+03	
   2.5161791609999928e-02	   1.7324144902224677e+03	   1.7464141133574944e+03	
   2.6161791609999929e-02	   1.8380453194157440e+03	   1.8675565083525812e+03	
   2.7161791609999986e-02	   1.9796220357029390e+03	   1.9963729288473783e+03	
   2.8161791610000042e-02	   2.0787350723882887e+03	   2.0608718136558055e+03	
   2.9161791610000043e-02	   2.0636766276090107e+03	   2.0318145661271933e+03	
   3.0161791610000044e-02	   1.9651814677563566e+03	   1.9510803385055347e+03	
   3.1161791610000045e-02	   1.8893021473133231e+03	   1.8977475286293347e+03	
   3.2161791610000046e-02	   1.8592871364507962e+03	   1.8529476241531197e+03	
   3.3161791610000046e-02	   1.7755591075035857e+03	   1.7344073575548864e+03	
   3.4161791610000047e-02	   1.6208867715288227e+03	   1.5696490795832517e+03	
   3.5161791610000048e-02	   1.4727068529792718e+03	   1.4417768122017267e+03	
   3.6161791610000049e-02	   1.3789263153380170e+03	   1.3691662180451617e+03	
   3.7161791610000050e-02	   1.3503237795901980e+03	   1.3551249315234088e+03	
   3.8161791610000051e-02	   1.3872541383186758e+03	   1.3990924423498172e+03	
   3.9161791610000052e-02	   1.4476572963008384e+03	   1.4496173141415647e+03	
   4.0161791610000053e-02	   1.4716632820664408e+03	   1.4515402440530083e+03	
   4.1161791610000054e-02	   1.4171857294158756e+03	   1.3765302903470292e+03	
   4.2161791610000054e-02	   1.2873460570232644e+03	   1.2528001340299581e+03	
   4.3161791610000055e-02	   1.1719594528725745e+03	   1.1582097127575535e+03	
   4.4161791610000056e-02	   1.1297733975280826e+03	   1.1258731150787448e+03	
   4.5161791610000057e-02	   1.1308369319969770e+03	   1.1307345302053122e+03	
   4.6161791610000058e-02	   1.1339143091318945e+03	   1.1398322683420465e+03	
   4.7161791610000059e-02	   1.1553930817464532e+03	   1.1752140077502477e+03	
   4.8161791610000060e-02	   1.2376209769059299e+03	   1.2641777744862538e+03	
   4.9161791610000061e-02	   1.3005137093209742e+03	   1.3032758323094781e+03	
   5.0161791610000062e-02	   1.2333311959932141e+03	   1.2162758026965598e+03	
   5.1161791609999951e-02	   1.0875072020763153e+03	   1.0570960843938385e+03	
   5.2161791609999952e-02	   9.0111316845968827e+02	   8.5058021570934409e+02	
   5.3161791609999953e-02	   7.0962868553914689e+02	   6.6305000624825277e+02	
   5.4161791609999954e-02	   6.1023485146836413e+02	   5.9956280532719131e+02	
   5.5161791609999955e-02	   6.7326195169577545e+02	   7.0660654304732350e+02	
   5.6161791609999956e-02	   8.5410147046217605e+02	   9.0581979237250573e+02	
   5.7161791609999957e-02	   1.0501441713640277e+03	   1.1017000417040672e+03	
   5.8161791609999958e-02	   1.1875499388983433e+03	   1.2245148217119947e+03	
   5.9161791609999959e-02	   1.2116656290774354e+03	   1.2186771020617277e+03	
   6.0161791609999959e-02	   1.1366753895677011e+03	   1.1271537930942411e+03	
   6.1161791609999960e-02	   1.0576110411550910e+03	   1.0571693521161526e+03	
   6.2161791609999961e-02	   1.0216997018398541e+03	   1.0207420854872082e+03	
   6.3161791609999962e-02	   1.0004091747407106e+03	   9.9461908707592420e+02	
   6.4161791609999963e-02	   9.9637199376945705e+02	   9.9598760037836848e+02	
   6.5161791609999964e-02	   1.0000731048158657e+03	   9.9547900292835459e+02	
   6.6161791609999965e-02	   9.7622347946157265e+02	   9.5981959151323144e+02	
   6.7161791609999966e-02	   9.3023007124299886e+02	   9.1253160703615902e+02	
   6.8161791609999967e-02	   8.9488677016191627e+02	   8.9213861180321499e+02	
   6.9161791609999967e-02	   8.9300625471256512e+02	   9.0487252264461745e+02	
   7.0161791609999968e-02	   9.1039947581902959e+02	   9.1486972654445105e+02	
   7.1161791609999969e-02	   9.2213098919743413e+02	   9.1575922568643762e+02	
   7.2161791609999970e-02	   9.2500629812521072e+02	   9.1724941683255736e+02	
   7.3161791609999971e-02	   8.8977601063513725e+02	   8.8455512886290489e+02	
   7.4161791609999972e-02	   8.2621958257589074e+02	   8.2407944637957803e+02	
   7.5161791609999973e-02	   7.8320600740795362e+02	   7.8092019276162387e+02	
   7.6161791609999974e-02	   7.4752989036770816e+02	   7.4243360563988995e+02	
   7.7161791609999975e-02	   7.1181531160074076e+02	   6.9863753961085035e+02	
   7.8161791609999975e-02	   6.7547090354052580e+02	   6.3971199267388249e+02	
   7.9161791609999976e-02	   6.1901494615376544e+02	   5.7052047434729252e+02	
   8.0161791609999977e-02	   5.6792716966532385e+02	   5.3483984985002439e+02	
   8.1161791609999978e-02	   5.3109072961690094e+02	   5.1691120443120553e+02	
   8.2161791609999979e-02	   4.9016805782292028e+02	   4.8990977801279473e+02	
   8.3161791609999980e-02	   4.7676779075766643e+02	   4.8752582423623568e+02	
   8.4161791609999981e-02	   5.2648612272158209e+02	   5.4049837490861069e+02	
   8.5161791609999982e-02	   6.1956853871953308e+02	   6.3903462432958941e+02	
   8.6161791609999983e-02	   6.9874944296385456e+02	   7.2104639270435530e+02	
   8.7161791609999983e-02	   7.3109730981162522e+02	   7.4795977965295799e+02	
   8.8161791609999984e-02	   7.4807129062015372e+02	   7.5574160789623545e+02	
   8.9161791609999985e-02	   7.5797049969859950e+02	   7.4724242673100014e+02	
   9.0161791609999986e-02	   7.3233186658807711e+02	   7.0980810289882334e+02	
   9.1161791609999987e-02	   6.8849156977658185e+02	   6.6656204203135110e+02	
   9.2161791609999988e-02	   6.4384442853609323e+02	   6.2395132361959247e+02	
   9.3161791609999989e-02	   5.9987578487580618e+02	   5.9455416274636138e+02	
   9.4161791609999990e-02	   5.9895292171814617e+02	   6.1444009793154999e+02	
   9.5161791609999991e-02	   6.4799101602977726e+02	   6.5964910020695459e+02	
   9.6161791609999991e-02	   6.9414904322383290e+02	   6.9467901503995154e+02	
   9.7161791609999992e-02	   7.4213072836292815e+02	   7.5743086623712190e+02	
   9.8161791609999993e-02	   8.0563449039122497e+02	   8.3977195282331286e+02	
   9.9161791609999994e-02	   8.7651285783557591e+02	   9.1940378657638553e+02	
   1.0016179160999999e-01	   9.4958674081999413e+02	   9.6422822976794339e+02	
   1.0116179161000000e-01	   9.4488788419390346e+02	   9.1093538522540166e+02	
   1.0216179161000000e-01	   8.5787530767875205e+02	   8.2306878417722055e+02	
   1.0316179161000000e-01	   8.0157004918617088e+02	   7.9184823488869813e+02	
   1.0416179161000000e-01	   8.2735555217846104e+02	   8.3765800141415730e+02	
   1.0516179161000000e-01	   9.1144833553654928e+02	   9.2296692428720542e+02	
   1.0616179161000000e-01	   9.6855871706557332e+02	   9.6228899924662426e+02	
   1.0716179161000000e-01	   9.7062340008970546e+02	   9.6313199704510089e+02	
   1.0816179161000000e-01	   9.6168321360842083e+02	   9.7674105824892445e+02	
   1.0916179161000000e-01	   9.6189484204988776e+02	   1.0007139186754659e+03	
   1.1016179161000000e-01	   9.9455131460138864e+02	   1.0285701748433121e+03	
   1.1116179161000000e-01	   1.0453330214326802e+03	   1.0445303499189481e+03	
   1.1216179161000001e-01	   1.0958800531198119e+03	   1.0703754687911476e+03	
   1.1316179161000001e-01	   1.1242171361996598e+03	   1.0929099796331418e+03	
   1.1416179161000001e-01	   1.1017553203319612e+03	   1.0875439070142252e+03	
   1.1516179161000001e-01	   1.0524622647664053e+03	   1.0603740590687485e+03	
   1.1616179161000001e-01	   9.8131698482695469e+02	   1.0110826472136073e+03	
   1.1716179161000001e-01	   9.0070236733882041e+02	   9.6074275986038811e+02	
   1.1816179161000001e-01	   8.6761362492657190e+02	   9.4189721156712721e+02	
   1.1916179161000001e-01	   9.2230318218323168e+02	   9.6194523600007506e+02	
   1.2016179161000001e-01	   1.0256170847951807e+03	   9.8822312717027148e+02	
   1.2116179161000001e-01	   1.0654888251879531e+03	   9.8222543159313750e+02	
   1.2216179161000001e-01	   1.0402777660566037e+03	   9.8557219276004957e+02	
   1.2316179161000002e-01	   1.0727227885285088e+03	   1.0881794793792189e+03	
   1.2416179161000002e-01	   1.2244975425068003e+03	   1.2718533358879838e+03	
   1.2516179161000002e-01	   1.3708058349924529e+03	   1.3707825860539845e+03	
   1.2616179161000002e-01	   1.3652413869737245e+03	   1.3211440257052811e+03	
   1.2716179161000002e-01	   1.2627701278134655e+03	   1.2265239725714923e+03	
   1.2816179161000002e-01	   1.1705764243019410e+03	   1.1674639283614827e+03	
   1.2916179161000002e-01	   1.1150283721492372e+03	   1.1368414761775782e+03	
   1.3016179161000002e-01	   1.0962875244873435e+03	   1.1064364099740105e+03	
   1.3116179161000002e-01	   1.0926885967851288e+03	   1.0744101178364122e+03	
   1.3216179161000002e-01	   1.0980322521686473e+03	   1.0751172347490442e+03	
   1.3316179161000002e-01	   1.1083654571532793e+03	   1.0825106991819314e+03	
   1.3416179161000003e-01	   1.0995687223222515e+03	   1.0774996354031864e+03	
   1.3516179161000003e-01	   1.0896989125405210e+03	   1.0845842643386059e+03	
   1.3616179161000003e-01	   1.0810135615989036e+03	   1.0932176033485371e+03	
   1.3716179161000003e-01	   1.0820196569429177e+03	   1.1041695873211866e+03	
   1.3816179161000003e-01	   1.0852159332064803e+03	   1.1020241057132957e+03	
   1.3916179161000003e-01	   1.0609792069624871e+03	   1.0723541323593802e+03	
   1.4016179161000003e-01	   1.0436442673286276e+03	   1.0502930347583381e+03	
   1.4116179161000003e-01	   1.0601694263232266e+03	   1.0568619128910962e+03	
   1.4216179161000003e-01	   1.1033972692381010e+03	   1.1012769677854969e+03	
   1.4316179161000003e-01	   1.1576554920728922e+03	   1.1591142328356277e+03	
   1.4416179161000003e-01	   1.1739346671055548e+03	   1.1567272021498097e+03	
   1.4516179161000003e-01	   1.1158888228105325e+03	   1.0806185167893157e+03	
   1.4616179161000004e-01	   1.0453106216577964e+03	   1.0183523929395747e+03	
   1.4716179161000004e-01	   1.0298580051050571e+03	   1.0200031018418756e+03	
   1.4816179160999998e-01	   1.0478024337096831e+03	   1.0409863432507966e+03	
   1.4916179160999998e-01	   1.0499276361897134e+03	   1.0388854520029358e+03	
   1.5016179160999998e-01	   1.0521535923132471e+03	   1.0468824052554389e+03	
   1.5116179160999998e-01	   1.0693720572704312e+03	   1.0680126748398395e+03	
   1.5216179160999999e-01	   1.0763183210336470e+03	   1.0743717262435907e+03	
   1.5316179160999999e-01	   1.0806949770119547e+03	   1.0827932404638991e+03	
   1.5416179160999999e-01	   1.1258333946721516e+03	   1.1356094046775763e+03	
   1.5516179160999999e-01	   1.2229794768817885e+03	   1.2359107540302332e+03	
   1.5616179160999999e-01	   1.3202677706840575e+03	   1.3308423972114888e+03	
   1.5716179160999999e-01	   1.3824026170723464e+03	   1.3879414502674545e+03	
   1.5816179160999999e-01	   1.4304864596984114e+03	   1.4301627120954322e+03	
   1.5916179160999999e-01	   1.5010065058958019e+03	   1.4957353829381698e+03	
   1.6016179160999999e-01	   1.5790502759041563e+03	   1.5734516560165723e+03	
   1.6116179160999999e-01	   1.6381387560162796e+03	   1.6385144065742479e+03	
   1.6216179160999999e-01	   1.6892268721890996e+03	   1.6972100252263226e+03	
   1.6316179161000000e-01	   1.7492990859349277e+03	   1.7635319453996599e+03	
   1.6416179161000000e-01	   1.8122843120836062e+03	   1.8323087755315114e+03	
   1.6516179161000000e-01	   1.8734299221719584e+03	   1.8946170720078842e+03	
   1.6616179161000000e-01	   1.9729067670920265e+03	   1.9918733638928250e+03	
   1.6716179161000000e-01	   2.1097749972744164e+03	   2.1295323761800610e+03	
   1.6816179161000000e-01	   2.2376175353401868e+03	   2.2654171858157965e+03	
   1.6916179161000000e-01	   2.3244660279001378e+03	   2.3514849395444571e+03	
   1.7016179161000000e-01	   2.3704797759491648e+03	   2.3804861394553068e+03	
   1.7116179161000000e-01	   2.4173493597949036e+03	   2.4128921748414768e+03	
   1.7216179161000000e-01	   2.4635271592889212e+03	   2.4511395067758690e+03	
   1.7316179161000000e-01	   2.5099337346661555e+03	   2.4924104507792031e+03	
   1.7416179161000001e-01	   2.5598668895353758e+03	   2.5377592189534375e+03	
   1.7516179161000001e-01	   2.6068748136752920e+03	   2.5872940988110163e+03	
   1.7616179161000001e-01	   2.6433081246984489e+03	   2.6307270207252491e+03	


==> figures/P2C3_armchair_cohesive_energy.txt <==
   9.2569738874576029e+00	  -5.3521906743658061e+00	
   1.3884976887533051e+01	  -5.3548656321828734e+00	
   1.8510354947511058e+01	  -5.3556597637287267e+00	
   2.0054626632988025e+01	  -5.3556745694419758e+00	
   2.1597439554051018e+01	  -5.3558466487829035e+00	
   2.3140229878364398e+01	  -5.3559322367444109e+00	
   2.7768921093301923e+01	  -5.3562864364264211e+00	
   3.2396904858819390e+01	  -5.3562236842571567e+00	


==> figures/P2C3_armchair_extentional_stiffness_fit_go12.txt <==
  -2.9000000000000004e+00	   1.6023586662881468e+00	
  -2.8000000000000003e+00	   1.4725782393465283e+00	
  -2.7000000000000002e+00	   1.3482203599667844e+00	
  -2.6000000000000001e+00	   1.2292850281489152e+00	
  -2.5000000000000000e+00	   1.1157722438929201e+00	
  -2.3999999999999999e+00	   1.0076820071988000e+00	
  -2.2999999999999998e+00	   9.0501431806655463e-01	
  -2.2000000000000002e+00	   8.0776917649618407e-01	
  -2.1000000000000001e+00	   7.1594658248768772e-01	
  -2.0000000000000000e+00	   6.2954653604106603e-01	
  -1.9000000000000004e+00	   5.4856903715631911e-01	
  -1.8000000000000003e+00	   4.7301408583344673e-01	
  -1.7000000000000002e+00	   4.0288168207244879e-01	
  -1.6000000000000001e+00	   3.3817182587332562e-01	
  -1.5000000000000002e+00	   2.7888451723607705e-01	
  -1.4000000000000001e+00	   2.2501975616070310e-01	
  -1.3000000000000000e+00	   1.7657754264720377e-01	
  -1.2000000000000000e+00	   1.3355787669557895e-01	
  -1.0999999999999999e+00	   9.5960758305828800e-02	
  -1.0000000000000002e+00	   6.3786187477953393e-02	
  -9.0000000000000013e-01	   3.7034164211952457e-02	
  -8.0000000000000004e-01	   1.5704688507826147e-02	
  -7.0000000000000029e-01	  -2.0223963442549120e-04	
  -6.0000000000000020e-01	  -1.0686620214802579e-02	
  -5.0000000000000011e-01	  -1.5748453233305051e-02	
  -4.0000000000000002e-01	  -1.5387738689932901e-02	
  -2.9999999999999993e-01	  -9.6044765846861266e-03	
  -2.0000000000000018e-01	   1.6013330824352218e-03	
  -1.0000000000000009e-01	   1.8229690311431224e-02	
   0.0000000000000000e+00	   4.0280595102301843e-02	
   1.0000000000000009e-01	   6.7754047455047081e-02	
   2.0000000000000018e-01	   1.0065004736966694e-01	
   2.9999999999999993e-01	   1.3896859484616128e-01	
   4.0000000000000002e-01	   1.8270968988453037e-01	
   5.0000000000000011e-01	   2.3187333248477407e-01	
   6.0000000000000020e-01	   2.8645952264689239e-01	
   7.0000000000000029e-01	   3.4646826037088535e-01	
   8.0000000000000004e-01	   4.1189954565675274e-01	
   9.0000000000000013e-01	   4.8275337850449490e-01	
   1.0000000000000002e+00	   5.5902975891411166e-01	
   1.0999999999999999e+00	   6.4072868688560281e-01	
   1.2000000000000000e+00	   7.2785016241896883e-01	
   1.3000000000000000e+00	   8.2039418551420951e-01	
   1.4000000000000001e+00	   9.1836075617132462e-01	
   1.5000000000000002e+00	   1.0217498743903142e+00	
   1.6000000000000001e+00	   1.1305615401711786e+00	
   1.7000000000000002e+00	   1.2447957535139176e+00	
   1.8000000000000003e+00	   1.3644525144185313e+00	
   1.9000000000000004e+00	   1.4895318228850196e+00	
   2.0000000000000000e+00	   1.6200336789133822e+00	
   2.1000000000000001e+00	   1.7559580825036198e+00	
   2.2000000000000002e+00	   1.8973050336557318e+00	
   2.2999999999999998e+00	   2.0440745323697183e+00	
   2.3999999999999999e+00	   2.1962665786455795e+00	
   2.5000000000000000e+00	   2.3538811724833155e+00	
   2.6000000000000001e+00	   2.5169183138829263e+00	
   2.7000000000000002e+00	   2.6853780028444119e+00	
   2.8000000000000003e+00	   2.8592602393677713e+00	
   2.9000000000000004e+00	   3.0385650234530055e+00	


==> figures/P2C3_armchair_extentional_stiffness_go12.txt <==
  -2.8367474255550724e+00	   1.4909230465145802e+00	
  -2.3639561879625606e+00	   1.0349813676719013e+00	
  -1.8911649503700483e+00	   3.6135278753245370e-01	
  -9.4558247518502414e-01	   2.9474204278020344e-01	
   0.0000000000000000e+00	   0.0000000000000000e+00	
   9.4558247518502414e-01	   5.6327973599408876e-01	
   1.8911649503700483e+00	   1.3493110304732483e+00	
   2.3639561879625606e+00	   1.9187523770565835e+00	
   2.8367474255550724e+00	   3.1672778964908503e+00	


==> figures/P2C3_armchair_torsional_stiffness_fit_go12.txt <==
   1.0000000000000000e-03	   6.2984836104174061e-02	
   2.0000000000000000e-03	   2.4783843365648886e-01	
   3.0000000000000001e-03	   5.5230878048092114e-01	
   4.0000000000000001e-03	   9.7521709980652349e-01	
   5.0000000000000001e-03	   1.5157474386383993e+00	


==> figures/P2C3_armchair_torsional_stiffness_go12.txt <==
   1.0000000000000000e-03	   6.2548192103546105e-02	
   2.0000000000000000e-03	   2.5210076617550642e-01	
   3.0000000000000001e-03	   5.4594554723326683e-01	
   4.0000000000000001e-03	   9.8175673842605882e-01	
   5.0000000000000001e-03	   1.5079002448482066e+00	


==> figures/P2C3_zigzag_cohesive_energy.txt <==
   8.0185795039602628e+00	  -5.3503226891460827e+00	
   1.0690555868924731e+01	  -5.3536424914220788e+00	
   1.1579966183625023e+01	  -5.3539623312913589e+00	
   1.2470481092709059e+01	  -5.3543002286340879e+00	
   1.3360622170131007e+01	  -5.3545487120949247e+00	
   1.4251251076574398e+01	  -5.3549211406821087e+00	
   1.5142724994878847e+01	  -5.3551774256463203e+00	
   1.6032614144878735e+01	  -5.3553352979244213e+00	
   1.6923324553723390e+01	  -5.3554619914004205e+00	
   1.7814370550851176e+01	  -5.3556859655690001e+00	
   1.8704623169120673e+01	  -5.3556542615871878e+00	
   2.1376595027247195e+01	  -5.3558429888519417e+00	

==> figures/P2C3_zigzag_extentional_stiffness_fit_go12.txt <==
  -3.3000000000000003e+00	   1.3187408617842624e+00	
  -3.2000000000000002e+00	   1.2405960187252127e+00	
  -3.1000000000000001e+00	   1.1649659132012837e+00	
  -3.0000000000000004e+00	   1.0918505452124763e+00	
  -2.9000000000000004e+00	   1.0212499147587892e+00	
  -2.8000000000000003e+00	   9.5316402184022309e-01	
  -2.7000000000000002e+00	   8.8759286645677837e-01	
  -2.6000000000000001e+00	   8.2453644860845399e-01	
  -2.5000000000000000e+00	   7.6399476829525081e-01	
  -2.3999999999999999e+00	   7.0596782551716863e-01	
  -2.2999999999999998e+00	   6.5045562027420734e-01	
  -2.2000000000000002e+00	   5.9745815256636703e-01	
  -2.1000000000000001e+00	   5.4697542239364760e-01	
  -2.0000000000000000e+00	   4.9900742975604900e-01	
  -1.9000000000000004e+00	   4.5355417465357145e-01	
  -1.8000000000000003e+00	   4.1061565708621478e-01	
  -1.7000000000000002e+00	   3.7019187705397893e-01	
  -1.6000000000000001e+00	   3.3228283455686414e-01	
  -1.5000000000000000e+00	   2.9688852959487022e-01	
  -1.4000000000000001e+00	   2.6400896216799741e-01	
  -1.3000000000000000e+00	   2.3364413227624536e-01	
  -1.2000000000000000e+00	   2.0579403991961429e-01	
  -1.1000000000000003e+00	   1.8045868509810420e-01	
  -1.0000000000000002e+00	   1.5763806781171497e-01	
  -9.0000000000000013e-01	   1.3733218806044667e-01	
  -8.0000000000000004e-01	   1.1954104584429928e-01	
  -6.9999999999999996e-01	   1.0426464116327286e-01	
  -6.0000000000000020e-01	   9.1502974017367400e-02	
  -5.0000000000000011e-01	   8.1256044406582822e-02	
  -4.0000000000000002e-01	   7.3523852330919195e-02	
  -3.0000000000000027e-01	   6.8306397790376505e-02	
  -2.0000000000000018e-01	   6.5603680784954724e-02	
  -1.0000000000000009e-01	   6.5415701314653893e-02	
   0.0000000000000000e+00	   6.7742459379473985e-02	
   1.0000000000000009e-01	   7.2583954979415014e-02	
   2.0000000000000018e-01	   7.9940188114476979e-02	
   3.0000000000000027e-01	   8.9811158784659881e-02	
   4.0000000000000002e-01	   1.0219686698996368e-01	
   5.0000000000000011e-01	   1.1709731273038844e-01	
   6.0000000000000020e-01	   1.3451249600593412e-01	
   6.9999999999999996e-01	   1.5444241681660070e-01	
   8.0000000000000004e-01	   1.7688707516238827e-01	
   9.0000000000000013e-01	   2.0184647104329675e-01	
   1.0000000000000002e+00	   2.2932060445932617e-01	
   1.1000000000000003e+00	   2.5930947541047655e-01	
   1.2000000000000000e+00	   2.9181308389674770e-01	
   1.3000000000000000e+00	   3.2683142991813990e-01	
   1.4000000000000001e+00	   3.6436451347465315e-01	
   1.5000000000000000e+00	   4.0441233456628706e-01	
   1.6000000000000001e+00	   4.4697489319304212e-01	
   1.7000000000000002e+00	   4.9205218935491807e-01	
   1.8000000000000003e+00	   5.3964422305191495e-01	
   1.9000000000000004e+00	   5.8975099428403277e-01	
   2.0000000000000000e+00	   6.4237250305127136e-01	
   2.1000000000000001e+00	   6.9750874935363105e-01	
   2.2000000000000002e+00	   7.5515973319111174e-01	
   2.2999999999999998e+00	   8.1532545456371297e-01	
   2.3999999999999999e+00	   8.7800591347143564e-01	
   2.5000000000000000e+00	   9.4320110991427897e-01	
   2.6000000000000001e+00	   1.0109110438922433e+00	
   2.7000000000000002e+00	   1.0811357154053287e+00	
   2.8000000000000003e+00	   1.1538751244535346e+00	
   2.9000000000000004e+00	   1.2291292710368618e+00	
   3.0000000000000004e+00	   1.3068981551553098e+00	
   3.1000000000000001e+00	   1.3871817768088786e+00	
   3.2000000000000002e+00	   1.4699801359975686e+00	
   3.3000000000000003e+00	   1.5552932327213795e+00	


==> figures/P2C3_zigzag_extentional_stiffness_go12.txt <==
  -3.2755937795343950e+00	   1.2539288857679778e+00	
  -2.7296614829453296e+00	   9.3454375964047742e-01	
  -2.1837291863562638e+00	   6.7840704866344703e-01	
  -1.0918645931781319e+00	   8.5320511867631871e-02	
   0.0000000000000000e+00	   0.0000000000000000e+00	
   1.0918645931781319e+00	   4.6741505199917771e-01	
   2.1837291863562638e+00	   5.6363012443141458e-01	
   2.7296614829453296e+00	   1.1231537339237505e+00	
   3.2755937795343950e+00	   1.5742134700504535e+00	


==> figures/P2C3_zigzag_torsional_stiffness_fit_go12.txt <==
   2.0000000000000000e-03	   1.7758190420127787e-02	
   4.0000000000000001e-03	   6.9838201248381485e-02	
   6.0000000000000001e-03	   1.5558471599617094e-01	
   8.0000000000000002e-03	   2.7465491912291007e-01	
   1.0000000000000000e-02	   4.2681158255763468e-01	
   1.2000000000000000e-02	   6.1187296959025772e-01	


==> figures/P2C3_zigzag_torsional_stiffness_go12.txt <==
   2.0000000000000000e-03	   1.8527312436180172e-02	
   4.0000000000000001e-03	   6.5842324025604193e-02	
   6.0000000000000001e-03	   1.5232922324266504e-01	
   8.0000000000000002e-03	   2.7594401776159799e-01	
   1.0000000000000000e-02	   4.3038039750140061e-01	
   1.2000000000000000e-02	   6.2714687304769146e-01	


==> figures/Ppdos_p2c3.txt <==
-1.592310112064100058e-01	6.506000000000000898e-06	3.083034594000001238e+00	7.064000000000001485e-05
-1.588635182774100207e-01	1.599499999999999848e-05	8.942147719999997690e+00	2.159199999999999791e-04
-1.584960253484100356e-01	2.109299999999999947e-05	1.495437960000000288e+01	3.835999999999998374e-04
-1.581285324194100506e-01	1.541800000000000383e-05	1.555566639999999623e+01	4.274000000000001973e-04
-1.577610394904100377e-01	7.930000000000002002e-06	1.309590359999999798e+01	3.994999999999999528e-04
-1.573935465614099971e-01	1.014100000000000336e-05	1.463910629999999991e+01	4.988000000000001981e-04
-1.570260536324100120e-01	1.927000000000000016e-05	1.885935969999999884e+01	6.809999999999997479e-04
-1.566585607034099992e-01	2.701300000000000039e-05	1.835563410000000317e+01	6.984000000000000624e-04
-1.562910677744100141e-01	3.486799999999999210e-05	1.504284529999999265e+01	6.148999999999999301e-04
-1.559235748454100290e-01	4.726000000000001169e-05	1.283599039999999647e+01	5.668999999999999560e-04
-1.555560819164100439e-01	6.445999999999997576e-05	1.208208730000000486e+01	5.736000000000001731e-04
-1.551885889874100311e-01	9.740999999999997707e-05	1.465020899999999671e+01	7.307999999999999826e-04
-1.548210960584100460e-01	1.432400000000000177e-04	1.975035050000000325e+01	1.002099999999999909e-03
-1.544536031294099776e-01	1.795099999999999398e-04	2.077258989999998207e+01	1.085000000000000461e-03
-1.540861102004099925e-01	1.977299999999999381e-04	1.770676300000001291e+01	9.734999999999998646e-04
-1.537186172714100074e-01	2.176600000000000268e-04	1.524283929999999820e+01	8.866000000000004086e-04
-1.533511243424100223e-01	2.455900000000000119e-04	1.381791730000000129e+01	8.553999999999999755e-04
-1.529836314134100095e-01	2.804899999999999928e-04	1.324605040000000322e+01	8.641000000000001327e-04
-1.526161384844100244e-01	2.941099999999999878e-04	1.217689629999999568e+01	8.257999999999996897e-04
-1.522486455554100393e-01	3.647000000000001369e-04	1.340796489999999963e+01	9.505000000000002813e-04
-1.518811526264100542e-01	5.117000000000002406e-04	1.913528589999999951e+01	1.336700000000000128e-03
-1.515136596974099858e-01	5.745000000000001408e-04	2.206704420000000155e+01	1.497399999999999860e-03
-1.511461667684100008e-01	6.021000000000000527e-04	1.985507810000000717e+01	1.413600000000000100e-03
-1.507786738394100157e-01	7.118000000000001713e-04	1.922785999999999973e+01	1.477900000000000307e-03
-1.504111809104100028e-01	6.328999999999999340e-04	1.612439949999999911e+01	1.240900000000000076e-03
-1.500436879814100177e-01	5.764000000000000243e-04	1.291379070000000517e+01	1.041100000000000315e-03
-1.496761950524100326e-01	8.411000000000001158e-04	1.596493199999999923e+01	1.418700000000000386e-03
-1.493087021234100475e-01	8.305999999999998063e-04	1.508682599999999674e+01	1.362600000000000052e-03
-1.489412091944100347e-01	6.011000000000004621e-04	1.052154580000000017e+01	9.352999999999999118e-04
-1.485737162654100496e-01	8.718000000000002657e-04	1.339227669999999826e+01	1.287499999999999799e-03
-1.482062233364099813e-01	1.251800000000000178e-03	1.903704800000000574e+01	1.852600000000000037e-03
-1.478387304074099962e-01	1.280200000000000218e-03	2.132413090000000011e+01	1.884900000000000551e-03
-1.474712374784100111e-01	1.307599999999999691e-03	2.181487920000000713e+01	1.834600000000000466e-03
-1.471037445494100260e-01	1.451599999999999722e-03	2.061045850000000357e+01	1.946799999999999616e-03
-1.467362516204100131e-01	1.613199999999999964e-03	2.017599199999999726e+01	2.088600000000000352e-03
-1.463687586914100280e-01	1.415799999999999828e-03	1.730550509999999420e+01	1.755000000000000483e-03
-1.460012657624100429e-01	1.167400000000000078e-03	1.384276129999999938e+01	1.374099999999999627e-03
-1.456337728334100579e-01	1.448700000000000465e-03	1.528123210000000221e+01	1.681900000000000062e-03
-1.452662799044099895e-01	1.790799999999999510e-03	1.731584000000000145e+01	2.093699999999999554e-03
-1.448987869754100044e-01	1.621899999999999037e-03	1.519838780000000256e+01	1.851499999999999630e-03
-1.445312940464100193e-01	1.348100000000000296e-03	1.286177129999999558e+01	1.440900000000000384e-03
-1.441638011174100065e-01	1.421200000000000067e-03	1.254657739999999855e+01	1.517400000000000346e-03
-1.437963081884100214e-01	2.249300000000000518e-03	1.889232280000000230e+01	2.396600000000000032e-03
-1.434288152594100363e-01	2.973999999999999214e-03	2.604466999999999999e+01	3.030800000000000594e-03
-1.430613223304100512e-01	2.537800000000000646e-03	2.324268759999999645e+01	2.403299999999998840e-03
-1.426938294014100383e-01	2.180199999999999760e-03	1.900729050000000342e+01	1.984900000000000379e-03
-1.423263364724099977e-01	2.758499999999999234e-03	2.108317920000000356e+01	2.660000000000000472e-03
-1.419588435434099849e-01	3.138000000000001032e-03	2.271674000000000504e+01	3.046100000000000370e-03
-1.415913506144099998e-01	2.354300000000000143e-03	1.700171459999999257e+01	2.181499999999999412e-03
-1.412238576854100147e-01	1.932199999999999586e-03	1.352909010000000123e+01	1.714399999999999388e-03
-1.408563647564100296e-01	2.869700000000000202e-03	1.892410469999999378e+01	2.630800000000000412e-03
-1.404888718274100168e-01	2.908700000000000608e-03	1.843700580000000500e+01	2.726600000000000464e-03
-1.401213788984100317e-01	2.477799999999999621e-03	1.499830789999999681e+01	2.309600000000000194e-03
-1.397538859694100466e-01	2.705400000000000166e-03	1.616950800000000044e+01	2.456999999999999983e-03
-1.393863930404100615e-01	3.141200000000000242e-03	1.849767210000000262e+01	2.781800000000000071e-03
-1.390189001114099931e-01	3.477599999999999528e-03	2.038020360000000153e+01	2.798600000000000480e-03
-1.386514071824100081e-01	4.340999999999998506e-03	2.524117910000000009e+01	3.204700000000000430e-03
-1.382839142534099952e-01	5.042000000000000474e-03	2.827861740000000168e+01	3.867999999999998176e-03
-1.379164213244100101e-01	4.464000000000000086e-03	2.412133280000000113e+01	3.555100000000000274e-03
-1.375489283954100250e-01	4.236000000000000182e-03	2.247236779999999712e+01	3.325799999999999850e-03
-1.371814354664100399e-01	3.798000000000001895e-03	2.001021019999999950e+01	2.860500000000000629e-03
-1.368139425374100271e-01	3.593899999999999265e-03	1.807085829999999760e+01	2.820000000000000024e-03
-1.364464496084100420e-01	4.868000000000000799e-03	2.348936200000000341e+01	4.143999999999999247e-03
-1.360789566794100014e-01	4.941000000000000947e-03	2.358633619999999809e+01	4.219999999999998926e-03
-1.357114637504099885e-01	3.902000000000001387e-03	1.848979659999999470e+01	3.191999999999999959e-03
-1.353439708214100035e-01	4.419999999999998583e-03	2.067190099999999831e+01	3.304700000000000259e-03
-1.349764778924100184e-01	5.971000000000001480e-03	2.670383429999999336e+01	4.167000000000000565e-03
-1.346089849634100333e-01	7.869000000000000994e-03	3.389591350000000602e+01	5.482000000000000761e-03
-1.342414920344100204e-01	8.583999999999999617e-03	3.682219630000000876e+01	6.252999999999998143e-03
-1.338739991054100353e-01	7.423999999999996574e-03	3.195191140000000374e+01	5.543999999999998582e-03
-1.335065061764100502e-01	7.674999999999995194e-03	3.274097099999999472e+01	5.566999999999999033e-03
-1.331390132474099819e-01	8.679999999999996746e-03	3.581591519999998496e+01	6.169000000000000872e-03
-1.327715203184099968e-01	8.661999999999997826e-03	3.418164649999999227e+01	6.222000000000002702e-03
-1.324040273894100117e-01	7.744000000000001750e-03	2.990264700000000175e+01	5.311999999999999882e-03
-1.320365344604099989e-01	6.444999999999995871e-03	2.500349960000000493e+01	4.266999999999999092e-03
-1.316690415314100138e-01	6.706000000000003625e-03	2.601154770000000838e+01	4.595999999999999391e-03
-1.313015486024100287e-01	6.282999999999995186e-03	2.390741340000000648e+01	4.395999999999998867e-03
-1.309340556734100436e-01	4.975000000000001123e-03	1.777602259999999390e+01	3.263900000000000134e-03
-1.305665627444100307e-01	4.667999999999998539e-03	1.598693659999999994e+01	2.930799999999999031e-03
-1.301990698154100456e-01	4.011000000000000676e-03	1.378987379999999874e+01	2.505499999999999915e-03
-1.298315768864100050e-01	3.816000000000002983e-03	1.268992979999999626e+01	1.899799999999999666e-03
-1.294640839574099922e-01	3.816000000000002983e-03	1.268794570000000199e+01	1.988199999999999863e-03
-1.290965910284100071e-01	4.492000000000002068e-03	1.531487330000000391e+01	3.271299999999999989e-03
-1.287290980994100220e-01	6.229000000000004499e-03	2.088718550000000107e+01	4.477000000000000944e-03
-1.283616051704100369e-01	6.040999999999997760e-03	2.045520260000000334e+01	4.386999999999998540e-03
-1.279941122414100241e-01	3.772000000000001046e-03	1.277377589999999863e+01	2.712400000000000228e-03
-1.276266193124100390e-01	2.932799999999999296e-03	8.761646599999997065e+00	1.392299999999999528e-03
-1.272591263834100539e-01	3.023900000000001240e-03	8.802581499999996950e+00	1.573800000000000416e-03
-1.268916334544099855e-01	2.021599999999999266e-03	6.073300719999997987e+00	1.431100000000000254e-03
-1.265241405254100004e-01	2.175499999999999916e-03	6.066383599999997323e+00	1.194399999999999759e-03
-1.261566475964100154e-01	2.975099999999999620e-03	8.011602000000001667e+00	1.286899999999999893e-03
-1.257891546674100025e-01	2.431299999999999954e-03	6.944422399999999662e+00	1.509100000000000198e-03
-1.254216617384100174e-01	2.111000000000000029e-03	6.166339489999998591e+00	1.516599999999999676e-03
-1.250541688094100323e-01	2.531499999999999896e-03	6.695522100000000698e+00	1.102800000000000351e-03
-1.246866758804100334e-01	3.047900000000000088e-03	8.138579099999999400e+00	1.601199999999999672e-03
-1.243191829514100483e-01	3.629999999999998679e-03	1.040059209999999723e+01	2.762299999999999651e-03
-1.239516900224099938e-01	3.751999999999998826e-03	1.084965689999999583e+01	2.849099999999999810e-03
-1.235841970934099948e-01	3.611999999999998025e-03	1.015467570000000030e+01	2.442799999999999312e-03
-1.232167041644100097e-01	2.646399999999999274e-03	6.870502899999999080e+00	1.349600000000000279e-03
-1.228492112354100108e-01	1.185100000000000129e-03	2.816821160000000379e+00	4.495999999999997069e-04
-1.224817183064100118e-01	6.304999999999998756e-04	1.772090420000000277e+00	6.410999999999999165e-04
-1.221142253774100267e-01	6.984999999999997938e-04	2.044588669999999109e+00	8.407000000000001061e-04
-1.217467324484100277e-01	8.712000000000003595e-04	1.940632080000000759e+00	3.884999999999998481e-04
-1.213792395194100426e-01	1.040800000000000362e-03	1.951571440000000601e+00	6.373999999999999621e-05
-1.210117465904100437e-01	5.786000000000001862e-04	1.090297289999999863e+00	4.454000000000003096e-05
-1.206442536614099892e-01	3.046900000000000389e-04	8.268585000000001628e-01	3.194300000000000503e-04
-1.202767607324100041e-01	6.472000000000000105e-04	1.891125069999999520e+00	8.514999999999997181e-04
-1.199092678034100051e-01	1.098999999999999717e-03	2.579681899999999750e+00	7.710999999999999322e-04
-1.195417748744100200e-01	1.220299999999999684e-03	2.287474369999999979e+00	2.373399999999999739e-04
-1.191742819454100211e-01	6.420000000000001010e-04	1.117688160000000153e+00	3.369500000000000858e-05
-1.188067890164100360e-01	1.942999999999999523e-04	4.411392399999996550e-01	1.277300000000000527e-04
-1.184392960874100370e-01	3.963999999999999317e-04	1.205315359999999947e+00	6.119999999999996970e-04
-1.180718031584100519e-01	9.571000000000002249e-04	2.458819990000000733e+00	1.008000000000000215e-03
-1.177043102294099836e-01	1.371999999999998871e-03	2.691807720000001236e+00	5.615999999999997730e-04
-1.173368173004099985e-01	1.009700000000000094e-03	1.693015749999999153e+00	1.083599999999999993e-04
-1.169693243714099995e-01	3.156300000000001205e-04	5.470413699999998602e-01	5.501000000000000356e-05
-1.166018314424100144e-01	2.208800000000000401e-04	6.846886300000002423e-01	3.758999999999998671e-04
-1.162343385134100154e-01	5.935000000000001689e-04	1.819533289999999637e+00	9.979999999999997554e-04
-1.158668455844100303e-01	1.045799999999999291e-03	2.389746269999999395e+00	8.990999999999998993e-04
-1.154993526554100314e-01	1.361400000000000240e-03	2.262249229999999667e+00	2.761699999999998444e-04
-1.151318597264100463e-01	8.707999999999999161e-04	1.326472449999999581e+00	5.155999999999998746e-05
-1.147643667974099918e-01	3.064499999999998866e-04	6.727797200000000810e-01	2.456100000000000557e-04
-1.143968738684099928e-01	4.146000000000002114e-04	1.422941900000000759e+00	8.989000000000000028e-04
-1.140293809394100077e-01	5.747000000000000372e-04	1.851803909999999220e+00	1.122200000000000281e-03
-1.136618880104100088e-01	7.610999999999997975e-04	1.496151750000000558e+00	4.760999999999999174e-04
-1.132943950814100237e-01	1.313399999999999507e-03	1.883579700000000301e+00	8.685999999999997813e-05
-1.129269021524100247e-01	1.100199999999999963e-03	1.706010189999999316e+00	2.202900000000001558e-04
-1.125594092234100396e-01	9.082000000000000663e-04	2.094029270000000498e+00	1.011000000000000180e-03
-1.121919162944100407e-01	2.523499999999999702e-03	4.938746800000002324e+00	2.133099999999999320e-03
-1.118244233654100556e-01	5.174999999999999913e-03	8.497102599999994510e+00	2.783800000000000337e-03
-1.114569304364099872e-01	5.795999999999998202e-03	9.164156199999998975e+00	2.788300000000000500e-03
-1.110894375074100021e-01	6.119000000000000307e-03	9.482097699999998852e+00	2.628700000000000741e-03
-1.107219445784100031e-01	5.757000000000004301e-03	9.146039799999993392e+00	2.604399999999999771e-03
-1.103544516494100181e-01	3.684999999999999474e-03	6.986126299999998679e+00	3.015100000000000158e-03
-1.099869587204100191e-01	2.699000000000000010e-03	5.347009599999998919e+00	2.637900000000000748e-03
-1.096194657914100340e-01	3.013699999999999799e-03	4.595571800000000984e+00	1.377299999999999705e-03
-1.092519728624100350e-01	3.727999999999997809e-03	5.592642200000000230e+00	1.577400000000000286e-03
-1.088844799334100499e-01	3.590799999999999027e-03	7.028292099999998932e+00	3.447000000000000411e-03
-1.085169870044099955e-01	3.299100000000000990e-03	6.608227299999999360e+00	3.292699999999999100e-03
-1.081494940754099965e-01	2.349500000000000460e-03	3.776469600000000870e+00	1.224399999999999837e-03
-1.077820011464100114e-01	2.721099999999999734e-03	4.056476800000002214e+00	1.214999999999999934e-03
-1.074145082174100124e-01	4.765000000000001873e-03	8.166328200000000592e+00	3.515600000000000669e-03
-1.070470152884100273e-01	4.019000000000000003e-03	7.715500700000002432e+00	4.023000000000000534e-03
-1.066795223594100284e-01	3.491800000000000632e-03	5.289028099999998567e+00	2.294999999999999731e-03
-1.063120294304100433e-01	8.103000000000002562e-03	1.018380669999999988e+01	3.288899999999999983e-03
-1.059445365014100443e-01	1.267100000000000518e-02	1.720814679999999441e+01	6.426000000000002023e-03
-1.055770435724099898e-01	1.267200000000000271e-02	1.781416419999999690e+01	6.814999999999999010e-03
-1.052095506434099909e-01	1.111299999999999961e-02	1.396899579999999652e+01	3.904000000000001653e-03
-1.048420577144100058e-01	8.629999999999998783e-03	1.105181269999999749e+01	3.573900000000000080e-03
-1.044745647854100068e-01	6.083999999999999131e-03	1.048356069999999995e+01	6.098999999999997652e-03
-1.041070718564100217e-01	5.006000000000000900e-03	8.998173899999999392e+00	5.504000000000001946e-03
-1.037395789274100227e-01	6.031999999999997433e-03	8.289671300000003740e+00	3.586199999999998590e-03
-1.033720859984100376e-01	7.015999999999998800e-03	1.043523730000000072e+01	5.144000000000000135e-03
-1.030045930694100387e-01	7.608999999999999445e-03	1.235429130000000164e+01	6.360000000000001069e-03
-1.026371001404100536e-01	7.985999999999998308e-03	1.153575269999999797e+01	4.866999999999999799e-03
-1.022696072114099852e-01	1.136500000000000184e-02	1.430670010000000403e+01	5.700000000000001940e-03
-1.019021142824100001e-01	1.821599999999999955e-02	2.163456700000000055e+01	8.630000000000000518e-03
-1.015346213534100012e-01	1.717799999999999883e-02	2.045435599999999710e+01	8.594999999999996740e-03
-1.011671284244100161e-01	1.270800000000000055e-02	1.554337889999999867e+01	7.112000000000002001e-03
-1.007996354954100171e-01	1.177500000000000248e-02	1.610673300000000197e+01	8.887999999999996598e-03
-1.004321425664100320e-01	1.414899999999999838e-02	2.027218899999999380e+01	1.128800000000000810e-02
-1.000646496374100330e-01	1.977399999999999297e-02	2.465757019999999855e+01	1.027200000000000162e-02
-9.969715670841004795e-02	2.359399999999999345e-02	2.712310899999999592e+01	1.051199999999999531e-02
-9.932966377940999347e-02	2.473600000000000451e-02	2.691810500000000417e+01	1.097900000000000265e-02
-9.896217085040999450e-02	2.122700000000000975e-02	2.260200899999999891e+01	9.445999999999999536e-03
-9.859467792141000941e-02	1.653100000000000055e-02	1.794917599999999780e+01	7.784000000000001855e-03
-9.822718499241001044e-02	1.700799999999999187e-02	1.890209199999999967e+01	8.539000000000003185e-03
-9.785969206341002535e-02	2.067800000000000887e-02	2.482976099999999775e+01	1.296299999999999883e-02
-9.749219913441002638e-02	2.140100000000000682e-02	2.734950500000000062e+01	1.515700000000000380e-02
-9.712470620541004129e-02	1.704899999999999818e-02	2.201218969999999686e+01	1.170599999999999766e-02
-9.675721327641004232e-02	1.488100000000000360e-02	1.654738740000000163e+01	7.169000000000000893e-03
-9.638972034740998784e-02	1.638600000000000473e-02	1.646568699999999907e+01	6.716000000000000615e-03
-9.602222741840998887e-02	1.289199999999999895e-02	1.269828599999999952e+01	5.307999999999998483e-03
-9.565473448941000378e-02	7.515999999999999244e-03	7.346878499999999867e+00	2.970400000000001511e-03
-9.528724156041000481e-02	1.040100000000000399e-02	1.038329719999999945e+01	4.177999999999999423e-03
-9.491974863141001972e-02	1.506799999999999806e-02	1.465517999999999788e+01	5.631999999999998986e-03
-9.455225570241002075e-02	1.788500000000000159e-02	1.680740500000000281e+01	5.724000000000001656e-03
-9.418476277341003566e-02	1.730199999999999794e-02	1.684929499999999791e+01	5.837999999999998572e-03
-9.381726984441003669e-02	1.050299999999999845e-02	1.114995210000000014e+01	4.840000000000000552e-03
-9.344977691541005160e-02	8.110999999999998419e-03	8.418097700000000572e+00	4.262000000000001898e-03
-9.308228398640999712e-02	1.195799999999999988e-02	1.262586899999999446e+01	7.595000000000003658e-03
-9.271479105740999815e-02	1.390900000000000296e-02	1.454160899999999934e+01	8.383999999999995623e-03
-9.234729812841001306e-02	1.289900000000000248e-02	1.307150099999999604e+01	6.477999999999996782e-03
-9.197980519941001409e-02	1.097399999999999765e-02	1.169225169999999814e+01	6.617000000000002220e-03
-9.161231227041002900e-02	1.126900000000000124e-02	1.281716500000000103e+01	8.785000000000002876e-03
-9.124481934141003003e-02	1.746100000000000083e-02	1.950284000000000262e+01	1.302799999999999965e-02
-9.087732641241004494e-02	1.859399999999999942e-02	2.146452899999999886e+01	1.507999999999999619e-02
-9.050983348341004597e-02	1.107999999999999957e-02	1.429326540000000278e+01	1.185299999999999895e-02
-9.014234055440999149e-02	5.793000000000001273e-03	7.184036099999998370e+00	5.860000000000001492e-03
-8.977484762540999252e-02	1.003899999999999931e-02	9.252427000000000845e+00	4.253000000000000703e-03
-8.940735469641000743e-02	1.499400000000000559e-02	1.256241500000000499e+01	3.839999999999999664e-03
-8.903986176741000846e-02	1.374900000000000601e-02	1.104589499999999624e+01	3.166599999999999016e-03
-8.867236883841002337e-02	9.519999999999998949e-03	7.981730000000005099e+00	3.353800000000000531e-03
-8.830487590941002440e-02	6.800999999999998887e-03	6.621996000000000215e+00	4.152000000000000308e-03
-8.793738298041003931e-02	7.458999999999994281e-03	7.202059800000001566e+00	3.570000000000001124e-03
-8.756989005141004034e-02	6.924999999999998865e-03	6.102149500000000337e+00	1.661499999999999999e-03
-8.720239712240998586e-02	1.073900000000000028e-02	9.056078999999996881e+00	3.193100000000000365e-03
-8.683490419341000077e-02	1.954500000000000334e-02	1.639583700000000732e+01	7.068000000000000498e-03
-8.646741126441000180e-02	1.779000000000000026e-02	1.471341200000000171e+01	5.831999999999996041e-03
-8.609991833541001671e-02	7.234000000000000846e-03	6.027476700000001131e+00	2.376800000000000093e-03
-8.573242540641001774e-02	3.001699999999999507e-03	3.311904000000001069e+00	3.348100000000000555e-03
-8.536493247741001877e-02	4.167999999999998095e-03	4.817052900000001081e+00	5.472000000000005505e-03
-8.499743954841003368e-02	7.184000000000000281e-03	6.817028000000001420e+00	5.315999999999996943e-03
-8.462994661941000696e-02	1.314600000000000490e-02	1.141848099999999988e+01	6.275999999999996859e-03
-8.426245369041002187e-02	1.790799999999999684e-02	1.508216799999999758e+01	7.308000000000001127e-03
-8.389496076141002290e-02	1.542700000000000495e-02	1.271126900000000504e+01	5.436000000000002462e-03
-8.352746783241003781e-02	1.188399999999999873e-02	1.041590499999999686e+01	5.904000000000002128e-03
-8.315997490341001108e-02	1.115600000000000099e-02	1.045352800000000038e+01	8.276000000000002105e-03
-8.279248197441001211e-02	9.263999999999999665e-03	9.381667999999999452e+00	9.840000000000001523e-03
-8.242498904541002702e-02	7.182000000000001751e-03	8.215703999999998786e+00	1.080499999999999690e-02
-8.205749611641002805e-02	8.950999999999998888e-03	1.004774399999999801e+01	1.311900000000000219e-02
-8.169000318741000133e-02	1.310199999999999906e-02	1.335788900000000368e+01	1.501200000000000971e-02
-8.132251025841001624e-02	1.545600000000000619e-02	1.366080700000000370e+01	1.057499999999999760e-02
-8.095501732941001727e-02	1.518399999999999785e-02	1.214166899999999671e+01	5.928000000000004446e-03
-8.058752440041003218e-02	9.847999999999995646e-03	7.676453999999999667e+00	2.857300000000000985e-03
-8.022003147141000545e-02	8.246999999999997388e-03	6.102446499999998331e+00	7.649999999999999465e-04
-7.985253854241000648e-02	7.719999999999998565e-03	5.603695999999999344e+00	7.926000000000000753e-04
-7.948504561341002139e-02	7.824000000000001093e-03	5.892341999999999302e+00	3.243699999999999969e-03
-7.911755268441002242e-02	9.215999999999998499e-03	7.244755999999994422e+00	5.688000000000002949e-03
-7.875005975541000958e-02	6.347999999999999476e-03	4.937811000000001727e+00	3.679000000000001280e-03
-7.838256682641001061e-02	5.712000000000001798e-03	3.967335999999998641e+00	1.256600000000000295e-03
-7.801507389741002552e-02	6.641000000000001069e-03	4.629558000000000284e+00	1.316499999999999745e-03
-7.764758096841002655e-02	8.596000000000001209e-03	6.607375000000002885e+00	3.635999999999999042e-03
-7.728008803940999982e-02	1.185799999999999875e-02	9.182741999999997518e+00	5.472000000000005505e-03
-7.691259511041001473e-02	1.377399999999999979e-02	1.001474099999999723e+01	4.233999999999999916e-03
-7.654510218141001576e-02	1.289999999999999827e-02	9.155708999999999875e+00	2.822100000000000997e-03
-7.617760925241003067e-02	7.705999999999998441e-03	5.878063999999998401e+00	3.718999999999997048e-03
-7.581011632341003170e-02	5.994999999999999461e-03	4.981679999999998998e+00	5.728000000000002187e-03
-7.544262339441000498e-02	6.787999999999997161e-03	5.033694000000001445e+00	3.996000000000000420e-03
-7.507513046541001989e-02	7.011999999999996534e-03	4.863963999999996624e+00	2.674699999999999040e-03
-7.470763753641002092e-02	7.840000000000004951e-03	5.954921000000001463e+00	6.120000000000000440e-03
-7.434014460741003583e-02	1.021999999999999992e-02	7.938110000000000888e+00	8.742000000000001506e-03
-7.397265167841000910e-02	9.916999999999996998e-03	7.384184999999999555e+00	5.397999999999999153e-03
-7.360515874941001013e-02	1.165200000000000090e-02	8.604356999999998479e+00	5.142999999999998267e-03
-7.323766582041002504e-02	1.256400000000000398e-02	9.456840000000001467e+00	7.344000000000005038e-03
-7.287017289141002607e-02	9.898999999999998078e-03	7.507388999999998980e+00	6.339999999999998415e-03
-7.250267996240999935e-02	1.207400000000000313e-02	9.106902999999999082e+00	9.106999999999998777e-03
-7.213518703341001426e-02	1.602299999999998864e-02	1.192462799999999667e+01	1.345199999999999695e-02
-7.176769410441001529e-02	1.376599999999999872e-02	1.084550900000000340e+01	1.594400000000000331e-02
-7.140020117541003020e-02	9.750000000000003456e-03	8.715107099999999107e+00	1.744799999999999476e-02
-7.103270824641000347e-02	6.171000000000001137e-03	5.868550400000001055e+00	1.304099999999999530e-02
-7.066521531741001838e-02	2.911300000000000346e-03	2.553714799999999396e+00	4.712000000000000910e-03
-7.029772238841001941e-02	6.006000000000001789e-03	4.045243000000001921e+00	1.685999999999999999e-03
-6.993022945941003432e-02	1.508399999999999845e-02	9.886376000000002051e+00	3.784000000000001772e-03
-6.956273653041000760e-02	1.669899999999999510e-02	1.078666100000000228e+01	7.238999999999996306e-03
-6.919524360141000863e-02	1.141700000000000007e-02	7.223310000000001452e+00	4.067999999999999394e-02
-6.882775067241002354e-02	7.156000000000000902e-03	4.587780000000000413e+00	2.290900000000000436e-01
-6.846025774341002457e-02	5.176000000000000045e-03	2.778300000000000658e+00	6.462999999999999856e-01
-6.809276481440999784e-02	8.865999999999998882e-03	2.901799999999999713e+00	1.157499999999999973e+00
-6.772527188541001275e-02	1.598199999999999968e-02	4.770299999999998875e+00	1.419599999999999751e+00
-6.735777895641001378e-02	1.764699999999999949e-02	4.173800000000000843e+00	1.227200000000000291e+00
-6.699028602741002869e-02	1.840599999999999528e-02	2.623800000000001020e+00	1.030099999999999572e+00
-6.662279309841002972e-02	3.238699999999999912e-02	5.913400000000001100e+00	1.182599999999999874e+00
-6.625530016941000300e-02	5.563999999999999502e-02	1.259059999999999668e+01	1.542199999999999349e+00
-6.588780724041001791e-02	6.012000000000000677e-02	1.261639999999999873e+01	1.560500000000000220e+00
-6.552031431141001894e-02	4.939000000000002416e-02	7.106100000000001415e+00	1.316399999999999348e+00
-6.515282138241003385e-02	4.419999999999998930e-02	3.477899999999999547e+00	1.164399999999999880e+00
-6.478532845341000712e-02	4.748000000000000137e-02	3.258199999999999541e+00	1.126299999999999857e+00
-6.441783552441000815e-02	6.063999999999999252e-02	4.094899999999999096e+00	1.214600000000000346e+00
-6.405034259541002306e-02	9.175999999999999435e-02	6.023700000000001609e+00	1.578000000000000735e+00
-6.368284966641002409e-02	1.060799999999999799e-01	6.908700000000001396e+00	1.705099999999999838e+00
-6.331535673741001125e-02	9.818999999999998562e-02	6.811699999999998312e+00	1.486700000000000133e+00
-6.294786380841001228e-02	1.025999999999999968e-01	7.877400000000001512e+00	1.460199999999999276e+00
-6.258037087941002719e-02	1.203299999999999786e-01	1.007159999999999833e+01	1.565099999999999492e+00
-6.221287795041002822e-02	1.574599999999999889e-01	9.608200000000000074e+00	1.794100000000001360e+00
-6.184538502141000149e-02	1.861099999999999421e-01	7.236399999999999721e+00	1.953000000000000513e+00
-6.147789209241000946e-02	1.844400000000000761e-01	6.471200000000000507e+00	1.924399999999999444e+00
-6.111039916341001743e-02	1.690200000000000036e-01	7.229799999999999116e+00	1.746699999999999697e+00
-6.074290623441002540e-02	1.431700000000000195e-01	9.951599999999993784e+00	1.298100000000000032e+00
-6.037541330541000562e-02	1.199800000000000311e-01	1.111099999999999710e+01	9.609000000000000874e-01
-6.000792037641001359e-02	1.201100000000000084e-01	9.160900000000003374e+00	9.882999999999996232e-01
-5.964042744741002156e-02	1.328399999999999581e-01	7.449999999999999289e+00	1.097199999999999509e+00
-5.927293451841002953e-02	1.253300000000000247e-01	5.991600000000000925e+00	1.064400000000000013e+00
-5.890544158941000280e-02	1.183600000000000346e-01	4.204900000000000304e+00	1.053199999999999692e+00
-5.853794866041001077e-02	1.289700000000000013e-01	4.580000000000000959e+00	1.073000000000000398e+00
-5.817045573141001874e-02	1.263700000000000379e-01	7.711800000000002875e+00	8.845999999999998309e-01
-5.780296280241002671e-02	9.260000000000001563e-02	6.287499999999998757e+00	5.888999999999999790e-01
-5.743546987341003468e-02	7.825000000000001399e-02	2.490999999999999659e+00	4.824000000000002175e-01
-5.706797694441000796e-02	7.755000000000000782e-02	1.378899999999999793e+00	4.844000000000002748e-01
-5.670048401541001593e-02	9.711999999999995636e-02	2.440800000000000303e+00	6.327999999999998071e-01
-5.633299108641002390e-02	1.115300000000000180e-01	4.038800000000000168e+00	6.826000000000000956e-01
-5.596549815741003187e-02	9.789000000000000479e-02	6.341699999999998560e+00	5.746000000000002217e-01
-5.559800522841000514e-02	9.281000000000001748e-02	7.205999999999999517e+00	5.695999999999999952e-01
-5.523051229941001311e-02	1.129099999999999548e-01	3.931200000000000472e+00	7.366999999999997994e-01
-5.486301937041002108e-02	1.396799999999999986e-01	1.989799999999999791e+00	9.309000000000005048e-01
-5.449552644141002905e-02	1.140000000000000180e-01	3.100000000000000089e+00	7.165000000000002478e-01
-5.412803351241000233e-02	6.764999999999998792e-02	4.747600000000000264e+00	3.412899999999999268e-01
-5.376054058341001030e-02	6.332000000000000128e-02	4.962900000000001199e+00	2.666400000000000436e-01
-5.339304765441001827e-02	8.312999999999999556e-02	4.296000000000000263e+00	3.290500000000000647e-01
-5.302555472541002624e-02	9.016000000000001791e-02	3.196299999999999919e+00	3.992000000000000548e-01
-5.265806179641000645e-02	7.500000000000001110e-02	4.545100000000002360e+00	3.522900000000001031e-01
-5.229056886741001442e-02	7.056000000000001160e-02	6.068999999999999950e+00	2.874999999999999778e-01
-5.192307593841002239e-02	8.794999999999998652e-02	5.588199999999997836e+00	3.461399999999999477e-01
-5.155558300941003036e-02	7.716000000000000636e-02	3.890300000000000313e+00	3.312400000000000899e-01
-5.118809008041000363e-02	7.462000000000000577e-02	1.863409999999999123e+00	3.724999999999997757e-01
-5.082059715141001160e-02	9.731999999999998985e-02	2.578999999999999737e+00	4.660000000000002474e-01
-5.045310422241001957e-02	1.024900000000000116e-01	6.115400000000001057e+00	4.735999999999998544e-01
-5.008561129341002754e-02	1.030600000000000127e-01	7.116970000000002017e+00	5.143999999999997463e-01
-4.971811836441000082e-02	1.077600000000000502e-01	6.028449999999996756e+00	5.513999999999996682e-01
-4.935062543541000879e-02	9.336999999999996691e-02	7.000309999999998034e+00	4.017999999999998240e-01
-4.898313250641001676e-02	8.111999999999999766e-02	6.357719999999999594e+00	2.864499999999999269e-01
-4.861563957741002473e-02	6.970999999999999419e-02	5.936979999999999258e+00	2.464800000000000324e-01
-4.824814664841003270e-02	5.735000000000000514e-02	5.321740000000000137e+00	1.804799999999999460e-01
-4.788065371941000598e-02	5.183999999999997638e-02	3.119699999999999918e+00	1.445199999999999818e-01
-4.751316079041001395e-02	5.433999999999999941e-02	1.462720000000000464e+00	1.738699999999999968e-01
-4.714566786141002191e-02	5.548999999999999766e-02	2.044850000000000279e+00	1.910800000000000276e-01
-4.677817493241002988e-02	6.741000000000001158e-02	5.186660000000002491e+00	2.118900000000000783e-01
-4.641068200341000316e-02	7.984000000000002206e-02	6.231459999999998445e+00	2.285199999999999454e-01
-4.604318907441001113e-02	5.962000000000001326e-02	3.067370000000000818e+00	1.755000000000000449e-01
-4.567569614541001910e-02	3.927000000000000629e-02	8.648299999999997656e-01	1.561000000000000165e-01
-4.530820321641002707e-02	4.962000000000000438e-02	6.249099999999998545e-01	2.037499999999999589e-01
-4.494071028741000728e-02	7.981000000000004757e-02	1.462410000000000210e+00	2.911299999999999999e-01
-4.457321735841001525e-02	9.180000000000003435e-02	3.370899999999998453e+00	3.303800000000000070e-01
-4.420572442941002322e-02	7.654999999999995142e-02	4.593900000000004091e+00	3.260300000000000975e-01
-4.383823150041003119e-02	6.255999999999997674e-02	3.484869999999999912e+00	3.075100000000000611e-01
-4.347073857141000447e-02	5.961000000000001020e-02	2.771310000000000606e+00	2.293699999999999350e-01
-4.310324564241001244e-02	6.500000000000000222e-02	3.935929999999999040e+00	1.705799999999999816e-01
-4.273575271341002041e-02	5.506999999999999396e-02	4.152499999999999858e+00	1.255699999999999872e-01
-4.236825978441002838e-02	3.492899999999998784e-02	3.026689999999999880e+00	8.317000000000002169e-02
-4.200076685541000165e-02	2.576800000000000271e-02	1.539460000000000273e+00	6.912000000000001476e-02
-4.163327392641000962e-02	2.713899999999999299e-02	1.121750000000000025e+00	7.301000000000000545e-02
-4.126578099741001759e-02	4.745000000000002688e-02	2.299979999999999247e+00	1.231500000000000233e-01
-4.089828806841002556e-02	5.905999999999999445e-02	3.360439999999999650e+00	1.548100000000000032e-01
-4.053079513940999884e-02	4.375999999999998641e-02	4.601210000000000022e+00	1.191799999999999526e-01
-4.016330221041000681e-02	3.255200000000000454e-02	5.920799999999998953e+00	9.863999999999997770e-02
-3.979580928141001478e-02	4.098000000000000254e-02	5.008930000000002103e+00	1.424300000000000010e-01
-3.942831635241002275e-02	5.979000000000003756e-02	4.002759999999999430e+00	1.941699999999999537e-01
-3.906082342341003072e-02	4.940999999999999559e-02	2.455119999999999969e+00	1.445500000000000396e-01
-3.869333049441000399e-02	2.960499999999999243e-02	1.597380000000000910e+00	9.725000000000000311e-02
-3.832583756541001196e-02	2.649600000000000219e-02	2.155510000000000481e+00	9.732999999999997209e-02
-3.795834463641001993e-02	3.410499999999999643e-02	2.618550000000000377e+00	1.220600000000000296e-01
-3.759085170741002790e-02	5.367999999999996386e-02	3.485990000000001032e+00	1.869699999999999973e-01
-3.722335877841000812e-02	5.739999999999998576e-02	4.183810000000002915e+00	2.091600000000000403e-01
-3.685586584941001609e-02	3.471900000000001374e-02	3.014830000000000343e+00	1.395100000000000229e-01
-3.648837292041002406e-02	1.535400000000000480e-02	1.452119999999999633e+00	5.933000000000000079e-02
-3.612087999141003203e-02	1.425100000000000325e-02	1.236599999999999477e+00	4.624000000000001720e-02
-3.575338706241000530e-02	2.423899999999999666e-02	2.686549999999999550e+00	7.792000000000000315e-02
-3.538589413341001327e-02	2.676500000000000060e-02	3.489829999999999988e+00	1.008800000000000113e-01
-3.501840120441002124e-02	1.912399999999999864e-02	2.689550000000000107e+00	1.073300000000000087e-01
-3.465090827541002921e-02	1.304400000000000004e-02	1.906500000000000083e+00	9.498999999999999111e-02
-3.428341534641000249e-02	1.213400000000000416e-02	1.974930000000000074e+00	7.185000000000001108e-02
-3.391592241741001046e-02	1.577900000000000136e-02	2.435209999999999653e+00	7.195999999999999619e-02
-3.354842948841001843e-02	1.217100000000000473e-02	2.023719999999999963e+00	7.684000000000000552e-02
-3.318093655941002640e-02	7.664999999999999071e-03	1.433899999999999952e+00	7.018000000000000627e-02
-3.281344363040999967e-02	8.279000000000003370e-03	1.314569999999999794e+00	4.985000000000001930e-02
-3.244595070141000764e-02	7.667999999999998602e-03	1.295490000000000030e+00	3.582700000000000468e-02
-3.207845777241001561e-02	5.564999999999998767e-03	1.847700000000000120e+00	5.496000000000000885e-02
-3.171096484341002358e-02	5.134999999999998940e-03	3.553900000000000947e+00	3.462000000000000077e-01
-3.134347191441000380e-02	8.814999999999999919e-03	4.798120000000000829e+00	1.958999999999999631e+00
-3.097597898541000830e-02	1.675499999999999906e-02	5.164299999999998114e+00	4.999000000000000554e+00
-3.060848605641001627e-02	2.508500000000000660e-02	5.190000000000000391e+00	5.947000000000000952e+00
-3.024099312741002424e-02	3.295499999999999818e-02	5.168200000000000571e+00	4.830999999999998629e+00
-2.987350019841003221e-02	3.938000000000000528e-02	5.130600000000001160e+00	4.047000000000000597e+00
-2.950600726941000548e-02	3.984999999999999654e-02	4.788600000000000634e+00	3.136200000000000543e+00
-2.913851434041001345e-02	3.853000000000002950e-02	4.521299999999998320e+00	2.233299999999999397e+00
-2.877102141141002142e-02	4.036000000000000698e-02	4.832299999999999152e+00	1.883800000000000141e+00
-2.840352848241002939e-02	4.667999999999999927e-02	5.501300000000004076e+00	1.896699999999999386e+00
-2.803603555341000614e-02	5.459999999999998882e-02	5.575200000000004152e+00	2.012200000000000877e+00
-2.766854262441001411e-02	5.648000000000001630e-02	3.921499999999999098e+00	2.157900000000000151e+00
-2.730104969541002208e-02	4.807999999999999774e-02	2.371800000000000352e+00	1.886900000000000022e+00
-2.693355676641003005e-02	3.529699999999998811e-02	2.564599999999999547e+00	1.231200000000000294e+00
-2.656606383741000332e-02	3.458499999999999075e-02	3.291699999999999626e+00	9.684000000000001496e-01
-2.619857090841001129e-02	3.659999999999999365e-02	2.403299999999999770e+00	9.107999999999998320e-01
-2.583107797941001926e-02	3.408900000000000818e-02	1.269079999999999764e+00	8.972000000000002196e-01
-2.546358505041002723e-02	3.100800000000000431e-02	8.208580000000000876e-01	8.745999999999997110e-01
-2.509609212141000398e-02	3.453999999999999432e-02	8.483860000000004176e-01	9.076999999999999513e-01
-2.472859919241001195e-02	4.512000000000000732e-02	1.264279999999999848e+00	1.059799999999999631e+00
-2.436110626341001992e-02	5.320000000000001811e-02	2.336300000000000487e+00	1.209500000000000020e+00
-2.399361333441002789e-02	5.867999999999998911e-02	4.012299999999999756e+00	1.374000000000000332e+00
-2.362612040541000116e-02	5.472000000000001169e-02	3.505500000000000060e+00	1.317599999999999438e+00
-2.325862747641000913e-02	3.984999999999999654e-02	1.566899999999999515e+00	8.368999999999998662e-01
-2.289113454741001710e-02	3.199099999999999860e-02	8.132300000000004525e-01	5.184000000000001940e-01
-2.252364161841002507e-02	2.950799999999999951e-02	6.389209999999998502e-01	4.941999999999997506e-01
-2.215614868941000182e-02	2.400299999999999656e-02	4.873910000000000187e-01	4.170999999999999708e-01
-2.178865576041000979e-02	2.054099999999999676e-02	4.655199999999998228e-01	3.308400000000000785e-01
-2.142116283141001429e-02	3.131499999999999562e-02	1.230699999999999905e+00	4.855000000000002647e-01
-2.105366990241002226e-02	4.211999999999999078e-02	2.875199999999999090e+00	6.061000000000001942e-01
-2.068617697341003023e-02	3.440599999999999908e-02	3.005399999999999849e+00	4.587999999999997636e-01
-2.031868404441000697e-02	2.892100000000000226e-02	1.985200000000000076e+00	4.163000000000000589e-01
-1.995119111541001494e-02	3.461799999999999600e-02	1.876899999999998681e+00	5.251000000000000112e-01
-1.958369818641002291e-02	4.519000000000000100e-02	1.446899999999999853e+00	6.839000000000002855e-01
-1.921620525741003088e-02	4.769999999999999934e-02	8.567599999999994109e-01	7.315999999999995840e-01
-1.884871232841000416e-02	4.599000000000003086e-02	7.634600000000003606e-01	7.444000000000003947e-01
-1.848121939941001213e-02	4.899000000000000576e-02	1.683600000000000207e+00	7.810000000000005826e-01
-1.811372647041002010e-02	4.725999999999998952e-02	3.186700000000000532e+00	6.368000000000001437e-01
-1.774623354141002807e-02	3.564199999999999313e-02	2.561599999999999877e+00	4.120000000000001994e-01
-1.737874061241000481e-02	2.157599999999999796e-02	8.887900000000003020e-01	2.292400000000000271e-01
-1.701124768341001278e-02	1.089300000000000337e-02	2.489600000000000146e-01	1.095600000000000046e-01
-1.664375475441002075e-02	8.624000000000001456e-03	4.657899999999999818e-01	9.530999999999999195e-02
-1.627626182541002872e-02	2.194900000000000323e-02	2.060589999999999034e+00	2.270400000000000196e-01
-1.590876889641000200e-02	3.581000000000000849e-02	4.003899999999999793e+00	3.260299999999998755e-01
-1.554127596741000997e-02	3.299400000000000249e-02	4.074710000000002275e+00	2.747400000000000397e-01
-1.517378303841001794e-02	1.929200000000000012e-02	2.865170000000001327e+00	1.536000000000000698e-01
-1.480629010941002591e-02	1.434299999999999638e-02	1.287720000000000198e+00	1.498400000000000010e-01
-1.443879718041000092e-02	1.884500000000000064e-02	4.142899999999999361e-01	2.266600000000000004e-01
-1.407130425141000889e-02	2.307399999999999382e-02	2.812299999999999800e-01	2.538699999999999291e-01
-1.370381132241001686e-02	2.775000000000000036e-02	3.320290000000000741e-01	2.829399999999999138e-01
-1.333631839341002483e-02	2.794399999999999662e-02	3.140219999999999678e-01	2.995500000000000385e-01
-1.296882546440999984e-02	2.820599999999999843e-02	2.892230000000000079e-01	3.256599999999998385e-01
-1.260133253541000781e-02	2.935599999999999668e-02	2.911199999999999899e-01	3.408800000000000163e-01
-1.223383960641001578e-02	3.323000000000000259e-02	3.186140000000000083e-01	3.887999999999997569e-01
-1.186634667741002375e-02	2.894500000000000198e-02	2.858859999999999735e-01	3.313200000000000034e-01
-1.149885374841003172e-02	1.956300000000000053e-02	3.230600000000000138e-01	1.963600000000000345e-01
-1.113136081941000673e-02	1.524299999999999961e-02	8.558099999999999596e-01	1.307900000000000451e-01
-1.076386789041001470e-02	8.086000000000004642e-03	1.452559999999999185e+00	5.541000000000000786e-02
-1.039637496141002267e-02	2.589499999999999354e-03	9.453320000000003942e-01	1.105999999999999692e-02
-1.002888203241003064e-02	1.373199999999999768e-03	2.241080000000000017e-01	8.772000000000000283e-03
-9.661389103410005647e-03	3.877999999999999503e-03	5.883000000000000729e-02	3.169699999999999601e-02
-9.293896174410013616e-03	6.500999999999996365e-03	6.956399999999998696e-02	5.460999999999999882e-02
-8.926403245410021586e-03	8.446999999999999648e-03	8.239370000000001415e-02	7.460999999999999577e-02
-8.558910316410027821e-03	9.197000000000000314e-03	8.630919999999994707e-02	8.282000000000001860e-02
-8.191417387410004566e-03	6.054999999999999619e-03	5.793609999999999732e-02	5.358999999999995711e-02
-7.823924458410010802e-03	4.145000000000001114e-03	4.129050000000000081e-02	3.545500000000000040e-02
-7.456431529410019639e-03	2.349900000000000252e-03	2.347200000000000328e-02	2.005300000000000485e-02
-7.088938600410027609e-03	1.914999999999999602e-03	1.999309999999999282e-02	1.682999999999999774e-02
-6.721445671410002619e-03	3.148499999999999389e-03	6.965700000000001058e-02	2.733400000000000066e-02
-6.353952742410010589e-03	7.234999999999994907e-03	4.174600000000001643e-01	5.855000000000001176e-02
-5.986459813410018559e-03	1.301200000000000100e-02	1.168660000000000476e+00	9.920000000000002427e-02
-5.618966884410025661e-03	1.151200000000000313e-02	1.169880000000000697e+00	8.736000000000000709e-02
-5.251473955410001539e-03	8.812999999999999653e-03	4.597000000000001085e-01	7.788000000000000478e-02
-4.883981026410008641e-03	9.587000000000001770e-03	1.549200000000000021e-01	9.951000000000002899e-02
-4.516488097410016611e-03	1.095100000000000413e-02	1.370500000000000052e-01	1.266799999999999871e-01
-4.148995168410024581e-03	1.233900000000000101e-02	1.605419999999999625e-01	1.488600000000000201e-01
-3.781502239409999591e-03	1.491399999999999670e-02	2.004830000000000223e-01	1.630800000000000027e-01
-3.414009310410007561e-03	2.146199999999999844e-02	2.765349999999999753e-01	1.860299999999999732e-01
-3.046516381410015531e-03	2.679800000000000237e-02	3.351889999999999592e-01	1.828500000000000125e-01
-2.679023452410023067e-03	2.437699999999999936e-02	3.020829999999999349e-01	1.095599999999999907e-01
-2.311530523410031037e-03	2.098600000000000812e-02	2.207860000000000100e-01	5.067999999999998201e-02
-1.944037594410006264e-03	1.495099999999999901e-02	1.285049999999999804e-01	3.798999999999999599e-02
-1.576544665410014017e-03	6.145000000000001156e-03	5.158510000000000872e-02	2.482100000000000278e-02
-1.209051736410021987e-03	2.405899999999999879e-03	2.111340000000000092e-02	1.691199999999999648e-02
-8.415588074100297401e-04	6.050999999999999088e-03	5.105729999999999297e-02	4.959999999999999132e-02
-4.740658784100049128e-04	1.234499999999999140e-02	1.007640000000000480e-01	9.865000000000008484e-02
-1.065729494100127472e-04	1.251000000000000029e-02	1.098520000000000607e-01	9.734999999999996434e-02
2.609199795899794184e-04	5.906000000000002394e-03	2.217200000000000282e-01	4.323999999999999372e-02
6.284129085899715569e-04	3.799000000000002028e-03	9.653929999999995015e-01	1.823999999999999580e-02
9.959058375899963299e-04	8.333999999999999395e-03	1.753890000000001059e+00	4.703000000000000236e-02
1.363398766589988577e-03	9.775000000000000702e-03	1.114029999999999854e+00	6.884000000000001229e-02
1.730891695589980824e-03	4.519999999999999712e-03	2.509759999999999214e-01	3.559500000000000164e-02
2.098384624589973071e-03	1.544999999999999716e-03	2.699400000000000063e-02	1.198100000000000553e-02
2.465877553589997627e-03	4.949000000000001141e-03	3.722819999999999602e-02	3.598400000000000903e-02
2.833370482589990091e-03	1.056799999999999753e-02	7.841760000000000397e-02	7.730000000000000759e-02
3.200863411589982121e-03	1.025700000000000049e-02	7.482979999999997411e-02	7.919999999999996487e-02
3.568356340589974151e-03	1.005299999999999944e-02	7.109899999999999554e-02	8.584999999999998188e-02
3.935849269589998707e-03	7.867000000000000728e-03	7.058899999999998509e-02	6.883000000000001617e-02
4.303342198589991605e-03	2.875099999999999791e-03	2.602049999999999641e-01	2.166799999999999629e-02
4.670835127589983635e-03	2.619200000000000781e-03	1.255775999999999115e+00	4.257000000000001234e-03
5.038328056589975665e-03	4.508000000000001589e-03	2.198155999999999111e+00	6.086999999999996927e-03
5.405820985590000655e-03	7.393000000000002001e-03	1.341560000000000086e+00	3.545700000000000934e-02
5.773313914589992685e-03	2.457099999999999909e-02	4.514599999999998614e-01	1.643100000000000394e-01
6.140806843589984715e-03	5.309999999999998055e-02	4.330800000000001870e-01	3.671999999999996933e-01
6.508299772589976745e-03	6.300000000000004208e-02	4.943940000000002777e-01	4.391999999999997573e-01
6.875792701589968775e-03	3.852000000000002644e-02	3.031330000000000413e-01	2.669000000000000261e-01
7.243285630589993765e-03	1.568400000000000002e-02	1.246929999999999289e-01	1.060599999999999876e-01
7.610778559589985795e-03	2.702600000000000488e-02	2.135289999999999966e-01	1.804800000000000293e-01
7.978271488589977825e-03	3.966999999999998999e-02	3.096049999999999081e-01	2.708199999999999497e-01
8.345764417589969855e-03	2.230199999999999544e-02	1.712719999999999243e-01	1.556100000000000261e-01
8.713257346589994845e-03	1.049200000000000306e-02	7.554170000000000329e-02	7.593999999999996586e-02
9.080750275589986875e-03	2.017000000000000043e-02	1.409229999999999650e-01	1.536399999999999710e-01
9.448243204589978905e-03	3.600199999999999234e-02	3.374999999999999667e-01	2.712499999999999911e-01
9.815736133589972670e-03	4.799999999999999406e-02	1.026959999999999651e+00	3.405400000000000094e-01
1.018322906258999593e-02	3.445700000000000846e-02	2.048689999999999234e+00	2.258099999999999552e-01
1.055072199158998969e-02	1.092699999999999921e-02	1.692300000000001248e+00	5.918000000000000344e-02
1.091821492058998172e-02	1.669499999999999543e-03	5.024809999999997334e-01	6.036000000000001434e-03
1.128570784958997375e-02	1.130700000000000108e-03	5.876599999999995716e-02	7.683999999999998991e-03
1.165320077858999874e-02	1.121800000000000228e-02	8.057600000000000873e-02	8.276000000000000023e-02
1.202069370758999077e-02	4.324000000000000066e-02	3.016409999999999370e-01	3.217099999999999960e-01
1.238818663658998280e-02	5.877999999999999892e-02	4.036440000000000028e-01	4.448000000000000287e-01
1.275567956558997483e-02	2.864299999999999832e-02	1.910999999999999366e-01	2.233900000000000052e-01
1.312317249458999982e-02	5.087999999999998774e-03	3.264949999999999797e-02	4.134999999999999787e-02
1.349066542358999185e-02	3.517199999999999190e-04	2.263449999999999317e-03	2.985400000000000033e-03
1.385815835258998388e-02	6.531000000000002081e-04	1.059399999999999925e-02	5.032000000000000015e-03
1.422565128158997591e-02	8.777000000000000079e-03	1.834499999999999464e-01	6.406999999999998807e-02
1.459314421059000090e-02	4.480000000000000648e-02	1.150419999999999554e+00	3.076100000000000501e-01
1.496063713958999293e-02	9.419999999999996432e-02	2.760299999999999976e+00	6.067000000000002391e-01
1.532813006858998496e-02	1.000100000000000156e-01	3.756399999999999739e+00	6.197999999999999066e-01
1.569562299758997873e-02	7.804999999999998050e-02	5.532899999999999707e+00	4.686000000000002941e-01
1.606311592658997076e-02	5.755999999999997924e-02	5.497149999999995096e+00	3.178199999999999914e-01
1.643060885558999401e-02	3.635999999999999649e-02	2.324280000000000346e+00	2.021899999999999253e-01
1.679810178458998604e-02	2.716299999999999618e-02	5.103200000000001069e-01	1.836100000000000232e-01
1.716559471358997807e-02	3.821999999999999703e-02	3.112099999999999866e-01	2.735600000000000254e-01
1.753308764258997010e-02	6.225999999999999590e-02	5.551300000000003454e-01	4.366999999999998661e-01
1.790058057158999683e-02	5.897000000000000852e-02	1.281300000000000550e+00	4.062999999999998280e-01
1.826807350058998886e-02	4.435999999999998972e-02	3.274760000000000559e+00	2.869600000000001039e-01
1.863556642958998089e-02	3.853000000000002256e-02	3.798870000000000857e+00	2.534600000000000186e-01
1.900305935858997292e-02	3.276500000000000939e-02	1.667150000000000354e+00	2.328099999999999892e-01
1.937055228758999617e-02	2.992699999999999874e-02	4.365800000000000791e-01	1.945500000000000562e-01
1.973804521658998820e-02	2.336099999999999635e-02	1.998339999999999839e-01	1.600800000000000556e-01
2.010553814558998023e-02	3.472899999999999598e-02	2.667870000000000519e-01	2.834500000000000353e-01
2.047303107458997226e-02	4.828000000000000347e-02	4.734800000000000675e-01	4.059999999999998055e-01
2.084052400358999899e-02	4.011999999999998900e-02	1.128190000000000248e+00	3.131700000000000039e-01
2.120801693258999102e-02	3.616000000000001158e-02	2.236310000000000020e+00	2.055099999999999705e-01
2.157550986158998305e-02	3.164499999999999952e-02	2.651490000000000347e+00	1.636799999999999644e-01
2.194300279058997508e-02	2.979699999999999363e-02	3.718669999999999476e+00	2.056000000000000327e-01
2.231049571958999833e-02	3.399900000000000144e-02	3.533199999999999452e+00	2.883100000000000107e-01
2.267798864858999036e-02	2.568999999999999409e-02	1.347399999999999931e+00	2.113700000000000023e-01
2.304548157758998239e-02	2.943399999999999836e-02	4.147899999999999920e-01	1.954100000000000281e-01
2.341297450658997442e-02	6.064999999999998170e-02	5.540499999999998204e-01	4.385999999999998233e-01
2.378046743559000115e-02	9.354000000000002590e-02	8.367800000000000793e-01	7.264999999999999236e-01
2.414796036458999318e-02	8.456000000000002403e-02	7.666100000000004577e-01	6.938999999999997392e-01
2.451545329358998521e-02	5.982000000000001899e-02	5.400599999999999845e-01	5.219000000000002526e-01
2.488294622258997724e-02	4.051999999999999352e-02	3.838400000000000700e-01	3.501200000000001533e-01
2.525043915158996927e-02	4.423999999999999461e-02	4.629900000000001792e-01	3.276399999999999313e-01
2.561793208058999599e-02	5.779999999999998334e-02	8.122000000000002551e-01	4.153000000000001135e-01
2.598542500958998802e-02	6.062000000000000721e-02	2.198600000000000332e+00	4.480000000000003424e-01
2.635291793858998005e-02	5.821999999999999398e-02	4.655399999999999316e+00	4.187999999999999501e-01
2.672041086758997208e-02	6.211000000000001242e-02	4.884499999999999176e+00	5.511999999999999122e-01
2.708790379658999534e-02	4.791000000000001507e-02	2.637530000000000818e+00	5.287999999999998257e-01
2.745539672558998737e-02	2.834399999999999420e-02	8.479100000000001636e-01	2.796199999999999797e-01
2.782288965458997940e-02	3.809999999999998110e-02	5.436000000000003052e-01	2.322700000000000320e-01
2.819038258358997143e-02	4.760000000000002424e-02	6.081470000000002152e-01	3.052900000000000613e-01
2.855787551258999815e-02	2.898899999999999741e-02	3.573159999999999670e-01	2.555399999999999894e-01
2.892536844158999018e-02	1.732800000000000312e-02	1.543890000000000262e-01	2.238900000000000612e-01
2.929286137058998221e-02	3.240300000000000819e-02	2.725680000000000325e-01	3.864999999999998437e-01
2.966035429958997424e-02	5.143999999999999961e-02	5.646499999999998742e-01	5.284999999999999698e-01
3.002784722858999750e-02	5.689999999999999919e-02	7.177600000000001756e-01	6.400000000000002354e-01
3.039534015758998953e-02	5.228000000000002090e-02	1.224699999999999678e+00	7.408999999999996700e-01
3.076283308658998156e-02	4.454999999999999238e-02	3.776499999999999968e+00	7.117000000000004434e-01
3.113032601558997359e-02	4.784999999999998282e-02	7.707200000000001161e+00	6.210999999999997634e-01
3.149781894459000031e-02	5.869999999999999524e-02	8.027499999999999858e+00	6.738000000000001766e-01
3.186531187358999234e-02	5.483999999999998598e-02	4.795499999999998764e+00	7.090000000000001856e-01
3.223280480258998437e-02	4.219999999999999446e-02	3.108699999999999797e+00	5.696000000000002172e-01
3.260029773158997640e-02	3.734999999999999432e-02	4.263799999999998924e+00	4.278000000000001246e-01
3.296779066059000313e-02	4.385999999999998233e-02	5.156000000000003247e+00	5.329000000000000403e-01
3.333528358958999516e-02	5.015999999999998932e-02	3.469300000000000050e+00	6.931999999999997053e-01
3.370277651858998719e-02	4.687999999999999806e-02	1.328100000000000724e+00	6.259999999999995568e-01
3.407026944758997922e-02	3.574000000000000093e-02	6.588299999999999157e-01	4.552999999999998715e-01
3.443776237658997125e-02	2.676700000000000954e-02	6.480400000000001715e-01	3.792000000000001481e-01
3.480525530558999797e-02	2.124999999999999806e-02	1.712439999999999518e+00	4.170999999999999153e-01
3.517274823458999000e-02	2.912499999999999117e-02	3.917660000000000586e+00	4.583999999999999742e-01
3.554024116358998203e-02	4.286999999999997757e-02	4.100299999999998946e+00	4.072000000000001729e-01
3.590773409258997406e-02	3.624000000000000832e-02	3.833000000000000185e+00	3.008099999999999663e-01
3.627522702158999385e-02	2.423400000000000554e-02	4.065649999999999764e+00	2.821600000000000219e-01
3.664271995058998588e-02	2.981499999999999775e-02	2.243620000000000392e+00	4.266000000000000347e-01
3.701021287958997791e-02	4.308000000000000024e-02	9.888000000000003453e-01	6.801000000000003709e-01
3.737770580858996994e-02	4.363000000000000211e-02	1.154600000000000071e+00	7.479999999999998872e-01
3.774519873758999666e-02	3.237600000000000894e-02	2.700699999999999434e+00	4.727000000000001201e-01
3.811269166658998869e-02	2.242500000000000743e-02	5.405509999999996040e+00	1.633799999999999975e-01
3.848018459558998072e-02	2.136700000000000058e-02	4.652030000000000776e+00	1.477500000000000480e-01
3.884767752458997275e-02	2.430799999999999281e-02	1.706790000000000473e+00	3.056300000000000128e-01
3.921517045358999948e-02	2.083900000000000335e-02	5.789599999999999191e-01	3.410199999999998788e-01
3.958266338258999151e-02	1.453899999999999984e-02	3.326000000000000623e-01	2.335799999999999821e-01
3.995015631158998354e-02	1.751899999999999638e-02	2.308000000000000052e-01	3.151900000000000257e-01
4.031764924058997557e-02	3.901000000000000301e-02	4.234200000000000186e-01	7.146000000000007901e-01
4.068514216959000229e-02	4.621000000000000801e-02	9.377999999999999670e-01	7.141999999999999460e-01
4.105263509858999432e-02	3.032400000000000720e-02	2.932500000000000551e+00	3.603799999999998671e-01
4.142012802758998635e-02	2.213799999999999796e-02	6.359809999999997743e+00	2.413800000000000112e-01
4.178762095658997838e-02	2.061099999999999738e-02	6.225600000000000023e+00	2.144100000000001005e-01
4.215511388558999817e-02	2.139299999999999535e-02	2.783999999999999808e+00	2.041199999999999681e-01
4.252260681458999020e-02	2.321099999999999552e-02	8.735999999999997101e-01	1.735699999999999743e-01
4.289009974358998917e-02	1.572899999999999993e-02	3.960399999999998366e-01	1.674399999999999777e-01
4.325759267258998120e-02	1.231100000000000250e-02	5.895099999999999785e-01	3.521700000000000386e-01
4.362508560158997323e-02	2.314600000000000338e-02	1.632999999999999563e+00	6.260999999999998789e-01
4.399257853058999301e-02	3.631999999999999812e-02	2.566300000000000026e+00	6.834000000000001185e-01
4.436007145958998504e-02	3.226700000000000401e-02	1.754199999999999982e+00	4.194000000000001060e-01
4.472756438858997707e-02	1.634000000000000036e-02	6.556099999999998040e-01	1.397200000000000109e-01
4.509505731758996910e-02	7.829000000000004358e-03	1.126420000000000421e+00	5.807999999999997887e-02
4.546255024658999583e-02	1.464799999999999956e-02	3.296579999999999622e+00	1.692600000000000215e-01
4.583004317558998786e-02	2.127200000000000271e-02	3.718379999999998464e+00	3.508100000000000662e-01
4.619753610458997989e-02	2.198500000000000107e-02	2.401030000000000886e+00	4.047999999999998266e-01
4.656502903358997192e-02	2.008599999999999969e-02	3.313079999999999803e+00	2.835000000000000298e-01
4.693252196258999864e-02	1.510400000000000284e-02	3.930980000000000807e+00	1.471099999999999908e-01
4.730001489158999067e-02	2.317199999999999815e-02	3.561229999999999674e+00	2.875600000000000378e-01
4.766750782058998270e-02	4.200000000000000955e-02	5.128610000000000113e+00	5.295999999999997376e-01
4.803500074958997473e-02	3.880000000000000809e-02	5.046699999999997743e+00	4.869000000000000550e-01
4.840249367859000146e-02	1.923899999999999569e-02	3.252169999999998229e+00	2.606399999999999828e-01
4.876998660758999349e-02	1.272399999999999573e-02	3.724479999999999791e+00	1.169699999999999906e-01
4.913747953658998552e-02	1.692799999999999860e-02	3.917560000000002596e+00	2.066099999999999881e-01
4.950497246558997755e-02	2.756299999999999722e-02	4.724999999999999645e+00	3.209299999999999375e-01
4.987246539458999733e-02	2.990099999999999009e-02	6.670199999999996798e+00	2.245600000000000096e-01
5.023995832358998936e-02	2.070999999999999924e-02	6.110079999999999067e+00	1.579499999999999515e-01
5.060745125258998139e-02	1.787599999999999606e-02	4.418120000000003600e+00	2.443299999999999639e-01
5.097494418158997342e-02	1.847999999999999990e-02	1.926509999999999723e+00	3.434099999999999930e-01
5.134243711059000015e-02	2.140499999999999348e-02	7.530399999999999316e-01	3.811999999999999833e-01
5.170993003958999218e-02	2.430299999999999822e-02	1.790100000000000247e+00	3.355699999999999794e-01
5.207742296858998421e-02	2.198400000000000701e-02	4.907600000000000406e+00	2.788700000000000068e-01
5.244491589758997624e-02	1.991800000000000168e-02	6.934799999999997411e+00	2.826799999999999313e-01
5.281240882658996827e-02	1.423399999999999839e-02	4.615599999999999703e+00	2.456799999999999817e-01
5.317990175558999499e-02	9.143999999999999351e-03	1.472119999999999873e+00	1.643299999999999483e-01
5.354739468458998702e-02	1.187600000000000114e-02	8.144400000000000528e-01	1.095000000000000279e-01
5.391488761358997905e-02	1.361999999999999843e-02	2.274960000000000093e+00	8.472999999999997200e-02
5.428238054258997108e-02	1.426499999999999990e-02	3.813820000000002430e+00	1.377399999999999458e-01
5.464987347158999781e-02	1.712500000000000133e-02	3.651960000000000761e+00	3.035500000000000420e-01
5.501736640058998984e-02	2.426099999999999091e-02	4.575070000000000192e+00	4.686000000000001831e-01
5.538485932958998187e-02	2.904499999999999790e-02	4.810640000000001137e+00	5.318999999999999284e-01
5.575235225858997390e-02	1.915000000000000382e-02	2.903640000000000221e+00	2.984700000000000686e-01
5.611984518759000062e-02	5.484000000000003629e-03	9.041799999999999837e-01	6.605000000000001148e-02
5.648733811658999265e-02	1.347200000000000003e-03	1.634840000000000182e-01	1.156400000000000310e-02
5.685483104558998468e-02	5.770000000000001690e-03	5.772900000000000809e-01	5.026999999999998137e-02
5.722232397458997671e-02	1.799500000000000405e-02	3.058920000000000083e+00	1.558700000000000085e-01
5.758981690358999650e-02	2.727199999999999763e-02	6.970069999999996213e+00	2.584899999999999975e-01
5.795730983258998853e-02	2.483800000000000244e-02	7.181849999999996292e+00	3.981000000000000094e-01
5.832480276158998056e-02	1.946600000000000066e-02	5.176759999999998918e+00	4.016999999999998350e-01
5.869229569058997259e-02	1.757299999999999487e-02	3.392900000000000471e+00	2.387200000000000433e-01
5.905978861958999931e-02	1.857199999999999823e-02	2.074399999999999800e+00	2.359100000000000363e-01
5.942728154858999134e-02	1.915499999999999495e-02	2.557110000000000660e+00	2.374200000000000199e-01
5.979477447758998337e-02	1.735199999999999937e-02	3.323789999999998912e+00	1.873599999999999710e-01
6.016226740658997540e-02	1.232800000000000042e-02	2.604350000000000165e+00	1.691199999999999926e-01
6.052976033559000213e-02	6.845000000000002124e-03	1.470869999999999456e+00	1.362399999999999445e-01
6.089725326458999416e-02	7.334000000000001976e-03	1.814459999999999518e+00	1.648999999999999910e-01
6.126474619358998619e-02	8.924999999999997172e-03	2.714459999999999429e+00	1.332000000000000961e-01
6.163223912258997822e-02	6.202000000000003517e-03	2.365850000000000009e+00	4.228000000000000508e-02
6.199973205158998413e-02	2.679599999999999430e-03	1.120969999999999578e+00	9.741000000000001394e-03
6.236722498058997616e-02	1.476900000000000391e-03	3.291699999999998516e-01	2.966700000000000240e-02
6.273471790958998207e-02	2.796900000000000167e-03	6.643000000000000294e-02	9.349000000000001753e-02
6.310221083858998103e-02	3.055699999999998868e-03	2.366099999999999801e-02	1.038999999999999924e-01
6.346970376758999388e-02	1.705499999999999768e-03	2.095316999999999596e-01	4.008000000000000451e-02
6.383719669658997897e-02	4.596000000000000259e-03	1.637608400000000186e+00	1.534899999999999806e-02
6.420468962558999182e-02	1.459199999999999386e-02	5.397222000000001074e+00	4.455999999999998157e-02
6.457218255458997691e-02	2.011000000000000287e-02	7.501518000000005237e+00	7.087000000000003019e-02
6.493967548358998976e-02	1.453499999999999757e-02	5.488389999999997215e+00	8.602000000000001312e-02
6.530716841258998873e-02	1.560699999999999935e-02	5.613529999999998132e+00	2.282699999999999729e-01
6.567466134158998770e-02	1.917599999999999166e-02	6.197769999999998447e+00	4.346000000000000973e-01
6.604215427058998666e-02	1.576699999999999977e-02	4.952199999999999491e+00	3.935000000000001830e-01
6.640964719958998563e-02	1.259800000000000329e-02	4.007559999999999789e+00	2.285400000000000209e-01
6.677714012858998460e-02	1.471300000000000038e-02	5.078910000000002256e+00	1.399500000000000466e-01
6.714463305758999745e-02	1.778200000000000267e-02	6.858309999999998574e+00	1.104499999999999788e-01
6.751212598658998254e-02	1.377800000000000205e-02	5.552389999999999937e+00	1.250100000000000378e-01
6.787961891558999539e-02	5.504000000000002814e-03	2.275820000000000398e+00	1.519400000000000195e-01
6.824711184458998048e-02	5.048000000000000403e-03	1.806950000000000944e+00	1.533299999999999663e-01
6.861460477358999333e-02	1.170900000000000066e-02	3.686979999999999702e+00	1.934199999999999531e-01
6.898209770258997842e-02	1.326599999999999828e-02	4.169970000000001065e+00	2.197800000000000864e-01
6.934959063158999126e-02	1.091699999999999962e-02	4.221190000000001774e+00	1.169700000000000045e-01
6.971708356058999023e-02	1.069400000000000038e-02	4.113070000000000448e+00	9.663000000000003531e-02
7.008457648958998920e-02	1.324100000000000103e-02	4.457679999999999865e+00	1.922899999999999054e-01
7.045206941858998817e-02	1.585000000000000298e-02	5.944179999999998465e+00	2.137400000000000133e-01
7.081956234758997326e-02	1.844599999999999712e-02	7.663170000000000925e+00	1.225500000000000062e-01
7.118705527658998611e-02	1.349600000000000105e-02	5.670779999999998822e+00	4.954000000000000070e-02
7.155454820558998508e-02	4.359999999999999293e-03	1.790840000000000209e+00	6.176000000000000240e-02
7.192204113458998405e-02	1.525100000000000153e-03	4.047000000000000042e-01	1.451199999999999990e-01
7.228953406358998302e-02	1.196400000000000024e-03	1.834800000000000320e-01	1.570099999999999829e-01
7.265702699258998198e-02	1.894500000000000350e-03	6.355599999999997918e-01	1.228499999999999870e-01
7.302451992158998095e-02	6.187000000000002393e-03	2.599920000000000453e+00	1.193300000000000055e-01
7.339201285058999380e-02	1.177499999999999380e-02	4.824492999999999476e+00	1.125900000000000095e-01
7.375950577958997889e-02	9.406000000000002900e-03	3.715697000000003136e+00	7.502999999999997172e-02
7.412699870858999174e-02	3.647999999999999767e-03	1.452317000000000302e+00	2.754599999999999757e-02
7.449449163758997683e-02	7.081999999999999754e-03	3.087275000000000436e+00	6.076999999999999763e-02
7.486198456658998968e-02	1.976199999999999485e-02	8.708969999999998990e+00	1.853500000000000425e-01
7.522947749558998864e-02	2.112200000000000535e-02	9.358549999999999258e+00	2.027099999999999458e-01
7.559697042458998761e-02	8.548999999999999308e-03	3.799995999999999707e+00	7.731999999999999984e-02
7.596446335358998658e-02	3.955999999999999447e-03	1.661583000000000476e+00	1.985699999999999271e-02
7.633195628258998555e-02	8.146999999999994524e-03	3.209232999999998892e+00	5.485999999999999210e-02
7.669944921158998452e-02	8.386999999999996888e-03	3.035269999999998802e+00	1.128299999999999859e-01
7.706694214058999737e-02	3.384200000000000402e-03	1.026460000000000150e+00	9.374999999999997224e-02
7.743443506958998246e-02	6.764000000000001782e-04	1.468700000000000561e-01	7.119000000000000328e-02
7.780192799858999531e-02	3.367199999999999881e-04	5.546700000000000241e-02	1.101099999999999995e-01
7.816942092758998040e-02	7.082000000000000838e-04	1.668100000000000416e-01	9.812999999999998113e-02
7.853691385658999324e-02	2.503299999999999102e-03	1.012909999999999755e+00	4.891000000000000902e-02
7.890440678558999221e-02	8.779000000000002080e-03	4.018899999999998585e+00	2.810100000000000098e-02
7.927189971458999118e-02	1.560699999999999761e-02	6.980299999999999727e+00	5.291999999999998788e-02
7.963939264358999015e-02	1.592100000000000112e-02	6.789179999999998216e+00	8.816000000000000225e-02
8.000688557258997524e-02	1.452900000000000198e-02	6.253989999999998162e+00	9.744999999999999496e-02
8.037437850158998809e-02	1.830600000000000283e-02	7.972149999999997405e+00	1.015000000000000346e-01
8.074187143058997318e-02	2.392700000000000729e-02	1.002695000000000114e+01	5.978999999999998205e-02
8.110936435958998603e-02	1.986400000000000318e-02	7.919679999999999609e+00	1.566400000000000084e-02
8.147685728858998500e-02	1.360200000000000124e-02	5.083973000000000297e+00	6.198000000000002986e-03
8.184435021758998396e-02	9.287999999999990708e-03	3.355097000000000662e+00	2.658099999999999699e-02
8.221184314658998293e-02	5.795999999999998202e-03	2.076389999999998626e+00	7.592999999999996974e-02
8.257933607558999578e-02	1.094400000000001101e-02	4.130991999999999109e+00	8.830999999999999961e-02
8.294682900458998087e-02	1.693599999999999273e-02	6.711005999999998473e+00	4.367999999999998273e-02
8.331432193358999372e-02	1.577400000000000330e-02	6.536968000000002554e+00	1.594199999999999784e-02
8.368181486258997881e-02	1.270799999999999014e-02	5.336612999999998941e+00	1.727000000000000063e-02
8.404930779158999166e-02	1.140199999999999721e-02	4.571186999999998335e+00	3.931999999999999384e-02
8.441680072058997675e-02	1.072199999999999542e-02	4.204691000000002177e+00	5.946000000000001284e-02
8.478429364958998959e-02	7.868000000000003463e-03	3.497390000000000221e+00	4.113999999999998908e-02
8.515178657858998856e-02	8.958999999999999950e-03	4.395203000000000415e+00	2.175099999999999950e-02
8.551927950758998753e-02	1.011300000000000046e-02	4.754750000000004029e+00	2.303699999999999151e-02
8.588677243658998650e-02	1.081399999999999896e-02	4.735960000000000392e+00	2.251699999999999882e-02
8.625426536558999935e-02	1.789100000000000065e-02	7.847919999999998453e+00	2.822300000000000503e-02
8.662175829458998444e-02	1.971299999999999789e-02	8.848269999999997637e+00	2.720500000000000348e-02
8.698925122358999729e-02	1.066900000000000140e-02	4.770838000000002133e+00	1.210200000000000164e-02
8.735674415258998238e-02	3.096300000000001048e-03	1.350248000000000115e+00	6.254999999999998408e-03
8.772423708158999522e-02	4.367999999999999487e-03	1.856868200000000302e+00	1.106999999999999651e-02
8.809173001058998032e-02	1.172699999999999784e-02	4.899591500000003208e+00	1.339599999999999992e-02
8.845922293958999316e-02	1.458199999999999601e-02	5.954833500000002111e+00	9.768000000000000640e-03
8.882671586858999213e-02	8.143999999999994993e-03	3.261643399999999637e+00	4.492000000000002068e-03
8.919420879758997722e-02	1.863200000000000186e-03	7.385103499999997601e-01	1.057799999999999799e-03
8.956170172658999007e-02	3.958999999999999195e-04	1.652181000000000344e-01	2.476000000000000011e-04
8.992919465558997516e-02	2.744300000000000732e-03	1.198805999999999816e+00	1.691899999999999654e-03
9.029668758458998801e-02	1.170399999999999913e-02	5.198747999999997482e+00	7.080000000000000356e-03
9.066418051358998698e-02	2.104699999999999974e-02	9.504706000000002319e+00	1.153400000000000779e-02
9.103167344258998595e-02	1.924999999999999975e-02	8.669004999999998518e+00	8.355000000000001315e-03
9.139916637158998491e-02	9.762999999999997375e-03	4.324496000000000784e+00	3.303700000000000126e-03
9.176665930058998388e-02	4.988000000000000246e-03	2.468101999999999574e+00	2.079600000000000459e-03
9.213415222958998285e-02	8.202999999999998487e-03	4.264174999999998050e+00	4.477000000000000077e-03
9.250164515858999570e-02	1.106900000000000071e-02	5.333815999999999669e+00	7.115000000000001532e-03
9.286913808758998079e-02	8.937999999999999765e-03	4.000772000000002215e+00	6.390000000000003316e-03
9.323663101658999364e-02	4.412999999999998521e-03	1.890882099999999788e+00	2.752799999999999692e-03
9.360412394558997873e-02	6.515999999999997488e-03	2.676683599999999608e+00	2.239200000000001085e-03
9.397161687458999157e-02	1.274400000000000359e-02	5.257306699999997335e+00	4.895999999999997576e-03
9.433910980358999054e-02	1.281600000000000968e-02	5.365906899999999702e+00	6.262999999999996868e-03
9.470660273258998951e-02	6.332999999999998353e-03	2.670781100000000130e+00	3.570399999999998748e-03
9.507409566158998848e-02	1.698600000000000197e-03	7.416009000000000073e-01	1.029600000000000090e-03
9.544158859058998745e-02	3.109100000000001359e-03	1.465199000000000362e+00	1.923199999999999910e-03
9.580908151958998642e-02	8.559000000000000635e-03	3.927430000000000643e+00	4.610000000000000382e-03
9.617657444858999927e-02	1.428000000000000103e-02	6.081873999999998226e+00	4.626999999999999169e-03
9.654406737758998436e-02	2.269000000000000530e-02	9.364783999999996666e+00	4.603999999999999586e-03
9.691156030658999720e-02	2.978100000000000538e-02	1.247782899999999806e+01	7.809000000000003439e-03
9.727905323558998230e-02	2.801899999999999530e-02	1.182293999999999912e+01	9.587999999999999301e-03
9.764654616458999514e-02	2.014800000000000271e-02	8.979474000000001510e+00	8.001999999999998697e-03
9.801403909358999411e-02	2.073200000000000043e-02	9.389360999999995627e+00	8.071000000000001784e-03
9.838153202258997920e-02	1.970700000000000229e-02	8.415072000000000330e+00	6.953999999999997510e-03
9.874902495158999205e-02	8.422999999999998197e-03	3.470085899999999057e+00	2.720999999999999461e-03
9.911651788058997714e-02	3.220799999999999792e-03	1.282437870000000313e+00	5.907999999999999407e-04
9.948401080958998999e-02	8.225999999999998938e-03	3.260663900000000837e+00	1.080300000000000184e-03
9.985150373858997508e-02	1.423299999999999912e-02	5.724768599999995544e+00	2.713400000000001661e-03
1.002189966675899879e-01	1.209799999999999938e-02	4.989339800000002434e+00	3.298800000000000170e-03
1.005864895965899869e-01	7.039999999999999383e-03	3.087889000000000106e+00	2.812400000000000490e-03
1.009539825255899859e-01	9.758999999999998579e-03	4.495835000000000470e+00	4.536000000000001836e-03
1.013214754545899848e-01	1.644400000000000028e-02	7.239491000000000120e+00	6.428000000000001421e-03
1.016889683835899838e-01	1.980400000000000216e-02	8.499163000000001134e+00	8.790000000000000938e-03
1.020564613125899828e-01	1.780800000000000438e-02	7.779028000000002052e+00	1.014599999999999703e-02
1.024239542415899956e-01	1.115899999999999878e-02	5.229423999999998074e+00	6.469000000000000791e-03
1.027914471705899807e-01	7.288999999999999473e-03	3.739131000000002647e+00	3.144300000000000480e-03
1.031589400995899936e-01	1.376000000000000313e-02	6.490517000000001424e+00	4.419999999999999450e-03
1.035264330285899786e-01	2.230300000000000685e-02	1.031332799999999850e+01	6.592000000000000637e-03
1.038939259575899915e-01	1.423600000000000386e-02	6.632558999999996985e+00	3.971999999999999836e-03
1.042614188865899905e-01	3.255999999999999780e-03	1.526570299999999714e+00	8.644999999999998172e-04
1.046289118155899894e-01	2.703000000000000107e-04	1.268764299999999845e-01	6.953000000000000684e-05
1.049964047445899884e-01	2.940899999999999439e-04	1.261864600000000280e-01	1.051300000000000184e-04
1.053638976735899874e-01	3.523599999999999562e-03	1.522281500000000065e+00	1.381599999999999539e-03
1.057313906025899863e-01	1.604899999999999730e-02	7.048067999999999778e+00	7.019999999999998463e-03
1.060988835315899992e-01	2.940899999999999764e-02	1.316294300000000028e+01	1.449000000000000288e-02
1.064663764605899843e-01	2.556499999999999398e-02	1.155515699999999768e+01	1.344199999999999909e-02
1.068338693895899971e-01	1.373499999999999548e-02	6.107519999999997395e+00	6.760999999999997914e-03
1.072013623185899822e-01	4.588000000000000064e-03	1.997446799999999856e+00	2.027199999999998968e-03
1.075688552475899812e-01	8.631000000000002169e-04	3.852195199999997599e-01	3.269400000000000648e-04
1.079363481765899940e-01	2.039999999999999713e-03	1.005780899999999978e+00	4.286000000000002265e-04
1.083038411055899791e-01	8.023999999999999883e-03	3.928718000000000377e+00	1.643000000000000146e-03
1.086713340345899920e-01	1.216000000000000067e-02	6.043545000000002609e+00	2.750800000000000294e-03
1.090388269635899771e-01	1.072199999999999889e-02	5.701620000000000132e+00	3.617200000000000103e-03
1.094063198925899899e-01	1.176699999999999448e-02	6.078649999999999665e+00	5.901000000000001730e-03
1.097738128215899750e-01	1.625100000000000156e-02	7.502936999999999301e+00	8.528000000000000858e-03
1.101413057505899878e-01	2.087800000000000766e-02	9.383215000000003414e+00	8.599999999999998271e-03
1.105087986795899868e-01	2.411999999999999561e-02	1.100927899999999227e+01	7.993000000000000105e-03
1.108762916085899858e-01	2.441200000000000314e-02	1.134018399999999893e+01	7.416999999999996512e-03
1.112437845375899848e-01	2.518399999999999805e-02	1.180823799999999935e+01	6.798999999999997754e-03
1.116112774665899976e-01	1.739500000000000421e-02	8.138434000000000168e+00	4.323999999999999719e-03
1.119787703955899827e-01	9.279999999999998320e-03	4.330450400000001920e+00	1.387399999999999788e-03
1.123462633245899955e-01	7.867999999999999994e-03	3.684438200000000219e+00	6.818999999999999324e-04
1.127137562535899806e-01	6.755999999999999853e-03	3.102605499999999683e+00	2.073699999999999936e-03
1.130812491825899935e-01	1.389199999999999463e-02	6.292967999999998341e+00	6.983999999999997155e-03
1.134487421115899786e-01	2.088500000000000079e-02	9.548587999999998743e+00	8.967999999999998542e-03
1.138162350405899914e-01	1.700700000000000128e-02	8.000934000000004431e+00	4.971000000000001459e-03
1.141837279695899904e-01	1.575000000000000011e-02	7.859619000000000355e+00	4.230999999999999518e-03
1.145512208985899893e-01	1.847700000000000037e-02	9.678107000000002458e+00	7.224999999999997050e-03
1.149187138275899883e-01	1.693700000000000067e-02	8.990057000000000187e+00	7.526999999999999837e-03
1.152862067565900012e-01	1.211599999999999830e-02	6.197288000000000352e+00	3.551600000000000243e-03
1.156536996855899863e-01	9.121999999999999900e-03	4.528691000000000244e+00	2.034199999999999463e-03
1.160211926145899991e-01	1.217799999999999959e-02	6.046650999999998000e+00	5.823999999999999316e-03
1.163886855435899842e-01	1.941399999999999376e-02	9.394882000000000843e+00	1.109900000000000123e-02
1.167561784725899832e-01	1.770400000000000099e-02	8.332870000000003330e+00	9.636999999999999733e-03
1.171236714015899821e-01	1.487400000000000180e-02	6.914316000000000351e+00	4.819000000000000367e-03
1.174911643305899811e-01	1.392099999999999414e-02	6.562932800000002231e+00	2.332600000000000645e-03
1.178586572595899939e-01	7.218000000000000457e-03	3.467832800000000493e+00	1.014999999999999843e-03
1.182261501885899790e-01	3.786000000000001604e-03	1.851458600000000398e+00	1.758599999999999703e-03
1.185936431175899919e-01	7.339000000000003507e-03	3.584085000000000854e+00	4.836000000000001756e-03
1.189611360465899770e-01	1.115400000000000072e-02	5.368877000000000344e+00	7.033999999999998587e-03
1.193286289755899898e-01	1.558400000000000410e-02	7.493588000000001692e+00	8.815000000000003388e-03
1.196961219045899888e-01	2.135599999999999304e-02	1.074497100000000493e+01	9.384000000000001715e-03
1.200636148335899878e-01	2.456400000000000250e-02	1.317971200000000209e+01	7.703000000000003247e-03
1.204311077625899867e-01	2.084600000000000689e-02	1.202718200000000337e+01	5.740000000000000310e-03
1.207986006915899857e-01	1.672200000000000422e-02	1.053846499999999686e+01	4.644999999999998089e-03
1.211660936205899847e-01	1.426600000000000437e-02	9.217394999999999783e+00	4.205999999999998802e-03
1.215335865495899975e-01	1.362800000000000296e-02	8.331931000000000864e+00	4.933999999999999150e-03
1.219010794785899826e-01	1.916800000000000101e-02	1.047727899999999757e+01	9.553999999999996523e-03
1.222685724075899955e-01	2.524799999999999961e-02	1.333624599999999560e+01	1.262999999999999887e-02
1.226360653365899805e-01	2.344600000000000156e-02	1.285734499999999514e+01	8.593999999999997474e-03
1.230035582655899934e-01	1.550100000000000089e-02	8.462299999999999045e+00	4.075999999999998027e-03
1.233710511945899924e-01	8.832999999999997104e-03	4.530272399999998534e+00	2.733800000000001073e-03
1.237385441235899913e-01	9.113999999999998838e-03	4.959107800000000843e+00	4.427999999999997910e-03
1.241060370525899903e-01	1.548000000000000591e-02	8.988786999999996752e+00	8.062000000000003191e-03
1.244735299815899893e-01	1.466699999999999948e-02	9.021859999999998436e+00	7.582000000000002800e-03
1.248410229105899882e-01	1.143900000000000125e-02	7.636022999999999783e+00	4.641999999999999425e-03
1.252085158395900011e-01	2.294200000000000753e-02	1.398613300000000415e+01	8.954000000000001888e-03
1.255760087685899862e-01	4.179999999999999688e-02	2.463836999999999122e+01	1.867500000000000063e-02
1.259435016975899713e-01	3.867999999999999911e-02	2.310717999999999961e+01	1.783700000000000216e-02
1.263109946265899841e-01	2.124799999999999953e-02	1.302155099999999877e+01	1.044099999999999889e-02
1.266784875555899692e-01	1.765899999999999762e-02	1.061458999999999619e+01	1.136500000000000010e-02
1.270459804845899821e-01	1.786000000000000434e-02	1.029557900000000181e+01	1.276999999999999837e-02
1.274134734135899949e-01	1.040700000000000132e-02	5.801101999999996650e+00	7.248999999999997633e-03
1.277809663425899800e-01	1.089900000000000070e-02	6.253024000000000804e+00	4.484000000000001006e-03
1.281484592715899928e-01	2.288199999999999956e-02	1.375817700000000166e+01	7.393999999999996062e-03
1.285159522005899779e-01	2.022799999999999945e-02	1.267276499999999828e+01	6.187000000000004128e-03
1.288834451295899908e-01	6.460999999999998862e-03	4.214986499999999303e+00	1.904800000000000330e-03
1.292509380585900036e-01	2.534100000000000935e-03	1.581047199999999764e+00	1.092599999999999995e-03
1.296184309875899887e-01	7.025999999999999260e-03	4.206714000000001619e+00	3.377100000000000501e-03
1.299859239165900016e-01	1.376700000000000319e-02	8.282688000000002049e+00	6.529999999999998479e-03
1.303534168455899867e-01	1.699099999999999916e-02	1.068434099999999987e+01	7.729999999999997290e-03
1.307209097745899995e-01	1.680600000000000496e-02	1.131573900000000066e+01	5.629999999999998721e-03
1.310884027035899846e-01	1.906100000000000502e-02	1.264273299999999978e+01	4.564999999999999614e-03
1.314558956325899974e-01	1.955999999999999753e-02	1.194400199999999757e+01	6.327999999999998557e-03
1.318233885615899825e-01	1.703599999999999906e-02	9.797986999999997337e+00	7.953999999999997531e-03
1.321908814905899954e-01	1.471599999999999991e-02	8.537214000000000524e+00	7.833000000000004889e-03
1.325583744195899805e-01	1.421000000000000041e-02	8.828687000000000396e+00	7.399999999999997725e-03
1.329258673485899933e-01	8.271000000000002308e-03	5.605631999999999060e+00	4.008000000000000278e-03
1.332933602775899784e-01	6.398000000000001776e-03	4.475454000000000043e+00	2.397299999999999345e-03
1.336608532065899912e-01	1.152000000000000246e-02	7.876757999999999704e+00	3.221100000000000178e-03
1.340283461355899763e-01	1.227600000000000045e-02	8.024155000000003923e+00	2.510700000000000258e-03
1.343958390645899892e-01	6.355000000000000406e-03	3.878716700000002238e+00	1.018300000000000195e-03
1.347633319935900020e-01	1.544299999999999970e-03	1.030129199999999967e+00	2.219200000000000708e-04
1.351308249225899871e-01	8.335999999999999877e-04	1.165651699999999735e+00	1.188699999999999918e-04
1.354983178515900000e-01	2.019899999999999821e-03	2.413402400000000281e+00	3.958999999999999195e-04
1.358658107805899851e-01	4.391999999999999203e-03	3.707256000000001439e+00	1.086999999999999859e-03
1.362333037095899979e-01	7.210999999999998661e-03	5.151596999999997095e+00	1.776900000000000094e-03
1.366007966385899830e-01	1.313000000000000105e-02	8.894683999999999813e+00	3.014400000000000412e-03
1.369682895675899958e-01	1.706400000000000278e-02	1.174348800000000281e+01	3.951999999999998917e-03
1.373357824965900087e-01	8.928999999999999437e-03	6.296387999999997653e+00	2.114200000000000107e-03
1.377032754255899938e-01	2.652699999999999590e-03	1.299258400000000258e+00	4.088000000000001246e-04
1.380707683545899789e-01	3.030199999999999907e-02	7.267135999999999596e-01	8.586000000000000804e-05
1.384382612835899917e-01	3.465599999999998682e-01	1.923485899999999749e+00	3.021500000000000531e-04
1.388057542125900046e-01	1.486099999999999532e+00	3.451176599999999706e+00	1.153799999999999748e-03
1.391732471415899897e-01	2.639100000000000001e+00	5.422914999999999708e+00	2.694300000000000167e-03
1.395407400705899748e-01	2.611800000000000566e+00	5.926341999999999999e+00	3.545099999999999814e-03
1.399082329995899876e-01	2.856799999999998896e+00	4.966138000000000829e+00	3.729000000000000110e-03
1.402757259285899727e-01	5.311999999999999389e+00	4.819640000000000590e+00	6.341000000000000282e-03
1.406432188575899855e-01	6.774999999999997691e+00	6.262491000000000696e+00	9.388000000000000511e-03
1.410107117865899984e-01	5.508999999999998565e+00	8.978800999999997146e+00	9.969000000000000430e-03
1.413782047155899835e-01	4.703000000000002068e+00	8.215700000000001779e+00	9.100999999999999715e-03
1.417456976445899963e-01	4.338000000000000966e+00	7.658412000000000219e+00	8.529000000000001858e-03
1.421131905735899814e-01	2.673500000000001098e+00	9.291301999999998174e+00	7.177000000000000220e-03
1.424806835025899943e-01	2.875499999999999723e+00	6.860618000000002326e+00	6.892999999999999822e-03
1.428481764315899794e-01	4.214000000000000412e+00	2.759825000000000195e+00	7.356000000000001426e-03
1.432156693605899922e-01	2.541100000000000136e+00	2.053065000000000140e+00	4.271000000000000490e-03
1.435831622895900050e-01	1.442099999999999715e+00	3.361688000000000454e+00	3.691900000000000563e-03
1.439506552185899901e-01	3.690300000000001468e+00	2.354522000000000226e+00	1.173500000000000237e-02
1.443181481475899752e-01	5.961000000000001187e+00	6.112730000000002883e-01	2.171300000000000313e-02
1.446856410765899881e-01	4.883000000000000007e+00	3.495849999999999236e-01	2.091400000000000203e-02
1.450531340055900009e-01	3.092799999999999994e+00	1.902730000000000032e+00	1.524800000000000461e-02
1.454206269345899860e-01	3.716999999999998749e+00	4.632073000000000995e+00	1.677299999999999972e-02
1.457881198635899711e-01	4.434999999999999609e+00	4.059162000000001491e+00	1.774500000000000383e-02
1.461556127925899840e-01	3.452800000000000313e+00	1.460064000000000028e+00	1.305699999999999743e-02
1.465231057215899968e-01	2.895600000000000396e+00	1.391935000000000144e+00	1.234900000000000060e-02
1.468905986505899819e-01	2.101799999999999891e+00	3.168324000000001028e+00	9.956999999999997103e-03
1.472580915795899947e-01	2.759099999999999664e+00	2.973851999999999496e+00	1.229300000000000011e-02
1.476255845085899798e-01	3.832000000000001183e+00	1.886010000000000186e+00	1.776300000000000101e-02
1.479930774375899927e-01	2.893899999999999473e+00	1.817379000000000744e+00	1.412300000000000187e-02
1.483605703665900055e-01	1.958499999999999908e+00	1.011106999999999756e+00	8.520000000000001530e-03
1.487280632955899906e-01	1.670500000000000318e+00	6.308720000000000994e-01	7.842999999999999278e-03
1.490955562245899757e-01	2.723599999999999799e+00	2.500000000000000000e+00	1.603300000000000211e-02
1.494630491535899885e-01	3.852200000000001179e+00	5.325899999999997192e+00	2.263699999999999393e-02
1.498305420825900014e-01	2.297900000000000276e+00	5.468870000000000786e+00	1.321300000000000252e-02
1.501980350115899865e-01	1.046399999999999997e+00	4.257763999999998106e+00	6.174000000000000668e-03
1.505655279405899716e-01	1.989900000000000002e+00	2.078174000000000188e+00	1.227899999999999825e-02
1.509330208695899567e-01	2.689799999999999969e+00	4.472619999999999374e-01	1.770399999999999752e-02
1.513005137985899973e-01	2.493500000000000050e+00	8.993000000000000993e-02	1.705399999999999278e-02
1.516680067275899824e-01	2.810899999999999732e+00	2.000600000000000156e-01	1.899700000000000000e-02
1.520354996565899675e-01	1.903099999999999570e+00	1.307120000000000282e+00	1.341599999999999737e-02
1.524029925855900081e-01	1.318899999999999739e+00	4.664099000000000217e+00	1.174400000000000097e-02
1.527704855145899931e-01	2.010199999999999765e+00	6.912640000000000562e+00	1.779499999999999485e-02
1.531379784435899782e-01	2.083599999999999675e+00	5.157550000000000523e+00	1.617299999999999641e-02
1.535054713725899911e-01	1.732300000000000173e+00	3.557710000000000150e+00	1.334600000000000022e-02
1.538729643015899762e-01	2.508499999999999730e+00	4.631619999999999848e+00	2.167699999999999488e-02
1.542404572305899890e-01	2.780799999999999272e+00	7.147729999999997474e+00	2.611300000000000426e-02
1.546079501595900019e-01	1.996099999999999985e+00	5.613729999999997666e+00	2.153199999999999559e-02
1.549754430885899870e-01	1.170100000000000140e+00	1.655723999999999307e+00	1.323999999999999656e-02
1.553429360175899998e-01	9.018000000000000460e-01	1.932200000000000306e-01	8.351999999999998314e-03
1.557104289465900127e-01	1.435400000000000231e+00	5.446600000000001440e-02	1.228600000000000005e-02
1.560779218755899977e-01	2.034599999999999742e+00	7.671100000000000141e-02	2.025400000000000117e-02
1.564454148045899828e-01	3.308300000000000018e+00	1.355260000000000076e-01	3.777999999999999414e-02
1.568129077335899679e-01	3.118999999999999773e+00	1.326209999999999889e-01	3.808100000000000374e-02
1.571804006625900085e-01	1.228999999999999870e+00	7.984099999999999531e-02	1.591799999999999812e-02
1.575478935915899936e-01	2.362199999999999578e-01	3.549009999999999665e-01	3.076599999999999214e-03
1.579153865205899787e-01	3.978999999999999204e-01	1.668821000000000332e+00	4.268000000000000092e-03
1.582828794495899638e-01	1.329500000000000126e+00	3.121049999999999436e+00	1.504500000000000108e-02
1.586503723785900044e-01	2.652400000000000535e+00	2.386199999999999211e+00	3.502600000000000158e-02
1.590178653075899895e-01	3.846699999999999786e+00	8.478399999999997050e-01	5.541999999999999704e-02
1.593853582365899746e-01	2.688800000000000079e+00	2.081999999999999962e-01	3.896100000000000257e-02
1.597528511655899874e-01	6.946999999999999842e-01	3.810700000000000198e-02	9.949000000000002980e-03
1.601203440945899725e-01	7.213999999999999579e-02	3.728939999999999599e-03	1.028099999999999891e-03
1.604878370235899854e-01	1.745199999999999807e-01	9.838900000000002852e-03	2.730299999999999307e-03
1.608553299525899982e-01	1.111000000000000210e+00	6.431449999999998279e-02	1.805599999999999566e-02
1.612228228815899833e-01	2.812199999999999811e+00	1.669110000000000593e-01	4.717699999999998284e-02
1.615903158105899962e-01	3.556500000000000217e+00	2.200339999999999518e-01	6.010999999999999677e-02
1.619578087395900090e-01	2.622100000000000541e+00	2.740599999999999703e-01	4.363000000000000905e-02
1.623253016685899941e-01	9.087000000000000632e-01	8.062700000000000422e-01	1.495699999999999981e-02
1.626927945975899792e-01	1.319800000000000140e-01	1.725653000000000992e+00	2.321500000000000213e-03
1.630602875265899643e-01	1.876279999999999615e-01	1.876992000000001326e+00	4.604800000000000039e-03
1.634277804555900049e-01	9.298899999999999944e-01	1.962868999999999975e+00	2.190580000000000305e-02
1.637952733845899900e-01	2.058800000000000185e+00	1.467279999999999029e+00	4.400599999999999651e-02
1.641627663135899751e-01	2.785999999999999588e+00	5.487999999999998435e-01	5.365000000000001018e-02
1.645302592425900157e-01	2.893499999999999517e+00	2.340500000000000358e-01	5.526999999999999968e-02
1.648977521715900008e-01	1.652100000000000124e+00	1.176499999999999629e-01	3.219699999999999646e-02
1.652652451005899858e-01	4.006999999999999451e-01	2.927350000000001132e-02	8.168000000000001648e-03
1.656327380295899709e-01	3.072500000000000231e-01	2.967309999999999393e-02	8.930299999999998656e-03
1.660002309585899838e-01	9.268700000000003048e-01	9.181370000000002585e-02	2.771379999999999330e-02
1.663677238875899966e-01	1.218899999999999872e+00	1.271309999999999940e-01	3.448399999999999382e-02
1.667352168165899817e-01	1.473500000000000254e+00	2.976900000000000657e-01	3.374299999999999522e-02
1.671027097455899946e-01	2.589799999999999880e+00	1.137240000000000473e+00	5.633000000000000507e-02
1.674702026745899797e-01	2.652099999999999902e+00	1.912629999999999386e+00	5.999999999999999084e-02
1.678376956035899925e-01	1.132400000000000073e+00	1.474779999999999758e+00	2.624200000000000144e-02
1.682051885325900054e-01	1.817500000000000226e-01	1.538065000000000460e+00	4.244999999999999642e-03
1.685726814615899904e-01	1.315200000000000050e-02	1.578712000000000781e+00	3.038299999999999963e-04
1.689401743905899755e-01	1.389099999999999537e-02	6.317976999999999066e-01	3.214000000000000060e-04
1.693076673195899606e-01	1.931400000000000061e-01	1.030459999999999987e-01	4.606999999999999117e-03
1.696751602485900012e-01	1.136899999999999800e+00	1.060489999999999905e-01	2.814300000000000135e-02
1.700426531775899863e-01	2.667499999999999538e+00	2.472440000000000471e-01	6.883999999999999841e-02
1.704101461065899714e-01	2.527599999999999625e+00	2.419669999999999599e-01	6.803000000000000713e-02
1.707776390355900120e-01	1.237300000000000066e+00	1.328155999999999781e-01	3.845499999999998919e-02
1.711451319645899971e-01	1.058899999999999730e+00	1.377180000000000071e-01	4.150600000000000123e-02
1.715126248935899822e-01	8.562500000000000666e-01	1.145839000000000024e-01	3.470999999999999780e-02
1.718801178225899950e-01	2.689200000000000479e-01	3.574469000000000257e-02	1.081769999999999780e-02
1.722476107515899801e-01	1.913199999999999623e-01	2.055220000000000311e-02	5.846000000000001369e-03
1.726151036805899930e-01	1.103599999999999914e+00	1.159743999999999775e-01	3.273599999999998733e-02
1.729825966095899781e-01	2.723800000000000221e+00	2.932470000000000354e-01	8.333999999999999742e-02
1.733500895385899909e-01	2.695500000000000451e+00	3.073040000000001326e-01	8.856999999999999595e-02
1.737175824675900038e-01	1.646800000000000042e+00	2.195920000000000649e-01	6.529799999999999494e-02
1.740850753965899889e-01	9.258399999999999963e-01	1.379451999999999900e-01	4.180900000000000588e-02
1.744525683255900017e-01	2.716599999999999571e-01	4.138680000000000830e-02	1.257840000000000000e-02
1.748200612545899868e-01	3.369399999999998785e-02	4.993519999999998689e-03	1.510100000000000114e-03
1.751875541835899719e-01	1.056399999999999978e-01	1.282924999999999864e-02	3.718300000000000771e-03
1.755550471125900125e-01	8.486999999999998989e-01	1.058274000000000020e-01	3.083999999999999936e-02
1.759225400415899976e-01	2.608099999999999863e+00	3.417739999999999112e-01	1.004099999999999993e-01
1.762900329705899827e-01	3.295799999999999397e+00	4.640380000000000060e-01	1.380099999999999938e-01
1.766575258995899678e-01	1.841299999999999493e+00	2.803191000000000432e-01	8.435200000000001030e-02
1.770250188285900084e-01	4.520400000000000529e-01	7.290942999999996954e-02	2.211639999999999440e-02
1.773925117575899935e-01	4.499439999999998302e-02	7.495515999999999811e-03	2.280869999999999946e-03
1.777600046865899786e-01	5.399600000000000927e-03	8.685210000000001367e-04	2.628699999999999548e-04
1.781274976155899914e-01	1.002399999999999819e-01	1.591129999999999628e-02	4.806699999999999688e-03
1.784949905445899765e-01	9.303999999999997828e-01	1.493680000000000008e-01	4.509800000000000614e-02
1.788624834735899893e-01	2.993400000000000727e+00	4.867490000000000427e-01	1.470099999999999463e-01
1.792299764025899744e-01	3.352500000000000480e+00	5.522420000000000107e-01	1.668200000000000516e-01
1.795974693315899873e-01	1.311000000000000609e+00	2.188119999999999787e-01	6.608699999999997909e-02
1.799649622605900001e-01	1.794300000000000062e-01	3.031980000000000092e-02	9.157999999999996005e-03
1.803324551895899852e-01	1.081900000000000223e-02	2.038490000000000441e-03	6.126000000000001453e-04
1.806999481185899981e-01	6.281899999999999984e-02	1.586943000000000034e-02	4.718100000000000245e-03
1.810674410475899831e-01	6.234299999999999287e-01	1.545506000000000102e-01	4.596600000000000685e-02
1.814349339765899682e-01	2.260100000000000442e+00	5.396730000000000693e-01	1.609619999999999662e-01
1.818024269055900088e-01	3.196100000000001273e+00	7.102749999999999897e-01	2.125200000000000422e-01
1.821699198345899939e-01	1.951699999999999990e+00	3.867680000000000007e-01	1.163129999999999720e-01
1.825374127635899790e-01	6.389899999999999469e-01	1.302409999999999679e-01	3.827100000000001334e-02
1.829049056925900196e-01	9.726000000000000201e-01	3.415100000000000913e-01	9.289000000000001422e-02
1.832723986215900047e-01	2.974299999999999944e+00	1.083650000000000002e+00	2.934999999999999831e-01
1.836398915505899898e-01	3.935799999999999965e+00	1.459280000000000133e+00	3.920299999999999341e-01
1.840073844795899749e-01	3.325800000000000534e+00	1.326429999999999998e+00	3.462899999999999867e-01
1.843748774085899877e-01	2.979800000000001337e+00	1.273380000000000178e+00	3.233300000000000063e-01
1.847423703375900006e-01	2.186000000000000387e+00	9.560099999999998044e-01	2.399299999999999766e-01
1.851098632665899857e-01	8.224999999999996758e-01	3.620499999999999829e-01	9.051999999999998936e-02
1.854773561955899985e-01	1.199999999999999817e-01	5.294000000000000095e-02	1.321500000000000105e-02
1.858448491245899836e-01	6.148999999999999085e-03	2.712899999999999427e-03	6.774999999999999339e-04
1.862123420535899965e-01	1.079199999999999832e-04	4.757699999999999527e-05	1.188200000000000076e-05


==> figures/Ppdos_p2c3_zz.txt <==
-1.592310112064100058e-01	7.724000000000001264e-04	1.046456713999999977e+01	6.727999999999998738e-03
-1.588635182774100207e-01	8.595999999999998607e-04	9.862560740000008153e+00	6.880000000000001566e-03
-1.584960253484100356e-01	9.655999999999999436e-04	9.686587999999998644e+00	6.999999999999997544e-03
-1.581285324194100506e-01	1.224199999999999941e-03	1.226889459999999410e+01	7.152000000000000371e-03
-1.577610394904100377e-01	1.861999999999999289e-03	2.122986099999999965e+01	7.587999999999996657e-03
-1.573935465614099971e-01	2.467000000000001310e-03	2.846264900000001319e+01	8.359000000000000111e-03
-1.570260536324100120e-01	2.549699999999999796e-03	2.576340359999999308e+01	9.070999999999993998e-03
-1.566585607034099992e-01	2.511800000000000664e-03	2.104194030000000737e+01	9.582999999999999505e-03
-1.562910677744100141e-01	2.542600000000000329e-03	1.826267659999999537e+01	9.820000000000002338e-03
-1.559235748454100290e-01	2.659599999999999811e-03	1.677753669999999886e+01	1.011200000000000120e-02
-1.555560819164100439e-01	2.746200000000000724e-03	1.552042879999999947e+01	1.011599999999999999e-02
-1.551885889874100311e-01	2.905100000000000737e-03	1.482136340000000096e+01	1.033799999999999650e-02
-1.548210960584100460e-01	2.993699999999999313e-03	1.395728999999999331e+01	1.020199999999999753e-02
-1.544536031294099776e-01	3.173500000000000106e-03	1.356825179999999520e+01	1.038100000000000134e-02
-1.540861102004099925e-01	3.248400000000000679e-03	1.287519639999999654e+01	1.013400000000000412e-02
-1.537186172714100074e-01	3.450299999999998160e-03	1.267217619999999911e+01	1.031399999999999505e-02
-1.533511243424100223e-01	3.504700000000001217e-03	1.204912340000000270e+01	9.974999999999997757e-03
-1.529836314134100095e-01	3.729800000000000129e-03	1.197511099999999828e+01	1.014399999999999850e-02
-1.526161384844100244e-01	3.756799999999999810e-03	1.139906860000000499e+01	9.752000000000003721e-03
-1.522486455554100393e-01	3.999000000000000818e-03	1.140506780000000298e+01	9.899999999999997344e-03
-1.518811526264100542e-01	4.073999999999998629e-03	1.116407499999999686e+01	9.520000000000004153e-03
-1.515136596974099858e-01	4.882000000000000055e-03	1.377260839999999220e+01	9.663000000000004919e-03
-1.511461667684100008e-01	6.997999999999998146e-03	2.269648920000000203e+01	9.665999999999994041e-03
-1.507786738394100157e-01	9.321999999999996955e-03	3.174236600000001118e+01	1.018199999999999834e-02
-1.504111809104100028e-01	9.289000000000003851e-03	2.991701999999999018e+01	1.045800000000000028e-02
-1.500436879814100177e-01	8.525999999999998857e-03	2.475399359999999760e+01	1.053199999999999970e-02
-1.496761950524100326e-01	8.210000000000000284e-03	2.180138939999998371e+01	1.063599999999999962e-02
-1.493087021234100475e-01	8.054999999999997926e-03	1.995104680000000030e+01	1.044799999999999722e-02
-1.489412091944100347e-01	8.146999999999999728e-03	1.895683640000000025e+01	1.054399999999999608e-02
-1.485737162654100496e-01	8.104999999999999358e-03	1.790066070000000664e+01	1.027599999999999694e-02
-1.482062233364099813e-01	8.268000000000001043e-03	1.733454230000000607e+01	1.026999999999999962e-02
-1.478387304074099962e-01	8.344000000000000722e-03	1.670542799999999062e+01	1.007800000000000362e-02
-1.474712374784100111e-01	8.429999999999998259e-03	1.617533529999998976e+01	9.877999999999996159e-03
-1.471037445494100260e-01	8.637999999999999845e-03	1.585826120000000117e+01	9.805999999999998745e-03
-1.467362516204100131e-01	8.696000000000000604e-03	1.541519580000001000e+01	9.539999999999996400e-03
-1.463687586914100280e-01	8.817999999999997715e-03	1.501411689999999588e+01	9.314000000000002832e-03
-1.460012657624100429e-01	9.133999999999999758e-03	1.504610859999998951e+01	9.361999999999997060e-03
-1.456337728334100579e-01	8.910000000000001252e-03	1.422099409999999331e+01	8.721999999999998851e-03
-1.452662799044099895e-01	9.525999999999994541e-03	1.467202379999999629e+01	9.049999999999999017e-03
-1.448987869754100044e-01	9.265999999999999931e-03	1.393393620000000155e+01	8.458000000000000240e-03
-1.445312940464100193e-01	9.532999999999996338e-03	1.385789979999999844e+01	8.325999999999998333e-03
-1.441638011174100065e-01	9.997999999999998208e-03	1.418393180000000342e+01	8.479999999999999691e-03
-1.437963081884100214e-01	9.421000000000000554e-03	1.304078930000000369e+01	7.581000000000002667e-03
-1.434288152594100363e-01	1.048700000000000326e-02	1.411390420000000567e+01	8.168999999999997444e-03
-1.430613223304100512e-01	1.051399999999999904e-02	1.415515970000000046e+01	7.504000000000005458e-03
-1.426938294014100383e-01	1.453600000000000204e-02	2.078161799999999104e+01	7.598000000000002321e-03
-1.423263364724099977e-01	2.370400000000000285e-02	3.598209599999998431e+01	8.608000000000002802e-03
-1.419588435434099849e-01	2.697700000000000098e-02	4.114244199999999552e+01	8.088000000000004908e-03
-1.415913506144099998e-01	2.566300000000000178e-02	3.707053800000001331e+01	8.648000000000001172e-03
-1.412238576854100147e-01	2.266400000000000012e-02	3.094651800000000108e+01	8.084999999999998438e-03
-1.408563647564100296e-01	2.137400000000000064e-02	2.784143800000000724e+01	7.622000000000004639e-03
-1.404888718274100168e-01	2.188000000000000014e-02	2.737500199999999850e+01	8.077000000000004315e-03
-1.401213788984100317e-01	2.061200000000000532e-02	2.507947599999999611e+01	7.195000000000000874e-03
-1.397538859694100466e-01	2.145999999999999644e-02	2.530630599999998864e+01	7.449999999999996556e-03
-1.393863930404100615e-01	2.141500000000000001e-02	2.464008399999999810e+01	7.250999999999997031e-03
-1.390189001114099931e-01	2.152799999999999506e-02	2.428294599999999548e+01	6.949999999999999581e-03
-1.386514071824100081e-01	2.211600000000000371e-02	2.444783399999999673e+01	6.992000000000000819e-03
-1.382839142534099952e-01	2.337599999999999401e-02	2.548589399999999117e+01	7.244000000000004776e-03
-1.379164213244100101e-01	2.352800000000001071e-02	2.550671200000000027e+01	6.983999999999996287e-03
-1.375489283954100250e-01	2.509400000000001213e-02	2.676189799999999153e+01	7.365999999999998417e-03
-1.371814354664100399e-01	2.299400000000000402e-02	2.395881200000000888e+01	6.222000000000002702e-03
-1.368139425374100271e-01	2.203400000000000150e-02	2.241776999999999731e+01	5.516000000000002672e-03
-1.364464496084100420e-01	2.445399999999998963e-02	2.469812399999999997e+01	6.198000000000002986e-03
-1.360789566794100014e-01	2.481199999999999378e-02	2.525901400000000052e+01	6.106999999999998714e-03
-1.357114637504099885e-01	2.557599999999999804e-02	2.554638999999999172e+01	6.043999999999996424e-03
-1.353439708214100035e-01	2.161400000000000127e-02	2.058842200000000133e+01	4.336000000000001312e-03
-1.349764778924100184e-01	1.868999999999999481e-02	1.689453199999999811e+01	2.941400000000000698e-03
-1.346089849634100333e-01	2.039799999999999600e-02	1.811718400000000528e+01	3.223099999999999576e-03
-1.342414920344100204e-01	1.972399999999999848e-02	1.732742800000000116e+01	2.808899999999999592e-03
-1.338739991054100353e-01	2.191400000000000639e-02	1.904843999999999937e+01	3.086699999999999514e-03
-1.335065061764100502e-01	2.408599999999999283e-02	2.085769799999999918e+01	3.355400000000001003e-03
-1.331390132474099819e-01	2.705299999999998331e-02	2.325198599999999871e+01	3.462199999999999913e-03
-1.327715203184099968e-01	3.409300000000001218e-02	2.917968999999999724e+01	4.448000000000001432e-03
-1.324040273894100117e-01	2.998900000000000177e-02	2.572200399999999476e+01	3.997999999999999818e-03
-1.320365344604099989e-01	1.806599999999999873e-02	1.558684399999999570e+01	3.016800000000000037e-03
-1.316690415314100138e-01	1.132399999999999726e-02	9.868532000000001858e+00	2.488199999999999874e-03
-1.313015486024100287e-01	9.418000000000007962e-03	8.554325199999997409e+00	2.320300000000000834e-03
-1.309340556734100436e-01	1.196800000000000121e-02	1.092960370000000125e+01	2.893299999999999692e-03
-1.305665627444100307e-01	1.259799999999999809e-02	1.170455579999999962e+01	3.060200000000000333e-03
-1.301990698154100456e-01	8.483999999999998487e-03	7.739159200000004013e+00	1.984200000000000200e-03
-1.298315768864100050e-01	6.422000000000002359e-03	4.993527600000000177e+00	1.177899999999999954e-03
-1.294640839574099922e-01	4.484000000000001006e-03	3.203680599999999767e+00	7.184000000000000065e-04
-1.290965910284100071e-01	3.739599999999999175e-03	2.578516499999999656e+00	5.675999999999999188e-04
-1.287290980994100220e-01	5.416000000000000675e-03	3.699632699999999552e+00	8.097999999999998429e-04
-1.283616051704100369e-01	4.129999999999999991e-03	2.805852199999999463e+00	6.136000000000000612e-04
-1.279941122414100241e-01	3.941999999999999324e-03	2.622625400000000884e+00	5.736000000000001731e-04
-1.276266193124100390e-01	5.615999999999998597e-03	3.709757600000000544e+00	8.111999999999998769e-04
-1.272591263834100539e-01	3.982000000000001164e-03	2.616857999999999684e+00	5.744000000000001925e-04
-1.268916334544099855e-01	4.127999999999999725e-03	2.651141899999998941e+00	5.891999999999997933e-04
-1.265241405254100004e-01	5.787999999999999742e-03	3.691893799999999448e+00	8.245000000000001460e-04
-1.261566475964100154e-01	3.939999999999999926e-03	2.497202399999998601e+00	5.611999999999999801e-04
-1.257891546674100025e-01	4.260000000000000765e-03	2.639059799999999623e+00	6.100999999999997050e-04
-1.254216617384100174e-01	5.984000000000003205e-03	3.686063799999998558e+00	8.571999999999995856e-04
-1.250541688094100323e-01	3.995999999999999552e-03	2.442999400000000154e+00	5.761999999999998026e-04
-1.246866758804100334e-01	4.369999999999998885e-03	2.594601600000000730e+00	6.407999999999999634e-04
-1.243191829514100483e-01	6.237999999999998754e-03	3.682311999999998253e+00	9.193999999999996880e-04
-1.239516900224099938e-01	4.246000000000000642e-03	2.473011600000000865e+00	6.321000000000003482e-04
-1.235841970934099948e-01	4.709999999999998910e-03	2.616735000000000255e+00	7.265999999999997721e-04
-1.232167041644100097e-01	6.948000000000001050e-03	3.782928899999999928e+00	1.082500000000000129e-03
-1.228492112354100108e-01	5.554000000000000777e-03	2.871545799999999815e+00	8.906000000000000721e-04
-1.224817183064100118e-01	4.707999999999997777e-03	2.243401400000000656e+00	7.875999999999996285e-04
-1.221142253774100267e-01	3.543700000000001189e-03	1.925201799999999297e+00	5.703999999999996616e-04
-1.217467324484100277e-01	2.746600000000000083e-03	2.074715200000001314e+00	3.819999999999996901e-04
-1.213792395194100426e-01	3.106600000000000160e-03	2.369240200000000129e+00	4.410000000000003652e-04
-1.210117465904100437e-01	5.047999999999999536e-03	3.379919200000000234e+00	7.850000000000003243e-04
-1.206442536614099892e-01	5.361999999999998712e-03	3.483142000000000404e+00	8.504000000000001792e-04
-1.202767607324100041e-01	3.193099999999999931e-03	2.016794000000000864e+00	5.238000000000000468e-04
-1.199092678034100051e-01	4.738000000000000024e-03	2.862946800000000902e+00	8.185000000000000001e-04
-1.195417748744100200e-01	5.904000000000000394e-03	3.551673999999998443e+00	1.024999999999999870e-03
-1.191742819454100211e-01	3.368200000000000013e-03	2.009909800000000413e+00	5.957000000000000055e-04
-1.188067890164100360e-01	4.189999999999998413e-03	2.433598000000001260e+00	7.795999999999998677e-04
-1.184392960874100370e-01	6.307999999999998504e-03	3.654428799999998478e+00	1.182999999999999807e-03
-1.180718031584100519e-01	3.948000000000000988e-03	2.281732600000000222e+00	7.466000000000002582e-04
-1.177043102294099836e-01	3.507799999999999287e-03	1.987227799999998989e+00	6.983999999999999540e-04
-1.173368173004099985e-01	6.309999999999998770e-03	3.556600300000001269e+00	1.273000000000000043e-03
-1.169693243714099995e-01	4.888000000000001719e-03	2.751620200000000516e+00	9.895999999999999849e-04
-1.166018314424100144e-01	3.026800000000000497e-03	1.680693399999998894e+00	6.382000000000001170e-04
-1.162343385134100154e-01	5.744000000000000841e-03	3.162509099999998963e+00	1.242699999999999794e-03
-1.158668455844100303e-01	5.954000000000001826e-03	3.277407000000000181e+00	1.292000000000000180e-03
-1.154993526554100314e-01	3.079299999999999659e-03	1.683170799999998968e+00	6.824000000000001072e-04
-1.151318597264100463e-01	4.701999999999998715e-03	2.531762799999998759e+00	1.086399999999999519e-03
-1.147643667974099918e-01	7.165999999999997892e-03	3.735274700000001946e+00	1.679200000000000050e-03
-1.143968738684099928e-01	8.411999999999999339e-03	3.302353199999999767e+00	2.139000000000000276e-03
-1.140293809394100077e-01	2.059199999999999919e-02	6.476311999999999180e+00	5.516000000000000070e-03
-1.136618880104100088e-01	3.384600000000000108e-02	1.087378399999999345e+01	9.105999999999999511e-03
-1.132943950814100237e-01	2.914699999999999930e-02	9.251861999999997366e+00	7.951999999999999000e-03
-1.129269021524100247e-01	2.146799999999999403e-02	6.584739999999997373e+00	6.028000000000002107e-03
-1.125594092234100396e-01	2.079599999999999504e-02	7.092866000000002558e+00	5.878000000000000412e-03
-1.121919162944100407e-01	1.963999999999999774e-02	7.014568000000000580e+00	5.622000000000002863e-03
-1.118244233654100556e-01	1.701099999999999834e-02	5.497205999999998483e+00	5.029999999999999749e-03
-1.114569304364099872e-01	1.402400000000000174e-02	4.862201999999997248e+00	4.186000000000002219e-03
-1.110894375074100021e-01	1.872000000000000053e-02	6.854552000000000866e+00	5.653999999999998437e-03
-1.107219445784100031e-01	1.679400000000000684e-02	5.779469999999998997e+00	5.164000000000000187e-03
-1.103544516494100181e-01	1.123800000000000146e-02	4.158760000000002677e+00	3.274600000000000340e-03
-1.099869587204100191e-01	2.407100000000000212e-02	1.081849200000000266e+01	5.576000000000002829e-03
-1.096194657914100340e-01	4.044000000000001760e-02	2.091043399999999863e+01	6.603999999999995291e-03
-1.092519728624100350e-01	3.898000000000000076e-02	2.264616799999999941e+01	4.184000000000001954e-03
-1.088844799334100499e-01	3.847999999999998644e-02	2.079124000000000194e+01	6.040000000000002832e-03
-1.085169870044099955e-01	5.051999999999999547e-02	2.176636800000000704e+01	1.223800000000000235e-02
-1.081494940754099965e-01	6.151999999999999830e-02	2.117783499999999108e+01	1.730300000000000241e-02
-1.077820011464100114e-01	6.443999999999999728e-02	2.029531400000000119e+01	1.921799999999999550e-02
-1.074145082174100124e-01	6.440999999999999504e-02	2.139105800000001167e+01	1.991199999999999568e-02
-1.070470152884100273e-01	5.616000000000000159e-02	1.946824099999999902e+01	1.751200000000000326e-02
-1.066795223594100284e-01	4.438000000000000278e-02	1.529494499999999668e+01	1.378199999999999738e-02
-1.063120294304100433e-01	5.363999999999997242e-02	1.715640199999999638e+01	1.758599999999999747e-02
-1.059445365014100443e-01	7.024000000000002464e-02	2.122101799999999017e+01	2.418999999999999276e-02
-1.055770435724099898e-01	6.676000000000002765e-02	1.935871400000000619e+01	2.339499999999999913e-02
-1.052095506434099909e-01	4.828000000000000347e-02	1.493424200000000646e+01	1.648399999999999865e-02
-1.048420577144100058e-01	5.032000000000000361e-02	1.652973000000000781e+01	1.756200000000000122e-02
-1.044745647854100068e-01	5.925999999999995854e-02	1.866539599999999055e+01	2.167200000000000029e-02
-1.041070718564100217e-01	4.319999999999999535e-02	1.434862800000000327e+01	1.536599999999999772e-02
-1.037395789274100227e-01	3.995999999999999552e-02	1.359511600000000264e+01	1.406200000000000332e-02
-1.033720859984100376e-01	5.031999999999998974e-02	1.651729999999999876e+01	1.853800000000000239e-02
-1.030045930694100387e-01	4.553999999999998327e-02	1.532754399999999784e+01	1.690200000000000036e-02
-1.026371001404100536e-01	4.035999999999999310e-02	1.364088799999999857e+01	1.483699999999999602e-02
-1.022696072114099852e-01	4.322999999999999760e-02	1.466559399999999691e+01	1.588800000000000628e-02
-1.019021142824100001e-01	4.283999999999999614e-02	1.464021200000000000e+01	1.585999999999999910e-02
-1.015346213534100012e-01	4.120000000000000051e-02	1.384199100000000193e+01	1.555700000000000485e-02
-1.011671284244100161e-01	4.216000000000000303e-02	1.449220000000000574e+01	1.575800000000000117e-02
-1.007996354954100171e-01	4.336000000000002352e-02	1.496914299999999542e+01	1.608599999999999960e-02
-1.004321425664100320e-01	3.982000000000001511e-02	1.333819199999999938e+01	1.488599999999999993e-02
-1.000646496374100330e-01	3.904000000000001219e-02	1.335341000000000022e+01	1.453600000000000031e-02
-9.969715670841004795e-02	4.326000000000001372e-02	1.548578999999999795e+01	1.588999999999999788e-02
-9.932966377940999347e-02	4.439000000000000584e-02	1.510162299999999469e+01	1.677499999999999825e-02
-9.896217085040999450e-02	3.984000000000000735e-02	1.296695000000000420e+01	1.508000000000000139e-02
-9.859467792141000941e-02	3.875999999999999585e-02	1.374956600000000151e+01	1.360199999999999951e-02
-9.822718499241001044e-02	4.343999999999999945e-02	1.605489800000000500e+01	1.512199999999999482e-02
-9.785969206341002535e-02	4.501999999999999752e-02	1.520766399999999585e+01	1.696399999999999991e-02
-9.749219913441002638e-02	4.445999999999999952e-02	1.432788000000000572e+01	1.684400000000000133e-02
-9.712470620541004129e-02	4.249999999999998918e-02	1.529211000000000098e+01	1.389399999999999837e-02
-9.675721327641004232e-02	4.230000000000000426e-02	1.608941599999999639e+01	1.301800000000000179e-02
-9.638972034740998784e-02	4.626000000000003026e-02	1.624424199999999630e+01	1.585200000000000151e-02
-9.602222741840998887e-02	5.453999999999997739e-02	1.813135800000000586e+01	1.943799999999999348e-02
-9.565473448941000378e-02	5.345999999999995894e-02	1.909498400000000373e+01	1.621999999999999831e-02
-9.528724156041000481e-02	4.932000000000000967e-02	1.949117300000000341e+01	1.127600000000000130e-02
-9.491974863141001972e-02	6.304000000000001269e-02	2.499359399999999809e+01	1.376200000000000166e-02
-9.455225570241002075e-02	7.938000000000000611e-02	2.976655300000000537e+01	1.992500000000000174e-02
-9.418476277341003566e-02	6.165999999999999259e-02	2.082337199999999555e+01	1.977100000000000385e-02
-9.381726984441003669e-02	2.921399999999998304e-02	8.550223999999998270e+00	1.252400000000000214e-02
-9.344977691541005160e-02	2.446899999999999770e-02	7.267317000000003802e+00	1.167199999999999661e-02
-9.308228398640999712e-02	2.965499999999999733e-02	8.186874999999998792e+00	1.546000000000000152e-02
-9.271479105740999815e-02	3.213200000000000084e-02	6.993753999999999138e+00	1.989400000000000543e-02
-9.234729812841001306e-02	3.077200000000000074e-02	6.820625000000002380e+00	1.853200000000000333e-02
-9.197980519941001409e-02	2.619600000000000053e-02	7.285378999999998051e+00	1.317599999999999848e-02
-9.161231227041002900e-02	2.269799999999999596e-02	6.439244000000000412e+00	1.170999999999999819e-02
-9.124481934141003003e-02	2.504200000000000176e-02	6.160975000000001423e+00	1.468199999999999887e-02
-9.087732641241004494e-02	3.627600000000000963e-02	8.486050000000002314e+00	2.179400000000000087e-02
-9.050983348341004597e-02	3.181899999999999312e-02	7.350326000000000803e+00	1.922600000000000003e-02
-9.014234055440999149e-02	2.318200000000000469e-02	5.951428000000001717e+00	1.302999999999999992e-02
-8.977484762540999252e-02	2.384099999999999761e-02	7.016364000000000267e+00	1.137200000000000190e-02
-8.940735469641000743e-02	2.593999999999999778e-02	6.727522000000000446e+00	1.441999999999999532e-02
-8.903986176741000846e-02	3.237500000000000100e-02	6.777427999999996899e+00	2.193299999999999417e-02
-8.867236883841002337e-02	3.468900000000000455e-02	8.096508000000003591e+00	2.120999999999999622e-02
-8.830487590941002440e-02	2.911100000000000146e-02	8.003670000000004947e+00	1.492600000000000524e-02
-8.793738298041003931e-02	1.800700000000000911e-02	5.074715999999999561e+00	9.053999999999999548e-03
-8.756989005141004034e-02	2.235600000000000434e-02	5.719563999999998316e+00	1.253599999999999333e-02
-8.720239712240998586e-02	3.689600000000001212e-02	8.472902000000003042e+00	2.339600000000000360e-02
-8.683490419341000077e-02	3.676900000000000307e-02	8.193788000000004956e+00	2.423799999999999913e-02
-8.646741126441000180e-02	2.946499999999999467e-02	7.743314000000002473e+00	1.585000000000000298e-02
-8.609991833541001671e-02	1.873500000000000512e-02	5.728919999999997792e+00	7.493999999999998926e-03
-8.573242540641001774e-02	1.776599999999999707e-02	4.497530000000000250e+00	1.009000000000000868e-02
-8.536493247741001877e-02	3.621299999999999519e-02	8.257616000000002288e+00	2.346000000000000169e-02
-8.499743954841003368e-02	4.466000000000001219e-02	1.037844300000000075e+01	2.840999999999999776e-02
-8.462994661941000696e-02	2.955999999999999253e-02	7.306014000000001118e+00	1.726199999999999263e-02
-8.426245369041002187e-02	1.666200000000000320e-02	5.084781999999999691e+00	6.005999999999999187e-03
-8.389496076141002290e-02	1.743199999999999611e-02	4.908074000000002712e+00	7.889999999999999444e-03
-8.352746783241003781e-02	3.472800000000000886e-02	8.018654000000003279e+00	2.250399999999999970e-02
-8.315997490341001108e-02	4.870000000000002105e-02	1.131900700000000271e+01	3.119600000000000151e-02
-8.279248197441001211e-02	3.274000000000000521e-02	7.865652999999997341e+00	1.974199999999999913e-02
-8.242498904541002702e-02	1.663599999999999801e-02	4.873209999999995823e+00	6.257999999999999674e-03
-8.205749611641002805e-02	1.713800000000000393e-02	5.120270000000001431e+00	6.098000000000004459e-03
-8.169000318741000133e-02	3.464000000000000412e-02	8.484668000000000987e+00	2.037600000000000522e-02
-8.132251025841001624e-02	4.931999999999999579e-02	1.151608500000000745e+01	3.136800000000000005e-02
-8.095501732941001727e-02	3.588199999999999029e-02	8.381075000000002717e+00	2.250699999999998882e-02
-8.058752440041003218e-02	2.124200000000000046e-02	5.817263999999996216e+00	9.227999999999996622e-03
-8.022003147141000545e-02	1.923399999999999763e-02	5.769216000000002786e+00	6.054000000000002088e-03
-7.985253854241000648e-02	3.519200000000000800e-02	9.282401999999995823e+00	1.719400000000000442e-02
-7.948504561341002139e-02	4.689000000000000112e-02	1.123537799999999898e+01	2.827200000000000546e-02
-7.911755268441002242e-02	3.977999999999998204e-02	9.411489999999995248e+00	2.423799999999999913e-02
-7.875005975541000958e-02	2.962899999999999909e-02	7.650668000000000468e+00	1.465600000000000236e-02
-7.838256682641001061e-02	2.841600000000000376e-02	8.270476000000002159e+00	9.242000000000000215e-03
-7.801507389741002552e-02	3.790000000000000313e-02	1.073144700000000107e+01	1.380400000000000550e-02
-7.764758096841002655e-02	4.704000000000002624e-02	1.230202299999999838e+01	2.241200000000000483e-02
-7.728008803940999982e-02	5.043000000000001648e-02	1.310755999999999766e+01	2.445400000000000004e-02
-7.691259511041001473e-02	5.511999999999998845e-02	1.534618700000000580e+01	2.068000000000000047e-02
-7.654510218141001576e-02	5.832000000000003154e-02	1.715718899999998825e+01	1.643399999999999722e-02
-7.617760925241003067e-02	3.995999999999999552e-02	1.163419500000000006e+01	1.174199999999999897e-02
-7.581011632341003170e-02	2.207400000000000334e-02	5.055085000000000051e+00	1.428199999999999609e-02
-7.544262339441000498e-02	2.317900000000000169e-02	4.027093000000002476e+00	2.234400000000000275e-02
-7.507513046541001989e-02	2.537000000000000019e-02	4.566455999999996962e+00	2.327199999999999408e-02
-7.470763753641002092e-02	2.703199999999999353e-02	5.311020999999998438e+00	2.186200000000000643e-02
-7.434014460741003583e-02	1.609800000000000120e-02	3.293825999999999699e+00	1.218599999999999892e-02
-7.397265167841000910e-02	9.037999999999999159e-03	1.668608000000000313e+00	8.133999999999998870e-03
-7.360515874941001013e-02	2.043000000000000371e-02	3.624288000000000842e+00	1.937700000000000533e-02
-7.323766582041002504e-02	3.111200000000000077e-02	5.953058000000001293e+00	2.681000000000000397e-02
-7.287017289141002607e-02	2.770200000000001134e-02	5.381496999999998643e+00	3.588200000000000417e-02
-7.250267996240999935e-02	1.646399999999999947e-02	2.967799999999999105e+00	1.530399999999999539e-01
-7.213518703341001426e-02	9.807999999999999011e-03	2.085699999999999221e+00	5.525999999999999801e-01
-7.176769410441001529e-02	2.285200000000000425e-02	4.862999999999999545e+00	9.163999999999998813e-01
-7.140020117541003020e-02	3.977999999999999592e-02	7.577600000000002112e+00	8.615999999999996994e-01
-7.103270824641000347e-02	3.705999999999998878e-02	5.405800000000000161e+00	8.767999999999998018e-01
-7.066521531741001838e-02	4.388000000000001621e-02	3.836700000000000443e+00	1.279000000000000359e+00
-7.029772238841001941e-02	5.529999999999998805e-02	4.649399999999999977e+00	1.523000000000000131e+00
-6.993022945941003432e-02	6.146000000000001462e-02	6.388800000000000701e+00	1.588000000000000078e+00
-6.956273653041000760e-02	6.806000000000002326e-02	7.245999999999996888e+00	1.761599999999999167e+00
-6.919524360141000863e-02	6.498000000000000997e-02	5.743900000000003558e+00	1.623199999999998866e+00
-6.882775067241002354e-02	6.164000000000000729e-02	4.711200000000000720e+00	1.316099999999999381e+00
-6.846025774341002457e-02	7.169999999999997209e-02	6.287400000000000766e+00	1.118100000000000094e+00
-6.809276481440999784e-02	7.105999999999999817e-02	5.577800000000003422e+00	9.905999999999995920e-01
-6.772527188541001275e-02	6.901999999999999802e-02	4.203199999999998937e+00	9.008000000000003782e-01
-6.735777895641001378e-02	8.129999999999995564e-02	5.682800000000002960e+00	8.419999999999996376e-01
-6.699028602741002869e-02	8.741999999999998383e-02	6.600599999999996470e+00	7.856000000000005201e-01
-6.662279309841002972e-02	8.633000000000001783e-02	5.357899999999995444e+00	7.433999999999998387e-01
-6.625530016941000300e-02	8.964000000000001134e-02	3.994499999999999940e+00	7.667999999999995930e-01
-6.588780724041001791e-02	1.118400000000000089e-01	4.980599999999999028e+00	1.077600000000000335e+00
-6.552031431141001894e-02	1.891800000000000148e-01	8.733900000000000219e+00	1.980500000000000815e+00
-6.515282138241003385e-02	3.076599999999999335e-01	9.375399999999999068e+00	3.058799999999999297e+00
-6.478532845341000712e-02	3.439199999999999480e-01	6.863200000000000855e+00	3.130699999999998706e+00
-6.441783552441000815e-02	2.305399999999999117e-01	6.488599999999998147e+00	1.999799999999999800e+00
-6.405034259541002306e-02	1.139000000000000568e-01	6.650500000000000078e+00	1.034799999999999942e+00
-6.368284966641002409e-02	7.832000000000004236e-02	5.391000000000000014e+00	8.147999999999999687e-01
-6.331535673741001125e-02	8.495999999999996610e-02	5.946900000000001185e+00	9.648999999999999799e-01
-6.294786380841001228e-02	9.105999999999997430e-02	6.438699999999999868e+00	1.096500000000000030e+00
-6.258037087941002719e-02	8.168000000000000260e-02	4.782799999999997276e+00	9.801999999999997382e-01
-6.221287795041002822e-02	8.187999999999999445e-02	4.322799999999999976e+00	8.559999999999999831e-01
-6.184538502141000149e-02	9.283000000000000973e-02	6.515000000000000568e+00	7.761999999999997790e-01
-6.147789209241000946e-02	9.815999999999995562e-02	7.341200000000003278e+00	7.222000000000001751e-01
-6.111039916341001743e-02	9.124000000000001553e-02	5.663599999999997081e+00	6.782000000000002471e-01
-6.074290623441002540e-02	8.610000000000006537e-02	5.182599999999997209e+00	6.239999999999996660e-01
-6.037541330541000562e-02	9.035999999999996812e-02	5.125800000000003465e+00	6.097000000000003528e-01
-6.000792037641001359e-02	9.841999999999993809e-02	5.945399999999995799e+00	5.932000000000001716e-01
-5.964042744741002156e-02	1.130399999999999738e-01	8.035800000000001830e+00	5.817999999999998728e-01
-5.927293451841002953e-02	1.116999999999999660e-01	7.365100000000005309e+00	5.746000000000004437e-01
-5.890544158941000280e-02	1.046400000000000663e-01	6.103199999999999292e+00	5.305999999999999606e-01
-5.853794866041001077e-02	1.105199999999999377e-01	5.970500000000002139e+00	5.521000000000001462e-01
-5.817045573141001874e-02	1.243300000000000238e-01	7.555599999999997429e+00	5.558999999999998387e-01
-5.780296280241002671e-02	1.509400000000000741e-01	1.033590000000000231e+01	5.927999999999997716e-01
-5.743546987341003468e-02	1.710000000000000964e-01	1.214749999999999552e+01	6.687999999999999501e-01
-5.706797694441000796e-02	1.899299999999999877e-01	1.193109999999999360e+01	7.440999999999996506e-01
-5.670048401541001593e-02	2.259100000000000552e-01	8.759200000000006980e+00	1.033200000000000118e+00
-5.633299108641002390e-02	2.222999999999999976e-01	5.001799999999999358e+00	1.123200000000000198e+00
-5.596549815741003187e-02	1.501399999999999402e-01	4.676000000000002821e+00	7.410999999999999810e-01
-5.559800522841000514e-02	8.280000000000002636e-02	4.094929999999998849e+00	4.361999999999999766e-01
-5.523051229941001311e-02	4.995000000000002216e-02	1.892129999999998979e+00	2.830099999999999838e-01
-5.486301937041002108e-02	4.270000000000000184e-02	1.048870000000000413e+00	2.578799999999999981e-01
-5.449552644141002905e-02	5.539999999999998398e-02	2.188959999999998907e+00	3.085200000000000720e-01
-5.412803351241000233e-02	6.493999999999999773e-02	4.109140000000001791e+00	2.635600000000000165e-01
-5.376054058341001030e-02	6.273999999999999022e-02	3.672359999999998958e+00	2.706599999999999562e-01
-5.339304765441001827e-02	5.548999999999999072e-02	1.759959999999999525e+00	2.831000000000001293e-01
-5.302555472541002624e-02	4.248000000000001081e-02	1.157799999999999496e+00	1.978200000000000514e-01
-5.265806179641000645e-02	6.126000000000000889e-02	2.851179999999999382e+00	2.543000000000000260e-01
-5.229056886741001442e-02	7.435000000000002718e-02	4.355400000000003935e+00	2.876300000000001078e-01
-5.192307593841002239e-02	5.663999999999999591e-02	2.747750000000000803e+00	1.994599999999999984e-01
-5.155558300941003036e-02	5.294999999999997625e-02	1.446749999999998870e+00	2.214199999999999779e-01
-5.118809008041000363e-02	6.191999999999998200e-02	2.228460000000000552e+00	2.494299999999999573e-01
-5.082059715141001160e-02	6.498000000000000997e-02	3.698750000000000870e+00	1.953700000000000159e-01
-5.045310422241001957e-02	6.953999999999999071e-02	3.464709999999999290e+00	2.263899999999999246e-01
-5.008561129341002754e-02	6.568000000000000227e-02	2.066959999999999020e+00	2.447299999999999753e-01
-4.971811836441000082e-02	5.737000000000001126e-02	2.086500000000000021e+00	1.733200000000000018e-01
-4.935062543541000879e-02	7.147000000000000575e-02	3.532120000000000815e+00	2.041499999999999981e-01
-4.898313250641001676e-02	8.137999999999998013e-02	3.494489999999999430e+00	2.604600000000000248e-01
-4.861563957741002473e-02	6.649999999999998967e-02	2.256579999999999586e+00	1.929299999999999349e-01
-4.824814664841003270e-02	7.148000000000000187e-02	2.755409999999999915e+00	1.890399999999999581e-01
-4.788065371941000598e-02	9.051999999999997548e-02	3.659740000000000659e+00	2.648200000000000554e-01
-4.751316079041001395e-02	8.674000000000001154e-02	2.985999999999998877e+00	2.465900000000000036e-01
-4.714566786141002191e-02	9.215999999999999193e-02	2.953959999999999919e+00	2.415000000000001312e-01
-4.677817493241002988e-02	1.241200000000000497e-01	3.656600000000001405e+00	3.535299999999999554e-01
-4.641068200341000316e-02	1.498100000000000265e-01	3.332100000000000062e+00	4.536000000000000032e-01
-4.604318907441001113e-02	1.388000000000000067e-01	3.408900000000001818e+00	4.146000000000000796e-01
-4.567569614541001910e-02	8.568000000000000616e-02	3.378540000000000543e+00	2.592200000000000060e-01
-4.530820321641002707e-02	4.559999999999998777e-02	3.027679999999998373e+00	1.545400000000000107e-01
-4.494071028741000728e-02	3.757999999999999535e-02	3.525899999999998258e+00	1.197400000000000270e-01
-4.457321735841001525e-02	3.906000000000000444e-02	3.592899999999999316e+00	1.095299999999999746e-01
-4.420572442941002322e-02	4.014000000000000207e-02	4.106160000000002697e+00	1.154999999999999777e-01
-4.383823150041003119e-02	4.509999999999999426e-02	5.144379999999999953e+00	1.342400000000000260e-01
-4.347073857141000447e-02	4.950000000000000927e-02	5.644859999999998657e+00	1.336499999999999355e-01
-4.310324564241001244e-02	3.632000000000000506e-02	4.008259999999999934e+00	9.638000000000000733e-02
-4.273575271341002041e-02	2.801200000000000911e-02	2.138160000000000061e+00	9.011999999999997790e-02
-4.236825978441002838e-02	3.352000000000000812e-02	1.874700000000000921e+00	1.111000000000000043e-01
-4.200076685541000165e-02	2.565999999999999531e-02	1.682580000000000187e+00	8.013999999999998902e-02
-4.163327392641000962e-02	2.543199999999999628e-02	1.940180000000000238e+00	7.516000000000000458e-02
-4.126578099741001759e-02	3.395400000000001195e-02	2.324970000000000425e+00	1.054600000000000398e-01
-4.089828806841002556e-02	2.747299999999999395e-02	1.622279999999999722e+00	8.662000000000000255e-02
-4.053079513940999884e-02	2.228099999999999872e-02	9.769100000000000561e-01	5.260000000000000092e-02
-4.016330221041000681e-02	2.121200000000000169e-02	8.332199999999999607e-01	4.515999999999999875e-02
-3.979580928141001478e-02	2.553199999999999914e-02	1.033919999999999284e+00	6.382999999999999785e-02
-3.942831635241002275e-02	2.803399999999999642e-02	1.137340000000000240e+00	6.800000000000001876e-02
-3.906082342341003072e-02	2.399599999999999650e-02	9.502300000000003521e-01	4.650000000000000661e-02
-3.869333049441000399e-02	2.663500000000000936e-02	1.044480000000000519e+00	4.916000000000001618e-02
-3.832583756541001196e-02	3.954000000000001264e-02	1.461630000000000429e+00	8.855999999999998595e-02
-3.795834463641001993e-02	6.681999999999997664e-02	1.928859999999999131e+00	1.605000000000000315e-01
-3.759085170741002790e-02	8.471999999999998976e-02	1.908999999999999808e+00	2.066999999999999948e-01
-3.722335877841000812e-02	5.247999999999999193e-02	1.133189999999999698e+00	1.622099999999999931e-01
-3.685586584941001609e-02	1.790600000000000178e-02	7.124899999999999567e-01	3.903600000000000958e-01
-3.648837292041002406e-02	9.894000000000003486e-03	1.088499999999999801e+00	1.499400000000000066e+00
-3.612087999141003203e-02	6.801999999999996417e-03	1.786080000000000112e+00	3.042299999999999116e+00
-3.575338706241000530e-02	8.017999999999999086e-03	3.151359999999999939e+00	3.744000000000000217e+00
-3.538589413341001327e-02	1.535800000000000012e-02	4.541000000000001258e+00	3.508200000000000429e+00
-3.501840120441002124e-02	2.580399999999999708e-02	5.103000000000001535e+00	3.509799999999999365e+00
-3.465090827541002921e-02	3.251300000000000023e-02	4.932500000000000107e+00	3.682000000000000828e+00
-3.428341534641000249e-02	3.389099999999999058e-02	3.810299999999998910e+00	3.248800000000000132e+00
-3.391592241741001046e-02	3.314199999999999785e-02	2.946900000000000297e+00	2.756200000000000205e+00
-3.354842948841001843e-02	3.717999999999999083e-02	3.379799999999999471e+00	2.582699999999999996e+00
-3.318093655941002640e-02	4.269999999999999490e-02	3.655999999999999694e+00	2.340399999999999370e+00
-3.281344363040999967e-02	4.624000000000001026e-02	3.443400000000000460e+00	2.052000000000000934e+00
-3.244595070141000764e-02	5.591999999999996973e-02	3.744200000000001083e+00	1.918400000000000549e+00
-3.207845777241001561e-02	7.346000000000002528e-02	4.714800000000000324e+00	1.907399999999999540e+00
-3.171096484341002358e-02	7.957999999999995633e-02	4.980999999999998096e+00	1.776799999999999269e+00
-3.134347191441000380e-02	5.844000000000000583e-02	3.413399999999999768e+00	1.445399999999999130e+00
-3.097597898541000830e-02	3.957999999999998325e-02	2.021000000000000796e+00	1.170799999999999619e+00
-3.060848605641001627e-02	3.887999999999999096e-02	1.798000000000000487e+00	1.151000000000000911e+00
-3.024099312741002424e-02	4.512000000000000732e-02	2.267199999999998994e+00	1.130400000000000293e+00
-2.987350019841003221e-02	5.417999999999999899e-02	2.636699999999999378e+00	1.226200000000000623e+00
-2.950600726941000548e-02	4.982000000000001011e-02	2.523499999999998966e+00	1.079600000000000559e+00
-2.913851434041001345e-02	3.761999999999999372e-02	1.825399999999999245e+00	8.314000000000002499e-01
-2.877102141141002142e-02	3.390600000000001252e-02	1.658000000000000362e+00	7.279999999999999805e-01
-2.840352848241002939e-02	3.558600000000000652e-02	2.096399999999999153e+00	6.277999999999995806e-01
-2.803603555341000614e-02	4.241999999999998550e-02	2.388000000000001677e+00	6.997999999999995335e-01
-2.766854262441001411e-02	4.062000000000001027e-02	2.468999999999998973e+00	6.241999999999996440e-01
-2.730104969541002208e-02	3.761999999999999372e-02	2.072200000000001374e+00	6.038000000000001144e-01
-2.693355676641003005e-02	4.062000000000001027e-02	2.160999999999998700e+00	6.532000000000001139e-01
-2.656606383741000332e-02	4.031999999999998779e-02	2.517200000000001214e+00	5.509999999999999343e-01
-2.619857090841001129e-02	5.073999999999999344e-02	3.282399999999998652e+00	6.321999999999998732e-01
-2.583107797941001926e-02	5.508000000000000396e-02	3.943599999999999106e+00	6.251999999999996449e-01
-2.546358505041002723e-02	5.400000000000002021e-02	4.301199999999998802e+00	5.608000000000000762e-01
-2.509609212141000398e-02	5.746000000000001107e-02	4.079099999999999504e+00	6.438000000000003720e-01
-2.472859919241001195e-02	4.626000000000001638e-02	2.308599999999998875e+00	5.622000000000001441e-01
-2.436110626341001992e-02	4.348000000000001170e-02	1.342000000000000082e+00	5.360000000000000320e-01
-2.399361333441002789e-02	5.240000000000001601e-02	1.550599999999999534e+00	6.121999999999999664e-01
-2.362612040541000116e-02	5.525999999999996887e-02	1.363799999999999901e+00	6.214000000000002855e-01
-2.325862747641000913e-02	6.029999999999999943e-02	1.089300000000000157e+00	6.561999999999997835e-01
-2.289113454741001710e-02	6.202000000000003344e-02	9.927499999999995772e-01	6.890000000000001679e-01
-2.252364161841002507e-02	4.222000000000000058e-02	7.488199999999999301e-01	5.112000000000004318e-01
-2.215614868941000182e-02	2.913100000000000411e-02	9.065599999999998104e-01	3.547000000000001263e-01
-2.178865576041000979e-02	3.674000000000000182e-02	1.290599999999999969e+00	4.403999999999998471e-01
-2.142116283141001429e-02	3.747999999999999943e-02	9.837999999999998968e-01	4.841999999999999083e-01
-2.105366990241002226e-02	3.023400000000000046e-02	5.583599999999999675e-01	4.115999999999999104e-01
-2.068617697341003023e-02	2.239200000000000218e-02	3.219399999999998929e-01	3.048600000000000199e-01
-2.031868404441000697e-02	1.430799999999999954e-02	2.608800000000000008e-01	1.824000000000000066e-01
-1.995119111541001494e-02	1.126200000000000291e-02	6.023000000000002796e-01	9.570000000000000728e-02
-1.958369818641002291e-02	1.754800000000000110e-02	9.652399999999997648e-01	1.402599999999999958e-01
-1.921620525741003088e-02	1.574599999999999958e-02	5.876400000000003843e-01	1.528400000000000036e-01
-1.884871232841000416e-02	7.848000000000002543e-03	1.553199999999999859e-01	8.762000000000001732e-02
-1.848121939941001213e-02	1.007199999999999589e-02	1.016539999999999944e-01	1.162599999999999884e-01
-1.811372647041002010e-02	1.268799999999999789e-02	1.887000000000000344e-01	1.400599999999999901e-01
-1.774623354141002807e-02	1.150000000000000154e-02	5.132600000000002716e-01	9.379999999999998062e-02
-1.737874061241000481e-02	1.739399999999999974e-02	9.353599999999995251e-01	1.228199999999999986e-01
-1.701124768341001278e-02	1.633700000000000083e-02	6.500799999999996581e-01	1.332599999999999896e-01
-1.664375475441002075e-02	9.952000000000000776e-03	1.973399999999999599e-01	9.437999999999999168e-02
-1.627626182541002872e-02	1.178200000000000081e-02	1.099620000000000042e-01	1.173599999999999921e-01
-1.590876889641000200e-02	1.212200000000000256e-02	1.413200000000000289e-01	1.159599999999999798e-01
-1.554127596741000997e-02	1.519000000000000211e-02	4.094800000000001217e-01	1.221599999999999769e-01
-1.517378303841001794e-02	2.217799999999999286e-02	8.710800000000002985e-01	1.535800000000000776e-01
-1.480629010941002591e-02	2.114799999999998972e-02	7.358999999999999986e-01	1.484200000000000241e-01
-1.443879718041000092e-02	1.079999999999999884e-02	2.417200000000000182e-01	8.336999999999997191e-02
-1.407130425141000889e-02	2.458200000000000662e-03	3.455400000000000138e-02	2.016099999999999490e-02
-1.370381132241001686e-02	4.499999999999997166e-04	2.783549999999999219e-02	2.230600000000000117e-03
-1.333631839341002483e-02	1.902499999999998593e-03	2.131912399999999486e-01	3.145600000000001433e-03
-1.296882546440999984e-02	5.328000000000002873e-03	5.999019400000001889e-01	8.684000000000000746e-03
-1.260133253541000781e-02	5.120000000000000419e-03	5.731836200000004489e-01	8.598000000000001475e-03
-1.223383960641001578e-02	2.053600000000000043e-03	1.878928999999999738e-01	7.849999999999999339e-03
-1.186634667741002375e-02	2.634000000000000057e-03	3.497499999999999915e-02	3.162200000000000427e-02
-1.149885374841003172e-02	6.196999999999998517e-03	6.901399999999997814e-02	7.553999999999999604e-02
-1.113136081941000673e-02	8.888999999999997598e-03	2.636579999999999480e-01	8.977999999999999869e-02
-1.076386789041001470e-02	1.008600000000000121e-02	5.075820000000001997e-01	8.338000000000002354e-02
-1.039637496141002267e-02	8.263000000000001247e-03	3.827999999999999736e-01	9.709999999999999187e-02
-1.002888203241003064e-02	5.845999999999999634e-03	1.488600000000000478e-01	1.221200000000000063e-01
-9.661389103410005647e-03	5.025999999999999218e-03	1.163200000000000067e-01	1.288199999999999901e-01
-9.293896174410013616e-03	6.435999999999999881e-03	2.198999999999999566e-01	1.529099999999999626e-01
-8.926403245410021586e-03	1.123799999999999452e-02	2.874900000000000233e-01	2.015400000000000247e-01
-8.558910316410027821e-03	2.819600000000000231e-02	3.305000000000000160e-01	3.333400000000000807e-01
-8.191417387410004566e-03	6.858000000000001595e-02	7.154799999999998938e-01	6.856000000000003203e-01
-7.823924458410010802e-03	9.292000000000004423e-02	1.072139999999999649e+00	9.256000000000008665e-01
-7.456431529410019639e-03	6.969999999999999807e-02	9.067400000000001015e-01	6.814000000000004498e-01
-7.088938600410027609e-03	5.293999999999999401e-02	8.258499999999999730e-01	4.175999999999998047e-01
-6.721445671410002619e-03	4.398999999999999438e-02	7.668200000000000571e-01	2.546700000000000630e-01
-6.353952742410010589e-03	2.354199999999999696e-02	4.177599999999999092e-01	1.015899999999999581e-01
-5.986459813410018559e-03	6.564000000000000390e-03	1.200679999999999664e-01	2.209100000000000993e-02
-5.618966884410025661e-03	8.414000000000001773e-04	2.231370000000000228e-02	2.728299999999999909e-03
-5.251473955410001539e-03	5.058000000000000701e-05	4.302329999999999176e-03	2.916500000000000147e-04
-4.883981026410008641e-03	3.166200000000000280e-06	7.453110000000001288e-04	3.757499999999999854e-05
-4.516488097410016611e-03	2.721100000000000192e-07	6.751469999999999921e-05	3.093399999999999893e-06
-4.148995168410024581e-03	1.577899999999999855e-08	2.545040000000000454e-06	1.364500000000000075e-07
-3.781502239409999591e-03	6.966000000000002423e-07	5.313169999999999818e-06	4.357999999999998763e-06
-3.414009310410007561e-03	3.851999999999998356e-05	2.932670000000000502e-04	2.418200000000000395e-04
-3.046516381410015531e-03	7.761999999999998935e-04	5.901680000000000294e-03	4.856000000000000073e-03
-2.679023452410023067e-03	5.796000000000002539e-03	4.427869999999999723e-02	3.633600000000000024e-02
-2.311530523410031037e-03	1.678999999999999937e-02	1.287019999999999276e-01	1.052600000000000341e-01
-1.944037594410006264e-03	2.185600000000000737e-02	1.695120000000000238e-01	1.372199999999999809e-01
-1.576544665410014017e-03	2.013199999999999018e-02	1.592419999999999669e-01	1.265999999999999348e-01
-1.209051736410021987e-03	1.538200000000000331e-02	1.235899999999999221e-01	9.683999999999996777e-02
-8.415588074100297401e-04	1.345600000000000442e-02	1.104479999999999906e-01	8.446000000000000729e-02
-4.740658784100049128e-04	1.726399999999999810e-02	1.430400000000000005e-01	1.082199999999999690e-01
-1.065729494100127472e-04	1.134199999999999792e-02	9.428999999999997106e-02	7.096000000000000918e-02
2.609199795899794184e-04	9.675999999999998838e-03	8.192899999999998795e-02	6.007999999999998758e-02
6.284129085899715569e-04	1.769400000000000833e-02	1.539679999999999660e-01	1.093999999999999834e-01
9.959058375899963299e-04	1.446199999999999743e-02	1.987799999999999845e-01	8.663999999999999480e-02
1.363398766589988577e-03	9.947999999999998511e-03	6.476200000000001955e-01	4.037999999999999229e-02
1.730891695589980824e-03	2.244999999999999080e-02	1.706489999999999396e+00	8.139999999999998626e-02
2.098384624589973071e-03	3.416000000000000286e-02	2.440020000000000966e+00	1.293999999999999873e-01
2.465877553589997627e-03	3.108799999999998717e-02	3.163279999999999870e+00	8.288000000000000922e-02
2.833370482589990091e-03	2.067799999999999847e-02	2.502132000000000911e+00	4.025999999999999024e-02
3.200863411589982121e-03	1.709199999999999608e-02	8.517400000000000526e-01	7.717999999999998473e-02
3.568356340589974151e-03	2.122799999999998993e-02	3.593799999999999217e-01	1.210200000000000164e-01
3.935849269589998707e-03	1.712199999999999833e-02	9.677999999999996605e-01	7.280000000000001747e-02
4.303342198589991605e-03	1.961199999999999749e-02	2.420373999999998915e+00	3.532599999999998935e-02
4.670835127589983635e-03	2.454399999999999638e-02	2.323419999999999597e+00	6.940000000000001723e-02
5.038328056589975665e-03	2.476400000000000476e-02	8.915399999999997771e-01	1.223800000000000165e-01
5.405820985590000655e-03	1.490600000000000258e-02	2.067400000000000349e-01	8.555999999999998329e-02
5.773313914589992685e-03	4.225999999999999722e-03	6.047200000000001185e-02	2.416600000000000345e-02
6.140806843589984715e-03	7.679999999999999327e-03	3.527799999999999270e-01	3.481200000000000960e-02
6.508299772589976745e-03	2.714199999999999252e-02	1.624420000000000863e+00	1.093800000000000328e-01
6.875792701589968775e-03	3.538599999999998691e-02	2.598720000000000141e+00	1.255999999999999894e-01
7.243285630589993765e-03	1.924199999999999869e-02	1.454960000000000253e+00	7.039999999999997649e-02
7.610778559589985795e-03	2.158999999999999808e-02	4.515000000000001235e-01	1.388399999999999912e-01
7.978271488589977825e-03	5.002000000000001584e-02	4.995800000000000241e-01	3.400000000000000799e-01
8.345764417589969855e-03	6.335999999999998578e-02	6.200999999999999845e-01	4.200000000000000955e-01
8.713257346589994845e-03	4.758000000000002505e-02	6.082799999999999319e-01	3.091799999999997883e-01
9.080750275589986875e-03	3.698999999999998817e-02	1.304879999999999374e+00	2.080199999999999549e-01
9.448243204589978905e-03	5.093999999999999223e-02	2.531919999999998616e+00	2.549399999999999444e-01
9.815736133589972670e-03	8.006000000000003392e-02	2.143200000000000216e+00	4.803999999999999937e-01
1.018322906258999593e-02	1.043199999999999961e-01	1.073300000000000587e+00	7.074000000000000288e-01
1.055072199158998969e-02	8.711999999999997524e-02	5.672800000000002285e-01	6.152000000000000801e-01
1.091821492058998172e-02	6.210000000000000936e-02	3.800499999999998324e-01	4.427999999999997494e-01
1.128570784958997375e-02	6.412000000000001032e-02	4.793799999999998063e-01	4.409999999999997256e-01
1.165320077858999874e-02	6.787999999999999590e-02	8.077999999999999625e-01	4.435999999999999388e-01
1.202069370758999077e-02	6.407999999999994256e-02	1.811739999999999906e+00	3.748000000000001886e-01
1.238818663658998280e-02	6.479999999999999649e-02	2.546720000000000539e+00	3.524200000000001221e-01
1.275567956558997483e-02	4.932000000000003742e-02	1.451720000000000121e+00	2.911799999999999944e-01
1.312317249458999982e-02	4.536000000000001142e-02	5.458500000000001684e-01	3.000199999999999534e-01
1.349066542358999185e-02	5.554000000000001991e-02	4.949199999999999711e-01	3.631899999999999018e-01
1.385815835258998388e-02	4.950000000000000927e-02	4.256999999999999673e-01	3.280199999999999783e-01
1.422565128158997591e-02	3.060200000000000073e-02	2.589700000000001445e-01	2.134599999999999276e-01
1.459314421059000090e-02	3.312999999999999973e-02	5.869199999999997752e-01	2.143199999999999827e-01
1.496063713958999293e-02	6.446000000000001728e-02	1.924999999999999822e+00	3.688000000000000167e-01
1.532813006858998496e-02	6.207999999999999630e-02	2.529420000000000446e+00	3.250100000000000766e-01
1.569562299758997873e-02	3.554599999999998733e-02	1.274979999999999780e+00	2.075000000000001010e-01
1.606311592658997076e-02	3.007999999999999563e-02	4.248700000000000809e-01	2.051699999999999635e-01
1.643060885558999401e-02	4.077999999999998987e-02	4.141599999999999726e-01	2.688899999999999624e-01
1.679810178458998604e-02	4.736000000000001320e-02	4.724200000000000066e-01	3.239600000000000812e-01
1.716559471358997807e-02	3.065200000000000563e-02	3.120799999999999685e-01	2.187599999999999545e-01
1.753308764258997010e-02	2.558199999999999710e-02	4.724000000000001531e-01	1.732599999999999418e-01
1.790058057158999683e-02	4.669999999999999152e-02	1.590180000000000815e+00	2.723799999999999555e-01
1.826807350058998886e-02	5.311999999999999361e-02	2.467060000000000475e+00	2.792200000000000237e-01
1.863556642958998089e-02	4.091999999999998416e-02	1.546220000000000816e+00	2.498799999999999355e-01
1.900305935858997292e-02	2.832199999999998954e-02	5.190999999999997838e-01	2.079200000000000770e-01
1.937055228758999617e-02	2.901600000000000706e-02	3.352599999999999469e-01	2.019599999999999729e-01
1.973804521658998820e-02	3.562599999999999795e-02	4.082800000000001983e-01	2.599599999999999689e-01
2.010553814558998023e-02	3.177799999999999375e-02	3.841000000000000525e-01	2.504800000000000915e-01
2.047303107458997226e-02	2.461399999999999699e-02	4.109199999999998965e-01	1.974400000000000321e-01
2.084052400358999899e-02	3.272400000000000309e-02	1.144259999999999611e+00	2.203699999999999826e-01
2.120801693258999102e-02	4.589999999999998248e-02	2.315080000000000027e+00	2.477599999999999247e-01
2.157550986158998305e-02	4.216000000000001691e-02	1.950240000000000196e+00	2.658000000000000362e-01
2.194300279058997508e-02	3.525199999999999168e-02	8.921400000000002661e-01	2.826000000000000179e-01
2.231049571958999833e-02	4.068000000000000782e-02	6.794800000000003060e-01	3.136799999999999033e-01
2.267798864858999036e-02	5.545999999999998847e-02	8.686599999999999877e-01	4.080000000000000848e-01
2.304548157758998239e-02	5.319999999999999035e-02	8.336400000000001587e-01	4.000000000000001887e-01
2.341297450658997442e-02	4.269999999999998797e-02	7.481999999999999762e-01	3.651800000000001156e-01
2.378046743559000115e-02	3.452000000000000207e-02	9.691999999999998394e-01	2.940800000000000081e-01
2.414796036458999318e-02	4.212000000000001854e-02	2.056400000000000894e+00	2.862799999999999234e-01
2.451545329358998521e-02	5.626000000000001139e-02	2.718000000000000416e+00	3.646800000000000597e-01
2.488294622258997724e-02	5.406000000000001776e-02	2.785800000000001386e+00	3.797999999999997489e-01
2.525043915158996927e-02	6.267999999999997185e-02	5.360399999999997611e+00	3.362399999999999278e-01
2.561793208058999599e-02	8.375999999999997336e-02	7.783399999999996766e+00	3.953999999999997517e-01
2.598542500958998802e-02	1.335999999999999688e-01	7.158599999999996299e+00	9.195999999999999730e-01
2.635291793858998005e-02	1.850800000000000223e-01	5.804199999999998028e+00	1.557000000000000162e+00
2.672041086758997208e-02	1.676199999999999357e-01	5.500000000000000888e+00	1.516799999999999926e+00
2.708790379658999534e-02	1.243799999999999906e-01	4.801999999999998714e+00	1.240199999999999525e+00
2.745539672558998737e-02	1.141600000000000947e-01	5.806599999999997763e+00	1.227999999999999536e+00
2.782288965458997940e-02	1.238399999999999918e-01	6.635000000000000675e+00	1.506399999999999739e+00
2.819038258358997143e-02	9.912999999999998202e-02	4.164900000000000269e+00	1.530600000000000183e+00
2.855787551258999815e-02	5.147999999999999104e-02	2.674999999999999822e+00	8.416999999999996707e-01
2.892536844158999018e-02	4.039999999999998453e-02	3.998999999999998334e+00	2.873700000000000143e-01
2.929286137058998221e-02	4.590000000000001718e-02	3.819399999999999906e+00	2.423299999999999343e-01
2.966035429958997424e-02	3.767999999999998434e-02	1.799999999999999378e+00	2.501900000000000790e-01
3.002784722858999750e-02	3.247999999999999499e-02	1.889100000000001112e+00	1.748600000000000154e-01
3.039534015758998953e-02	5.039999999999998648e-02	4.936599999999996768e+00	1.835600000000000009e-01
3.076283308658998156e-02	5.692000000000001225e-02	5.834199999999995612e+00	2.241599999999999981e-01
3.113032601558997359e-02	3.159599999999999909e-02	2.616740000000000510e+00	1.655700000000000227e-01
3.149781894459000031e-02	2.725199999999998804e-02	1.038800000000000168e+00	1.903399999999999537e-01
3.186531187358999234e-02	3.883999999999997871e-02	2.198799999999998978e+00	2.620199999999999196e-01
3.223280480258998437e-02	4.230000000000000426e-02	4.062520000000002796e+00	2.045399999999999996e-01
3.260029773158997640e-02	2.784799999999999776e-02	3.121960000000000957e+00	1.078199999999999853e-01
3.296779066059000313e-02	2.230599999999999597e-02	1.300659999999999483e+00	1.845099999999999796e-01
3.333528358958999516e-02	3.592800000000000854e-02	1.470200000000000617e+00	3.041999999999999149e-01
3.370277651858998719e-02	4.142000000000001236e-02	3.277400000000000535e+00	2.190599999999999770e-01
3.407026944758997922e-02	4.459999999999997300e-02	5.245719999999999494e+00	1.585199999999999665e-01
3.443776237658997125e-02	3.914000000000000118e-02	4.263460000000003802e+00	2.060800000000000409e-01
3.480525530558999797e-02	3.047800000000000856e-02	1.797200000000000575e+00	2.328800000000000037e-01
3.517274823458999000e-02	2.502599999999999617e-02	7.692199999999999038e-01	2.552400000000000224e-01
3.554024116358998203e-02	1.475299999999999875e-02	7.253699999999997372e-01	2.183800000000001018e-01
3.590773409258997406e-02	2.078200000000000186e-02	2.148949999999998806e+00	1.576999999999999791e-01
3.627522702158999385e-02	4.302000000000000962e-02	4.333999999999998742e+00	2.307199999999999529e-01
3.664271995058998588e-02	4.644000000000000905e-02	3.978600000000000581e+00	3.044099999999999584e-01
3.701021287958997791e-02	3.608600000000000696e-02	2.888930000000000220e+00	2.672200000000000686e-01
3.737770580858996994e-02	2.099300000000000124e-02	1.893419999999999215e+00	2.314200000000000146e-01
3.774519873758999666e-02	1.588599999999999735e-02	1.135159999999999503e+00	2.104800000000000282e-01
3.811269166658998869e-02	2.922100000000000738e-02	2.311460000000000736e+00	2.635000000000000675e-01
3.848018459558998072e-02	4.535999999999999754e-02	4.266800000000002591e+00	3.330900000000000527e-01
3.884767752458997275e-02	3.346900000000000569e-02	3.130339999999999456e+00	2.984699999999999021e-01
3.921517045358999948e-02	1.454200000000000111e-02	1.049729999999999830e+00	2.551500000000000434e-01
3.958266338258999151e-02	1.550600000000000069e-02	7.274200000000001776e-01	2.718600000000000461e-01
3.995015631158998354e-02	2.548200000000000465e-02	1.707199999999999829e+00	3.400300000000000544e-01
4.031764924058997557e-02	4.046000000000002372e-02	3.526039999999999619e+00	3.887999999999997569e-01
4.068514216959000229e-02	4.798000000000000181e-02	4.869449999999998724e+00	3.725999999999999868e-01
4.105263509858999432e-02	4.197999999999999649e-02	4.018740000000001977e+00	3.635999999999999788e-01
4.142012802758998635e-02	2.948799999999998991e-02	1.807599999999999429e+00	4.089999999999999747e-01
4.178762095658997838e-02	2.438599999999999796e-02	8.101999999999995872e-01	4.743999999999998218e-01
4.215511388558999817e-02	2.296599999999999336e-02	5.634099999999998554e-01	4.966000000000002079e-01
4.252260681458999020e-02	2.578199999999999936e-02	7.782599999999999518e-01	5.039999999999997815e-01
4.289009974358998917e-02	5.157999999999997309e-02	2.736000000000000210e+00	6.317999999999998062e-01
4.325759267258998120e-02	9.094000000000003470e-02	5.574599999999999334e+00	8.838000000000001410e-01
4.362508560158997323e-02	1.056600000000000039e-01	4.965399999999996261e+00	1.157399999999999540e+00
4.399257853058999301e-02	8.550000000000003431e-02	2.045410000000000839e+00	1.125000000000000000e+00
4.436007145958998504e-02	4.492000000000000159e-02	5.936999999999997835e-01	6.145999999999998131e-01
4.472756438858997707e-02	2.317099999999999715e-02	6.148399999999998311e-01	2.530199999999999672e-01
4.509505731758996910e-02	2.224699999999999941e-02	1.185790000000000344e+00	1.933000000000000274e-01
4.546255024658999583e-02	2.835800000000000820e-02	2.773029999999998996e+00	1.244200000000000028e-01
4.583004317558998786e-02	3.233799999999999869e-02	3.719879999999999853e+00	7.398000000000000409e-02
4.619753610458997989e-02	2.555000000000000673e-02	2.418720000000000425e+00	1.205999999999999989e-01
4.656502903358997192e-02	3.081300000000000011e-02	2.253499999999998948e+00	2.105600000000000804e-01
4.693252196258999864e-02	2.835199999999999526e-02	2.342510000000000758e+00	1.525600000000000012e-01
4.730001489158999067e-02	1.253199999999999627e-02	1.187520000000000353e+00	5.790000000000002089e-02
4.766750782058998270e-02	1.424299999999999698e-02	1.360280000000000822e+00	1.029600000000000237e-01
4.803500074958997473e-02	3.780000000000000027e-02	3.593189999999999440e+00	2.115000000000000491e-01
4.840249367859000146e-02	4.211999999999999772e-02	3.868040000000000145e+00	1.855500000000000482e-01
4.876998660758999349e-02	1.843800000000000300e-02	1.570819999999999217e+00	9.969000000000001471e-02
4.913747953658998552e-02	7.498000000000001192e-03	5.824800000000001088e-01	1.232499999999999984e-01
4.950497246558997755e-02	1.078599999999999871e-02	8.638200000000002543e-01	1.464200000000000224e-01
4.987246539458999733e-02	2.561900000000000635e-02	2.190980000000000150e+00	1.415900000000000492e-01
5.023995832358998936e-02	4.443000000000001115e-02	4.192690000000002470e+00	1.999799999999999633e-01
5.060745125258998139e-02	4.638000000000000456e-02	4.821700000000001651e+00	2.183899999999999453e-01
5.097494418158997342e-02	2.662399999999999836e-02	2.830899999999999306e+00	1.338399999999999590e-01
5.134243711059000015e-02	1.474000000000000137e-02	1.228870000000000129e+00	1.440800000000000136e-01
5.170993003958999218e-02	1.766999999999999821e-02	1.212799999999999656e+00	2.175799999999999956e-01
5.207742296858998421e-02	1.541299999999999441e-02	1.228110000000000479e+00	1.636800000000000199e-01
5.244491589758997624e-02	2.623599999999999197e-02	2.660640000000000782e+00	1.776399999999999924e-01
5.281240882658996827e-02	4.913999999999997537e-02	4.909769999999999079e+00	2.510499999999999954e-01
5.317990175558999499e-02	7.313999999999996893e-02	7.822229999999999350e+00	2.671500000000000541e-01
5.354739468458998702e-02	1.170999999999999819e-01	1.402152000000000598e+01	3.037000000000000255e-01
5.391488761358997905e-02	1.489399999999999336e-01	1.775880000000000791e+01	3.721999999999999198e-01
5.428238054258997108e-02	1.402999999999999803e-01	1.656360000000000454e+01	4.457999999999999741e-01
5.464987347158999781e-02	1.119799999999999685e-01	1.425364000000000253e+01	4.567999999999999283e-01
5.501736640058998984e-02	7.859999999999998932e-02	1.061045000000000549e+01	3.758999999999999009e-01
5.538485932958998187e-02	3.146199999999998997e-02	4.381859999999997868e+00	1.645999999999999686e-01
5.575235225858997390e-02	5.508000000000003345e-03	8.305399999999997229e-01	3.272900000000000809e-02
5.611984518759000062e-02	3.498200000000001655e-03	4.163270000000000026e-01	7.230000000000000315e-03
5.648733811658999265e-02	1.237399999999999611e-02	1.357285000000000297e+00	1.572800000000000586e-02
5.685483104558998468e-02	1.635399999999999354e-02	1.814518000000000963e+00	2.208399999999999946e-02
5.722232397458997671e-02	7.349999999999997161e-03	8.902799999999997382e-01	1.473499999999999810e-02
5.758981690358999650e-02	1.127600000000000087e-03	2.164699999999999680e-01	7.367999999999999550e-03
5.795730983258998853e-02	6.125999999999995219e-05	4.040500000000001035e-02	2.234399999999999668e-03
5.832480276158998056e-02	1.724299999999999737e-06	5.867660000000003706e-03	3.654799999999998415e-04
5.869229569058997259e-02	1.081199999999999914e-05	1.953940000000000191e-02	1.184700000000000336e-03
5.905978861958999931e-02	2.906399999999999414e-04	1.034679999999999905e-01	4.977400000000000747e-03
5.942728154858999134e-02	3.237399999999999653e-03	4.438400000000000678e-01	1.026600000000000429e-02
5.979477447758998337e-02	1.257000000000000131e-02	1.389320000000000332e+00	1.857499999999999776e-02
6.016226740658997540e-02	1.663399999999999948e-02	1.786224000000000034e+00	2.128399999999999043e-02
6.052976033559000213e-02	7.480000000000004007e-03	8.115659999999998986e-01	1.012800000000000332e-02
6.089725326458999416e-02	1.464999999999999723e-03	2.163200000000000400e-01	8.108000000000000623e-03
6.126474619358998619e-02	4.841999999999998215e-03	6.057199999999997031e-01	6.516000000000000958e-02
6.163223912258997822e-02	2.727599999999999816e-02	2.578260000000001106e+00	4.103999999999999870e-01
6.199973205158998413e-02	6.209999999999996079e-02	5.170040000000000191e+00	1.027800000000000491e+00
6.236722498058997616e-02	6.407999999999999807e-02	5.523219999999995800e+00	9.749999999999995337e-01
6.273471790958998207e-02	5.291999999999999482e-02	5.912640000000002338e+00	4.246999999999999664e-01
6.310221083858998103e-02	5.375999999999999529e-02	6.708489999999998510e+00	1.910199999999999676e-01
6.346970376758999388e-02	4.619999999999997026e-02	5.628580000000000361e+00	1.289999999999999758e-01
6.383719669658997897e-02	2.619099999999999900e-02	3.173340000000000494e+00	7.102000000000001367e-02
6.420468962558999182e-02	1.734599999999999684e-02	2.185840000000000671e+00	5.767999999999998129e-02
6.457218255458997691e-02	3.099599999999999925e-02	4.028720000000001633e+00	9.234000000000003316e-02
6.493967548358998976e-02	3.851999999999998481e-02	5.134640000000001869e+00	8.127999999999999114e-02
6.530716841258998873e-02	2.869400000000000422e-02	3.851040000000003349e+00	4.637999999999998374e-02
6.567466134158998770e-02	2.481799999999998937e-02	3.256700000000000372e+00	5.678000000000001102e-02
6.604215427058998666e-02	2.585599999999999704e-02	3.261340000000000572e+00	7.999999999999997391e-02
6.640964719958998563e-02	2.264400000000000093e-02	2.600219999999998866e+00	5.967999999999999000e-02
6.677714012858998460e-02	2.569000000000001144e-02	2.947899999999999743e+00	4.660000000000001641e-02
6.714463305758999745e-02	3.648600000000001842e-02	4.608960000000001500e+00	7.106000000000002592e-02
6.751212598658998254e-02	4.734000000000000707e-02	6.100060000000000038e+00	9.866000000000002546e-02
6.787961891558999539e-02	3.111299999999999136e-02	3.985080000000002176e+00	6.160000000000000198e-02
6.824711184458998048e-02	1.116200000000000005e-02	1.461799999999999100e+00	2.625200000000000450e-02
6.861460477358999333e-02	1.546200000000000178e-02	2.129079999999999195e+00	5.336000000000001159e-02
6.898209770258997842e-02	2.480199999999999419e-02	3.371740000000000848e+00	7.751999999999999169e-02
6.934959063158999126e-02	1.746999999999999595e-02	2.245360000000000245e+00	4.553999999999999715e-02
6.971708356058999023e-02	1.919600000000000820e-02	2.108940000000000925e+00	4.353999999999998843e-02
7.008457648958998920e-02	3.771799999999999459e-02	4.337419999999998943e+00	9.370000000000007490e-02
7.045206941858998817e-02	5.400000000000003408e-02	6.714880000000005289e+00	1.077399999999999608e-01
7.081956234758997326e-02	4.264000000000000429e-02	5.553639999999996135e+00	6.317999999999995842e-02
7.118705527658998611e-02	1.498200000000000053e-02	2.008200000000001317e+00	4.927999999999999742e-02
7.155454820558998508e-02	2.681900000000000950e-03	4.002200000000000757e-01	6.455999999999999239e-02
7.192204113458998405e-02	3.532800000000000003e-03	5.388399999999999856e-01	4.564999999999998226e-02
7.228953406358998302e-02	1.560600000000000008e-02	2.191560000000000841e+00	4.943999999999999784e-02
7.265702699258998198e-02	3.124599999999999947e-02	4.139670000000002403e+00	8.730999999999998484e-02
7.302451992158998095e-02	4.379999999999999866e-02	5.209799999999995102e+00	9.536000000000001420e-02
7.339201285058999380e-02	4.967999999999998112e-02	5.643799999999999706e+00	1.025200000000000000e-01
7.375950577958997889e-02	2.673000000000000029e-02	3.141519999999998536e+00	1.005800000000000027e-01
7.412699870858999174e-02	1.301000000000000420e-02	1.756420000000000314e+00	7.055999999999999772e-02
7.449449163758997683e-02	2.255899999999999572e-02	3.128700000000000703e+00	7.700000000000002676e-02
7.486198456658998968e-02	2.061000000000000332e-02	2.866080000000001071e+00	8.632000000000000783e-02
7.522947749558998864e-02	6.668999999999998714e-03	9.775000000000001465e-01	7.840000000000003910e-02
7.559697042458998761e-02	3.665200000000000402e-03	5.148800000000001154e-01	9.277000000000001911e-02
7.596446335358998658e-02	2.060800000000000132e-02	2.393899999999999473e+00	1.178199999999999248e-01
7.633195628258998555e-02	5.618000000000004240e-02	6.495300000000002072e+00	1.731599999999999251e-01
7.669944921158998452e-02	6.315999999999999392e-02	7.508999999999997677e+00	2.093599999999999905e-01
7.706694214058999737e-02	3.034199999999999398e-02	3.738579999999998904e+00	2.190800000000000247e-01
7.743443506958998246e-02	6.433999999999998748e-03	7.737599999999997813e-01	1.729199999999999904e-01
7.780192799858999531e-02	8.414000000000000689e-04	9.204999999999999294e-02	6.958000000000001684e-02
7.816942092758998040e-02	1.852799999999999499e-03	2.769559999999999800e-01	1.402799999999999707e-02
7.853691385658999324e-02	1.241399999999999969e-02	1.697291000000000327e+00	1.079899999999999957e-02
7.890440678558999221e-02	3.511399999999999244e-02	4.557676999999999090e+00	2.834599999999999273e-02
7.927189971458999118e-02	5.116000000000002490e-02	6.149903999999997595e+00	5.135999999999998900e-02
7.963939264358999015e-02	4.645999999999998742e-02	5.104653999999999137e+00	5.562000000000000971e-02
8.000688557258997524e-02	2.561999999999999694e-02	2.616783999999999999e+00	3.340999999999999526e-02
8.037437850158998809e-02	7.975999999999995246e-03	8.276879999999998683e-01	1.094000000000000181e-02
8.074187143058997318e-02	8.370000000000002438e-03	1.135536000000000323e+00	7.338000000000002507e-03
8.110936435958998603e-02	2.209199999999999706e-02	3.041660000000001585e+00	1.534999999999998865e-02
8.147685728858998500e-02	2.390999999999999376e-02	3.272763999999998674e+00	1.602400000000000005e-02
8.184435021758998396e-02	2.915700000000000236e-02	3.792270999999999948e+00	1.535799999999999839e-02
8.221184314658998293e-02	8.028000000000001801e-02	1.013359600000000071e+01	3.894000000000000933e-02
8.257933607558999578e-02	1.201800000000000507e-01	1.501293400000000133e+01	5.953999999999999571e-02
8.294682900458998087e-02	1.049500000000000016e-01	1.293737999999999921e+01	5.427999999999999492e-02
8.331432193358999372e-02	8.604000000000003312e-02	1.079811400000000177e+01	4.373999999999998722e-02
8.368181486258997881e-02	7.380000000000000449e-02	9.678521000000001706e+00	3.200600000000002054e-02
8.404930779158999166e-02	5.292000000000002952e-02	7.008434000000001163e+00	1.742599999999999358e-02
8.441680072058997675e-02	3.802000000000000518e-02	5.024121900000001695e+00	8.536999999999999450e-03
8.478429364958998959e-02	3.452200000000000407e-02	4.465593800000001501e+00	9.409999999999998227e-03
8.515178657858998856e-02	4.825999999999998347e-02	5.955807600000000868e+00	2.629200000000000634e-02
8.551927950758998753e-02	6.624000000000003496e-02	7.931627999999998124e+00	5.059999999999999915e-02
8.588677243658998650e-02	7.940000000000003999e-02	9.684610000000002827e+00	5.920000000000001650e-02
8.625426536558999935e-02	7.221999999999997866e-02	8.757662000000001612e+00	5.425999999999998880e-02
8.662175829458998444e-02	4.644000000000002293e-02	5.622765999999998598e+00	3.032199999999999479e-02
8.698925122358999729e-02	3.148200000000000998e-02	4.021960700000001943e+00	1.079799999999999684e-02
8.735674415258998238e-02	1.938600000000000392e-02	2.542659699999999745e+00	4.394999999999998734e-03
8.772423708158999522e-02	2.499000000000000526e-02	3.275301700000000871e+00	6.919000000000000671e-03
8.809173001058998032e-02	4.194000000000000505e-02	5.330701999999998719e+00	2.309399999999999994e-02
8.845922293958999316e-02	6.619999999999998108e-02	8.116595999999999478e+00	5.663999999999999591e-02
8.882671586858999213e-02	7.577999999999995850e-02	9.261390000000000455e+00	6.258000000000001062e-02
8.919420879758997722e-02	5.532000000000000112e-02	6.558022000000001128e+00	4.207999999999999935e-02
8.956170172658999007e-02	3.461399999999999894e-02	3.762852200000000646e+00	3.170600000000000501e-02
8.992919465558997516e-02	2.706899999999999931e-02	3.217113299999999843e+00	1.730200000000000141e-02
9.029668758458998801e-02	2.792099999999999443e-02	3.674293499999998769e+00	8.824000000000005450e-03
9.066418051358998698e-02	2.241199999999999443e-02	3.012170499999999418e+00	1.009399999999999707e-02
9.103167344258998595e-02	3.787199999999998901e-02	4.994923000000000890e+00	2.717799999999999036e-02
9.139916637158998491e-02	6.737999999999999545e-02	8.485345000000000582e+00	5.214000000000000579e-02
9.176665930058998388e-02	6.282000000000000084e-02	7.460139999999996441e+00	5.508000000000000396e-02
9.213415222958998285e-02	3.347800000000001469e-02	3.711799800000003202e+00	3.410400000000000931e-02
9.250164515858999570e-02	3.452999999999999819e-02	3.795202999999998994e+00	3.235799999999999788e-02
9.286913808758998079e-02	4.172000000000000708e-02	4.951923500000000367e+00	2.992400000000000268e-02
9.323663101658999364e-02	2.667399999999998592e-02	3.418299600000000993e+00	1.613299999999999804e-02
9.360412394558997873e-02	2.664099999999999455e-02	3.605324000000001750e+00	2.003799999999999679e-02
9.397161687458999157e-02	4.085999999999999355e-02	5.530540999999995933e+00	2.830600000000000477e-02
9.433910980358999054e-02	4.911999999999998312e-02	6.286904000000000714e+00	3.467399999999999649e-02
9.470660273258998951e-02	4.883999999999999453e-02	5.606010999999999633e+00	4.805999999999998468e-02
9.507409566158998848e-02	3.306200000000001499e-02	3.556729400000000041e+00	3.806000000000000355e-02
9.544158859058998745e-02	3.249599999999998323e-02	3.659507099999998569e+00	3.095399999999999888e-02
9.580908151958998642e-02	4.696000000000000174e-02	5.585344999999999338e+00	3.815999999999999948e-02
9.617657444858999927e-02	4.042000000000000454e-02	5.120144000000000695e+00	3.252400000000001123e-02
9.654406737758998436e-02	3.167399999999998689e-02	4.254435999999997442e+00	2.755800000000000957e-02
9.691156030658999720e-02	2.413800000000000320e-02	3.307375000000000398e+00	1.783000000000000904e-02
9.727905323558998230e-02	3.383800000000000696e-02	4.464773000000000991e+00	2.205800000000000469e-02
9.764654616458999514e-02	4.892000000000001209e-02	5.814213999999996219e+00	4.507999999999999508e-02
9.801403909358999411e-02	3.854600000000001081e-02	4.160625800000003593e+00	4.479999999999999261e-02
9.838153202258997920e-02	2.581600000000000908e-02	2.709939799999999899e+00	3.082500000000000170e-02
9.874902495158999205e-02	4.489999999999999547e-02	5.282013999999998433e+00	4.363999999999998436e-02
9.911651788058997714e-02	5.974999999999997674e-02	7.723690000000002165e+00	5.000000000000001665e-02
9.948401080958998999e-02	3.602000000000000340e-02	4.864597999999996425e+00	2.907399999999999568e-02
9.985150373858997508e-02	9.890000000000001221e-03	1.340080999999999412e+00	8.289999999999997024e-03
1.002189966675899879e-01	1.326499999999999901e-02	1.661310300000000684e+00	1.162999999999999971e-02
1.005864895965899869e-01	4.440000000000000197e-02	5.410092000000001455e+00	4.121999999999999276e-02
1.009539825255899859e-01	5.558000000000001134e-02	6.591422999999998034e+00	5.490000000000002517e-02
1.013214754545899848e-01	3.490300000000001041e-02	3.892443100000002598e+00	3.932000000000001466e-02
1.016889683835899838e-01	3.994800000000001128e-02	4.419590000000003016e+00	4.840000000000001940e-02
1.020564613125899828e-01	4.765999999999999404e-02	5.863855000000000040e+00	5.020000000000000157e-02
1.024239542415899956e-01	3.728399999999997688e-02	5.208754999999999136e+00	2.732100000000000847e-02
1.027914471705899807e-01	2.149999999999999134e-02	3.213037600000000271e+00	1.100299999999999889e-02
1.031589400995899936e-01	1.111599999999999568e-02	1.422259000000000162e+00	9.610000000000002221e-03
1.035264330285899786e-01	2.464099999999999971e-02	2.531226199999999427e+00	3.216199999999999615e-02
1.038939259575899915e-01	4.425999999999999379e-02	4.811511000000001204e+00	5.376000000000000223e-02
1.042614188865899905e-01	5.490999999999999354e-02	6.712132000000000431e+00	5.562000000000000971e-02
1.046289118155899894e-01	6.362000000000000988e-02	7.914056000000003088e+00	6.487999999999996548e-02
1.049964047445899884e-01	4.148000000000000298e-02	5.078718000000000288e+00	4.553999999999999715e-02
1.053638976735899874e-01	1.163599999999999877e-02	1.449178800000000322e+00	1.281800000000000127e-02
1.057313906025899863e-01	6.395999999999996306e-03	9.603632000000001945e-01	4.211999999999997864e-03
1.060988835315899992e-01	2.233599999999999822e-02	3.239729999999998888e+00	1.578199999999999742e-02
1.064663764605899843e-01	4.385999999999998927e-02	5.548743000000002645e+00	4.286000000000000226e-02
1.068338693895899971e-01	4.869999999999997248e-02	5.318113999999999564e+00	5.985999999999997573e-02
1.072013623185899822e-01	4.595999999999999391e-02	4.873741999999997354e+00	6.010000000000001452e-02
1.075688552475899812e-01	4.957999999999999213e-02	5.713263999999998788e+00	6.092000000000001581e-02
1.079363481765899940e-01	3.765999999999999903e-02	5.010669999999998403e+00	3.780000000000002108e-02
1.083038411055899791e-01	2.601899999999999699e-02	4.037467999999998725e+00	1.726200000000001344e-02
1.086713340345899920e-01	1.344599999999999962e-02	2.134067400000000170e+00	8.025000000000000883e-03
1.090388269635899771e-01	1.064799999999999774e-02	1.208005400000000007e+00	1.268600000000000110e-02
1.094063198925899899e-01	3.138200000000000017e-02	3.133347000000000104e+00	4.293999999999999900e-02
1.097738128215899750e-01	5.815999999999998948e-02	6.342538000000002896e+00	7.046000000000000874e-02
1.101413057505899878e-01	9.990000000000001656e-02	1.318706599999999796e+01	7.761999999999996680e-02
1.105087986795899868e-01	1.530300000000000549e-01	2.229489199999999727e+01	6.228000000000001590e-02
1.108762916085899858e-01	1.469499999999999140e-01	2.213044999999998907e+01	2.685900000000000440e-02
1.112437845375899848e-01	1.033199999999999813e-01	1.575514800000000015e+01	7.877999999999997852e-03
1.116112774665899976e-01	7.870000000000001994e-02	1.197498799999999619e+01	8.447999999999997178e-03
1.119787703955899827e-01	8.809999999999999776e-02	1.271824399999999677e+01	3.452700000000000907e-02
1.123462633245899955e-01	1.194999999999999951e-01	1.610359100000000510e+01	8.208000000000002794e-02
1.127137562535899806e-01	1.129599999999999910e-01	1.497107599999999472e+01	8.380999999999998173e-02
1.130812491825899935e-01	8.470000000000002527e-02	1.180033200000000271e+01	5.453999999999998433e-02
1.134487421115899786e-01	6.677999999999999214e-02	9.836720000000005015e+00	3.550200000000001965e-02
1.138162350405899914e-01	4.841999999999999083e-02	7.566248999999999114e+00	1.587899999999999728e-02
1.141837279695899904e-01	4.805999999999998468e-02	7.853073999999999444e+00	1.446199999999999916e-02
1.145512208985899893e-01	6.794000000000000039e-02	1.030833400000000211e+01	3.955999999999999794e-02
1.149187138275899883e-01	8.940000000000002112e-02	1.171535300000000213e+01	7.853999999999999870e-02
1.152862067565900012e-01	7.896000000000003016e-02	9.983130000000000948e+00	7.258000000000000562e-02
1.156536996855899863e-01	5.260000000000002174e-02	7.514966000000000257e+00	3.705999999999999572e-02
1.160211926145899991e-01	5.436000000000002635e-02	8.316584000000005972e+00	3.672000000000000264e-02
1.163886855435899842e-01	5.795000000000000845e-02	9.222142999999999091e+00	3.852000000000000562e-02
1.167561784725899832e-01	5.772000000000003517e-02	9.336345999999997147e+00	3.689999999999998836e-02
1.171236714015899821e-01	6.172000000000001790e-02	8.855071000000000581e+00	5.105999999999997346e-02
1.174911643305899811e-01	6.752000000000001056e-02	8.698296000000000916e+00	6.666000000000003867e-02
1.178586572595899939e-01	5.588000000000002687e-02	7.415034000000002123e+00	5.263999999999997847e-02
1.182261501885899790e-01	3.604099999999998971e-02	5.659527999999998116e+00	2.391200000000000270e-02
1.185936431175899919e-01	4.781999999999997364e-02	7.747607000000000355e+00	3.539500000000001673e-02
1.189611360465899770e-01	7.893999999999998241e-02	1.198590099999999836e+01	7.172000000000001985e-02
1.193286289755899898e-01	6.658000000000000029e-02	9.903133999999997883e+00	6.167999999999999178e-02
1.196961219045899888e-01	4.854000000000001369e-02	7.071238000000001023e+00	4.363999999999999824e-02
1.200636148335899878e-01	5.316000000000001280e-02	7.008901999999999965e+00	5.502000000000002722e-02
1.204311077625899867e-01	5.022000000000000075e-02	6.952839999999999243e+00	4.864000000000000962e-02
1.207986006915899857e-01	4.469399999999999762e-02	6.694986000000001880e+00	4.019999999999998574e-02
1.211660936205899847e-01	4.937999999999999334e-02	8.327687000000002726e+00	3.927999999999999547e-02
1.215335865495899975e-01	5.625000000000000139e-02	9.162844000000005096e+00	4.920000000000001456e-02
1.219010794785899826e-01	7.291999999999997095e-02	1.009400600000000026e+01	7.871999999999999831e-02
1.222685724075899955e-01	7.977999999999998981e-02	1.029439000000000171e+01	9.033999999999996200e-02
1.226360653365899805e-01	5.204799999999999011e-02	6.890802000000004313e+00	5.650000000000001549e-02
1.230035582655899934e-01	4.164399999999999352e-02	6.408573999999998883e+00	3.744000000000000106e-02
1.233710511945899924e-01	5.189499999999998975e-02	8.146862000000002269e+00	4.792000000000000426e-02
1.237385441235899913e-01	6.545999999999999042e-02	9.840690999999997857e+00	6.496000000000000385e-02
1.241060370525899903e-01	7.725000000000002698e-02	1.062094399999999972e+01	8.354000000000003090e-02
1.244735299815899893e-01	7.477999999999998537e-02	9.784224000000003585e+00	8.660000000000001030e-02
1.248410229105899882e-01	5.157999999999999391e-02	7.678480000000001304e+00	5.281999999999999890e-02
1.252085158395900011e-01	2.572799999999999393e-02	4.653285999999998701e+00	1.914600000000000676e-02
1.255760087685899862e-01	3.183099999999999818e-02	5.544328999999998508e+00	2.666999999999999926e-02
1.259435016975899713e-01	6.166000000000004810e-02	9.817033000000000342e+00	5.987999999999998185e-02
1.263109946265899841e-01	5.141199999999998549e-02	7.906716000000002964e+00	5.156000000000000860e-02
1.266784875555899692e-01	2.914400000000001018e-02	5.049524000000001678e+00	2.389800000000000951e-02
1.270459804845899821e-01	4.326799999999999397e-02	6.677093999999999419e+00	4.199999999999998179e-02
1.274134734135899949e-01	6.939999999999997560e-02	9.229408000000001167e+00	7.911000000000002752e-02
1.277809663425899800e-01	6.111999999999997296e-02	8.863164000000004705e+00	6.389999999999998459e-02
1.281484592715899928e-01	4.990799999999998710e-02	8.064747999999998029e+00	4.749999999999997974e-02
1.285159522005899779e-01	6.478000000000000425e-02	9.822283999999996240e+00	6.504000000000002835e-02
1.288834451295899908e-01	6.819599999999999274e-02	9.681291999999997344e+00	6.817999999999999061e-02
1.292509380585900036e-01	6.565799999999999415e-02	8.385320000000001883e+00	6.877999999999998004e-02
1.296184309875899887e-01	5.769200000000001410e-02	7.951276000000003563e+00	5.803999999999999437e-02
1.299859239165900016e-01	4.870100000000000817e-02	7.477643999999996183e+00	4.853999999999999981e-02
1.303534168455899867e-01	4.042499999999998872e-02	6.797358000000000899e+00	3.923999999999999017e-02
1.307209097745899995e-01	3.603200000000001541e-02	7.396297999999999817e+00	2.794899999999999468e-02
1.310884027035899846e-01	2.652800000000000297e-02	5.878591999999999373e+00	1.808999999999999844e-02
1.314558956325899974e-01	1.766100000000000309e-02	4.174180000000002444e+00	7.722000000000004034e-03
1.318233885615899825e-01	1.516400000000000040e-02	3.633350799999999658e+00	4.788000000000001456e-03
1.321908814905899954e-01	2.010300000000000628e-02	4.065719800000000106e+00	1.253600000000000547e-02
1.325583744195899805e-01	3.941699999999998677e-02	6.780458999999998682e+00	3.484200000000000491e-02
1.329258673485899933e-01	5.309999999999996667e-02	7.969951000000003560e+00	4.346000000000000557e-02
1.332933602775899784e-01	1.932200000000000306e-01	8.178281000000001910e+00	3.187799999999999662e-02
1.336608532065899912e-01	1.213600000000000456e+00	6.217921999999999727e+00	1.682700000000000515e-02
1.340283461355899763e-01	3.538199999999999790e+00	4.611662799999996842e+00	7.475999999999996537e-03
1.343958390645899892e-01	4.660000000000000142e+00	4.401222700000002597e+00	7.614000000000003578e-03
1.347633319935900020e-01	3.780000000000000693e+00	5.684336000000000055e+00	1.927399999999998559e-02
1.351308249225899871e-01	2.892899999999999139e+00	8.304846000000001283e+00	4.247999999999999693e-02
1.354983178515900000e-01	2.421800000000001063e+00	1.010860999999999876e+01	4.842000000000001858e-02
1.358658107805899851e-01	2.147400000000000642e+00	1.049869600000000247e+01	3.619200000000000195e-02
1.362333037095899979e-01	1.930500000000000549e+00	1.017691999999999908e+01	2.194499999999998882e-02
1.366007966385899830e-01	1.820199999999999818e+00	1.064369799999999877e+01	1.439300000000000301e-02
1.369682895675899958e-01	1.650000000000000355e+00	8.986833999999999989e+00	1.748399999999999954e-02
1.373357824965900087e-01	1.780800000000000383e+00	5.548921999999997468e+00	3.566800000000000526e-02
1.377032754255899938e-01	2.902999999999999581e+00	4.275070999999997845e+00	4.792000000000001120e-02
1.380707683545899789e-01	7.283999999999999808e+00	3.844482000000002397e+00	4.325999999999999290e-02
1.384382612835899917e-01	1.072199999999999953e+01	3.729080000000002393e+00	3.831999999999999990e-02
1.388057542125900046e-01	9.692000000000003723e+00	1.977639999999999620e+00	3.198699999999999460e-02
1.391732471415899897e-01	7.621000000000000441e+00	1.203908000000000200e+00	3.409999999999999837e-02
1.395407400705899748e-01	6.105999999999997208e+00	2.793484000000000744e+00	5.127999999999999226e-02
1.399082329995899876e-01	5.741999999999999105e+00	3.244894000000000833e+00	6.219999999999997753e-02
1.402757259285899727e-01	5.129999999999998117e+00	1.823075000000001111e+00	4.464000000000001300e-02
1.406432188575899855e-01	4.568000000000000504e+00	2.545061000000000462e+00	4.355999999999998762e-02
1.410107117865899984e-01	4.698000000000000398e+00	4.148574999999999235e+00	6.338000000000001966e-02
1.413782047155899835e-01	4.250999999999997669e+00	4.383869999999999933e+00	7.018000000000000627e-02
1.417456976445899963e-01	3.779999999999999805e+00	3.453962000000001087e+00	6.666000000000003867e-02
1.421131905735899814e-01	4.324000000000002508e+00	1.409921999999999676e+00	5.974000000000000837e-02
1.424806835025899943e-01	3.510799999999999255e+00	1.178224000000000382e+00	4.970000000000000806e-02
1.428481764315899794e-01	3.570699999999999541e+00	3.455827000000000204e+00	7.091999999999999693e-02
1.432156693605899922e-01	3.709000000000002295e+00	5.661087999999999454e+00	9.644000000000002570e-02
1.435831622895900050e-01	3.408200000000000340e+00	6.435418999999997780e+00	9.702999999999996350e-02
1.439506552185899901e-01	3.373599999999999266e+00	6.149968999999998687e+00	9.647999999999995469e-02
1.443181481475899752e-01	3.023100000000000342e+00	4.036234000000002986e+00	8.945000000000002949e-02
1.446856410765899881e-01	3.528100000000000236e+00	1.400512000000000201e+00	7.757999999999998231e-02
1.450531340055900009e-01	3.113300000000001067e+00	2.883919999999999817e-01	5.349999999999997813e-02
1.454206269345899860e-01	2.375600000000000822e+00	5.754190000000002359e-01	5.256000000000000949e-02
1.457881198635899711e-01	3.525599999999999845e+00	2.309939999999998772e+00	9.265000000000001013e-02
1.461556127925899840e-01	3.227500000000000480e+00	3.329650999999999694e+00	8.554000000000001880e-02
1.465231057215899968e-01	1.911599999999998856e+00	1.650176999999999561e+00	5.315999999999998504e-02
1.468905986505899819e-01	3.107199999999999740e+00	3.246720000000001272e-01	8.525999999999997470e-02
1.472580915795899947e-01	3.574700000000000877e+00	7.872299999999998743e-02	9.455999999999997740e-02
1.476255845085899798e-01	1.842199999999999838e+00	7.437100000000000655e-02	4.916000000000003006e-02
1.479930774375899927e-01	2.297600000000000975e+00	5.656979999999999231e-01	7.267999999999999461e-02
1.483605703665900055e-01	3.870000000000002771e+00	2.316982999999998238e+00	1.317599999999999882e-01
1.487280632955899906e-01	3.806000000000000050e+00	3.358039999999999470e+00	1.035200000000000148e-01
1.490955562245899757e-01	7.562000000000001165e+00	1.833749999999999325e+00	9.362000000000002264e-02
1.494630491535899885e-01	1.351800000000000246e+01	6.517000000000001680e-01	1.740799999999999847e-01
1.498305420825900014e-01	1.184799999999999542e+01	3.418200000000000127e-01	1.778800000000000658e-01
1.501980350115899865e-01	6.399999999999999467e+00	2.049699999999999578e-01	9.677000000000002267e-02
1.505655279405899716e-01	5.063999999999999169e+00	4.240800000000000125e-01	1.089499999999999913e-01
1.509330208695899567e-01	5.867999999999999439e+00	1.317340000000000400e+00	1.796700000000000241e-01
1.513005137985899973e-01	4.507400000000001405e+00	1.743520000000000181e+00	1.459299999999999764e-01
1.516680067275899824e-01	3.253700000000001147e+00	8.645699999999997276e-01	8.994000000000003381e-02
1.520354996565899675e-01	4.411000000000000476e+00	2.482099999999999584e-01	1.464100000000000124e-01
1.524029925855900081e-01	4.874999999999999112e+00	1.421799999999999731e-01	1.924700000000000022e-01
1.527704855145899931e-01	3.327100000000000168e+00	1.406419999999999892e-01	1.253799999999999637e-01
1.531379784435899782e-01	2.901400000000000201e+00	4.753499999999999392e-01	1.036299999999999860e-01
1.535054713725899911e-01	4.413099999999999135e+00	1.447190000000000420e+00	1.964400000000000313e-01
1.538729643015899762e-01	4.131499999999999950e+00	1.664989000000000718e+00	2.101599999999999302e-01
1.542404572305899890e-01	2.653800000000000825e+00	7.047930000000000028e-01	1.209200000000000136e-01
1.546079501595900019e-01	2.987100000000001643e+00	1.834369999999999612e-01	1.299899999999999944e-01
1.549754430885899870e-01	4.162100000000001465e+00	1.345000000000000084e-01	2.261900000000000022e-01
1.553429360175899998e-01	3.727400000000000269e+00	2.427980000000000138e-01	2.114699999999999636e-01
1.557104289465900127e-01	2.183299999999999574e+00	8.387429999999999053e-01	1.184800000000000020e-01
1.560779218755899977e-01	2.993599999999999817e+00	1.715656000000000514e+00	1.730900000000000216e-01
1.564454148045899828e-01	4.350899999999998435e+00	1.306724999999999692e+00	2.789699999999999958e-01
1.568129077335899679e-01	2.889800000000000146e+00	3.959389999999999854e-01	2.038299999999999557e-01
1.571804006625900085e-01	2.089799999999999880e+00	2.221279999999999921e-01	1.213100000000000012e-01
1.575478935915899936e-01	3.393400000000000638e+00	4.185880000000000156e-01	2.162100000000000410e-01
1.579153865205899787e-01	3.802400000000000446e+00	3.805599999999998428e-01	3.008699999999999708e-01
1.582828794495899638e-01	2.602700000000000014e+00	1.756670000000000176e-01	1.969600000000000239e-01
1.586503723785900044e-01	1.611900000000000333e+00	8.696600000000000164e-02	8.810000000000002551e-02
1.590178653075899895e-01	1.246700000000000363e+00	5.753799999999999193e-02	1.065699999999999842e-01
1.593853582365899746e-01	1.781299999999999439e+00	7.877300000000002356e-02	1.768199999999999772e-01
1.597528511655899874e-01	1.815999999999999837e+00	9.040499999999998537e-02	1.347099999999999964e-01
1.601203440945899725e-01	1.008199999999999985e+00	5.197600000000000831e-02	7.433000000000000718e-02
1.604878370235899854e-01	8.933999999999999719e-01	3.745700000000000418e-02	1.304900000000000226e-01
1.608553299525899982e-01	9.796999999999999043e-01	3.840500000000000164e-02	1.619099999999999429e-01
1.612228228815899833e-01	4.268999999999998352e-01	1.667060000000000070e-02	7.107000000000000817e-02
1.615903158105899962e-01	6.371000000000000274e-02	2.486499999999999995e-03	1.060900000000000037e-02
1.619578087395900090e-01	3.228500000000000033e-03	1.259969999999999797e-04	5.378000000000000618e-04
1.623253016685899941e-01	5.553999999999999340e-05	2.167339999999999818e-06	9.249000000000002418e-06


==> figures/armchair_go9_21kpts_DOS.txt <==
  -1.6358555739440156e-01	   3.5804962807218810e+00	
  -1.6258555739440156e-01	   9.1553393217974204e+00	
  -1.6158555739440161e-01	   2.1431442216321123e+01	
  -1.6058555739440161e-01	   4.2302552688380686e+01	
  -1.5958555739440161e-01	   6.5999464259365965e+01	
  -1.5858555739440161e-01	   8.3332646422958732e+01	
  -1.5758555739440161e-01	   9.2280714063317518e+01	
  -1.5658555739440161e-01	   9.7000721127894707e+01	
  -1.5558555739440161e-01	   9.9136498864127446e+01	
  -1.5458555739440161e-01	   9.9272745723855564e+01	
  -1.5358555739440161e-01	   1.0140794799250403e+02	
  -1.5258555739440161e-01	   1.0361942943096132e+02	
  -1.5158555739440160e-01	   1.0242652756658171e+02	
  -1.5058555739440160e-01	   1.0214878222485538e+02	
  -1.4958555739440160e-01	   1.0607670329917553e+02	
  -1.4858555739440160e-01	   1.0915980330353919e+02	
  -1.4758555739440160e-01	   1.0761937649625449e+02	
  -1.4658555739440160e-01	   1.0633926959515776e+02	
  -1.4558555739440160e-01	   1.1006204989713206e+02	
  -1.4458555739440160e-01	   1.1604250581223251e+02	
  -1.4358555739440160e-01	   1.1768083709601630e+02	
  -1.4258555739440160e-01	   1.1630808051639409e+02	
  -1.4158555739440160e-01	   1.1826670319845753e+02	
  -1.4058555739440159e-01	   1.2576837765320481e+02	
  -1.3958555739440159e-01	   1.3398686311507311e+02	
  -1.3858555739440159e-01	   1.3924266826256851e+02	
  -1.3758555739440159e-01	   1.4675675872279589e+02	
  -1.3658555739440159e-01	   1.6042756332024473e+02	
  -1.3558555739440159e-01	   1.7394347298583745e+02	
  -1.3458555739440159e-01	   1.7535265675204289e+02	
  -1.3358555739440159e-01	   1.6074384598582134e+02	
  -1.3258555739440159e-01	   1.3651758605566656e+02	
  -1.3158555739440159e-01	   1.1320759340794096e+02	
  -1.3058555739440159e-01	   9.6583772021501076e+01	
  -1.2958555739440158e-01	   8.2041295102996784e+01	
  -1.2858555739440158e-01	   6.6262294452346808e+01	
  -1.2758555739440158e-01	   5.4457774901227261e+01	
  -1.2658555739440158e-01	   4.8442621006536648e+01	
  -1.2558555739440158e-01	   4.3759450092578277e+01	
  -1.2458555739440158e-01	   3.5179056223849450e+01	
  -1.2358555739440158e-01	   2.4430242085839808e+01	
  -1.2258555739440158e-01	   1.6618641268067620e+01	
  -1.2158555739440158e-01	   1.2684458748670053e+01	
  -1.2058555739440158e-01	   1.0962656860774098e+01	
  -1.1958555739440158e-01	   1.0302282513122348e+01	
  -1.1858555739440158e-01	   1.0125553870868695e+01	
  -1.1758555739440157e-01	   1.0403137678566749e+01	
  -1.1658555739440157e-01	   1.1474870580286318e+01	
  -1.1558555739440157e-01	   1.4233221162284346e+01	
  -1.1458555739440157e-01	   2.0228593293667679e+01	
  -1.1358555739440157e-01	   2.9251493457766689e+01	
  -1.1258555739440157e-01	   3.6968989547299110e+01	
  -1.1158555739440157e-01	   3.9637051235964506e+01	
  -1.1058555739440157e-01	   4.0219648162947067e+01	
  -1.0958555739440157e-01	   4.3314280283473124e+01	
  -1.0858555739440157e-01	   5.1261522828475016e+01	
  -1.0758555739440157e-01	   6.2275806610107466e+01	
  -1.0658555739440156e-01	   7.0113345474296182e+01	
  -1.0558555739440156e-01	   7.4145819097449504e+01	
  -1.0458555739440156e-01	   8.1750714107428266e+01	
  -1.0358555739440156e-01	   9.5449794589801016e+01	
  -1.0258555739440156e-01	   1.1074612093471617e+02	
  -1.0158555739440156e-01	   1.2351152338905243e+02	
  -1.0058555739440156e-01	   1.2953704258967915e+02	
  -9.9585557394401558e-02	   1.2674332192010652e+02	
  -9.8585557394401613e-02	   1.1619552934983324e+02	
  -9.7585557394401612e-02	   1.0104972315191563e+02	
  -9.6585557394401611e-02	   8.9746124604032431e+01	
  -9.5585557394401610e-02	   8.4591680307439191e+01	
  -9.4585557394401609e-02	   8.2598747037730689e+01	
  -9.3585557394401608e-02	   8.2869233883443300e+01	
  -9.2585557394401607e-02	   8.1670126714389539e+01	
  -9.1585557394401607e-02	   7.4898662914460303e+01	
  -9.0585557394401606e-02	   6.6011487639563853e+01	
  -8.9585557394401605e-02	   6.0015893127432633e+01	
  -8.8585557394401604e-02	   5.8139223904718563e+01	
  -8.7585557394401603e-02	   5.7354063802833011e+01	
  -8.6585557394401602e-02	   5.8072286664212854e+01	
  -8.5585557394401601e-02	   6.1607576599406556e+01	
  -8.4585557394401600e-02	   6.3365979031505084e+01	
  -8.3585557394401599e-02	   6.2046081927333020e+01	
  -8.2585557394401599e-02	   5.7596767305973444e+01	
  -8.1585557394401598e-02	   5.0248553275676869e+01	
  -8.0585557394401597e-02	   4.4072057126612002e+01	
  -7.9585557394401596e-02	   4.1959912298768458e+01	
  -7.8585557394401595e-02	   4.2813980644213380e+01	
  -7.7585557394401594e-02	   4.3151279041215844e+01	
  -7.6585557394401593e-02	   4.3802229798285282e+01	
  -7.5585557394401592e-02	   4.7313266493454037e+01	
  -7.4585557394401591e-02	   5.2466284768556534e+01	
  -7.3585557394401591e-02	   5.7223217510850212e+01	
  -7.2585557394401590e-02	   6.3787747042974125e+01	
  -7.1585557394401589e-02	   8.1672021797587291e+01	
  -7.0585557394401588e-02	   1.1473539551516585e+02	
  -6.9585557394401587e-02	   1.5254073680219690e+02	
  -6.8585557394401586e-02	   1.8541288666468446e+02	
  -6.7585557394401585e-02	   2.1080282371580051e+02	
  -6.6585557394401584e-02	   2.3114797081340225e+02	
  -6.5585557394401583e-02	   2.5257486790746245e+02	
  -6.4585557394401583e-02	   2.7154876030166361e+02	
  -6.3585557394401582e-02	   2.7556317121512200e+02	
  -6.2585557394401581e-02	   2.5736381697084636e+02	
  -6.1585557394401580e-02	   2.2771802368761982e+02	
  -6.0585557394401579e-02	   1.9682920800285211e+02	
  -5.9585557394401578e-02	   1.7065320173526345e+02	
  -5.8585557394401577e-02	   1.5338007302329277e+02	
  -5.7585557394401576e-02	   1.4297119920339330e+02	
  -5.6585557394401576e-02	   1.3252894856976815e+02	
  -5.5585557394401575e-02	   1.2280950456835683e+02	
  -5.4585557394401574e-02	   1.1812939672668747e+02	
  -5.3585557394401573e-02	   1.1755050205113911e+02	
  -5.2585557394401572e-02	   1.1698010628740646e+02	
  -5.1585557394401571e-02	   1.1244310056261817e+02	
  -5.0585557394401570e-02	   1.0302428407089477e+02	
  -4.9585557394401569e-02	   9.4014736092616658e+01	
  -4.8585557394401568e-02	   8.9528534504396902e+01	
  -4.7585557394401568e-02	   8.7813889679094316e+01	
  -4.6585557394401567e-02	   8.5694629881518509e+01	
  -4.5585557394401566e-02	   8.1916113515292110e+01	
  -4.4585557394401565e-02	   7.8604261728158448e+01	
  -4.3585557394401564e-02	   7.8509184295197898e+01	
  -4.2585557394401563e-02	   7.9911263289374432e+01	
  -4.1585557394401562e-02	   7.9812299455975563e+01	
  -4.0585557394401561e-02	   8.1334738244423050e+01	
  -3.9585557394401560e-02	   8.6369433757627931e+01	
  -3.8585557394401560e-02	   9.5291575311507415e+01	
  -3.7585557394401559e-02	   1.1447609633438937e+02	
  -3.6585557394401558e-02	   1.5795339753286351e+02	
  -3.5585557394401557e-02	   2.4088761976127159e+02	
  -3.4585557394401556e-02	   3.5859372512932384e+02	
  -3.3585557394401555e-02	   4.5844167657827995e+02	
  -3.2585557394401554e-02	   4.7319055966428078e+02	
  -3.1585557394401553e-02	   4.1067978185821181e+02	
  -3.0585557394401552e-02	   3.3031506165320627e+02	
  -2.9585557394401552e-02	   2.5919555033970192e+02	
  -2.8585557394401551e-02	   2.0302341542731091e+02	
  -2.7585557394401550e-02	   1.6789898199298528e+02	
  -2.6585557394401549e-02	   1.4738339803648208e+02	
  -2.5585557394401548e-02	   1.2645111224633753e+02	
  -2.4585557394401547e-02	   1.0404664138312100e+02	
  -2.3585557394401546e-02	   9.0543752439107465e+01	
  -2.2585557394401545e-02	   8.6470179975923529e+01	
  -2.1585557394401544e-02	   8.4138998228300821e+01	
  -2.0585557394401544e-02	   7.6912839962305469e+01	
  -1.9585557394401543e-02	   6.4732925042887842e+01	
  -1.8585557394401542e-02	   5.4525620974565342e+01	
  -1.7585557394401541e-02	   4.9825884798904156e+01	
  -1.6585557394401540e-02	   4.6782393222545195e+01	
  -1.5585557394401539e-02	   4.3543220364890736e+01	
  -1.4585557394401538e-02	   3.8979683858976543e+01	
  -1.3585557394401537e-02	   3.2000443470569714e+01	
  -1.2585557394401536e-02	   2.5563501024888751e+01	
  -1.1585557394401536e-02	   2.5140455749274874e+01	
  -1.0585557394401535e-02	   3.6453766864867987e+01	
  -9.5855573944015338e-03	   7.1688692466056636e+01	
  -8.5855573944015329e-03	   1.5725392073993507e+02	
  -7.5855573944015320e-03	   3.2858202348001385e+02	
  -6.5855573944015311e-03	   5.8607669862511023e+02	
  -5.5855573944015302e-03	   8.1959218780928416e+02	
  -4.5855573944015293e-03	   8.4388398239785454e+02	
  -3.5855573944015284e-03	   6.2262048115069626e+02	
  -2.5855573944015275e-03	   3.4195875428757307e+02	
  -1.5855573944016377e-03	   1.5614416445885857e+02	
  -5.8555739440163679e-04	   6.7919771015376369e+01	
   4.1444260559836410e-04	   3.2568982980145428e+01	
   1.4144426055983650e-03	   2.0676495312537575e+01	
   2.4144426055983659e-03	   2.0326264784623088e+01	
   3.4144426055983668e-03	   2.6519874053917636e+01	
   4.4144426055983677e-03	   3.2124493877651012e+01	
   5.4144426055983685e-03	   3.2508676109886800e+01	
   6.4144426055983694e-03	   3.0645701117309944e+01	
   7.4144426055983703e-03	   2.9159647099361880e+01	
   8.4144426055983712e-03	   2.8027024946704806e+01	
   9.4144426055983721e-03	   2.8718495463802181e+01	
   1.0414442605598373e-02	   3.1439800325417728e+01	
   1.1414442605598374e-02	   3.8289194457370655e+01	
   1.2414442605598375e-02	   5.1334833838133314e+01	
   1.3414442605598376e-02	   6.1563894095904956e+01	
   1.4414442605598377e-02	   6.3101132196547532e+01	
   1.5414442605598377e-02	   5.9479480179543650e+01	
   1.6414442605598378e-02	   5.5001642633801886e+01	
   1.7414442605598379e-02	   5.2881220559465639e+01	
   1.8414442605598380e-02	   5.3813748326642589e+01	
   1.9414442605598381e-02	   6.0041705128665235e+01	
   2.0414442605598382e-02	   7.2222262293682917e+01	
   2.1414442605598438e-02	   8.2841699001802795e+01	
   2.2414442605598495e-02	   8.5374229634763040e+01	
   2.3414442605598496e-02	   8.4930134102765351e+01	
   2.4414442605598496e-02	   8.6350683829586970e+01	
   2.5414442605598497e-02	   9.0885778733321033e+01	
   2.6414442605598498e-02	   1.0269118533389506e+02	
   2.7414442605598499e-02	   1.2153665139488398e+02	
   2.8414442605598500e-02	   1.3519968954910107e+02	
   2.9414442605598501e-02	   1.3704529925916708e+02	
   3.0414442605598502e-02	   1.2872990890161662e+02	
   3.1414442605598503e-02	   1.1514975192979676e+02	
   3.2414442605598504e-02	   1.0326978123372510e+02	
   3.3414442605598504e-02	   9.7795181332876496e+01	
   3.4414442605598505e-02	   9.4338774890545636e+01	
   3.5414442605598506e-02	   8.6160930474471257e+01	
   3.6414442605598507e-02	   7.8169526797168942e+01	
   3.7414442605598508e-02	   7.4524196618064252e+01	
   3.8414442605598509e-02	   7.3364059189115935e+01	
   3.9414442605598510e-02	   7.4001071684480408e+01	
   4.0414442605598511e-02	   7.5162933157881440e+01	
   4.1414442605598512e-02	   7.1664790009572826e+01	
   4.2414442605598512e-02	   6.4801481417972894e+01	
   4.3414442605598513e-02	   6.1649641966509002e+01	
   4.4414442605598514e-02	   6.3451593319224536e+01	
   4.5414442605598404e-02	   6.7132309494874931e+01	
   4.6414442605598405e-02	   6.9727933336108620e+01	
   4.7414442605598406e-02	   7.2326984107128837e+01	
   4.8414442605598407e-02	   7.4336291662666682e+01	
   4.9414442605598408e-02	   7.2174845895075123e+01	
   5.0414442605598409e-02	   6.5544925770749998e+01	
   5.1414442605598409e-02	   5.9277617747554530e+01	
   5.2414442605598410e-02	   5.6691964389558557e+01	
   5.3414442605598411e-02	   5.4796410149889667e+01	
   5.4414442605598412e-02	   5.4731530480342194e+01	
   5.5414442605598413e-02	   5.8842718754380009e+01	
   5.6414442605598414e-02	   6.1027535247329418e+01	
   5.7414442605598415e-02	   5.6823832862385657e+01	
   5.8414442605598416e-02	   4.8227063791776914e+01	
   5.9414442605598417e-02	   3.8433743922636758e+01	
   6.0414442605598417e-02	   3.1775374150228828e+01	
   6.1414442605598418e-02	   3.4416785888801968e+01	
   6.2414442605598419e-02	   4.6928172739196434e+01	
   6.3414442605598420e-02	   5.8480916987017579e+01	
   6.4414442605598421e-02	   6.1772035013951687e+01	
   6.5414442605598422e-02	   6.1182663931387793e+01	
   6.6414442605598423e-02	   6.0563599514117328e+01	
   6.7414442605598424e-02	   6.1509875597941225e+01	
   6.8414442605598424e-02	   6.1127250207264751e+01	
   6.9414442605598425e-02	   5.4973105743517152e+01	
   7.0414442605598426e-02	   4.6302631238047155e+01	
   7.1414442605598427e-02	   4.3043643558165613e+01	
   7.2414442605598428e-02	   4.4941331766237944e+01	
   7.3414442605598429e-02	   4.6298743224223635e+01	
   7.4414442605598430e-02	   4.5019830358540901e+01	
   7.5414442605598431e-02	   4.4355788381574321e+01	
   7.6414442605598432e-02	   4.8531000715143030e+01	
   7.7414442605598432e-02	   5.5385205278349495e+01	
   7.8414442605598433e-02	   5.7835380313679678e+01	
   7.9414442605598434e-02	   5.5419972525360954e+01	
   8.0414442605598435e-02	   5.2327560389271014e+01	
   8.1414442605598436e-02	   5.2017934935131663e+01	
   8.2414442605598437e-02	   5.2716739877738156e+01	
   8.3414442605598438e-02	   5.2107200518448117e+01	
   8.4414442605598439e-02	   4.8072747948719837e+01	
   8.5414442605598440e-02	   4.0552854138150835e+01	
   8.6414442605598440e-02	   3.2768759225742784e+01	
   8.7414442605598441e-02	   2.8131662044149635e+01	
   8.8414442605598442e-02	   2.8228854619251933e+01	
   8.9414442605598443e-02	   2.9049270841698487e+01	
   9.0414442605598444e-02	   2.7781322163244980e+01	
   9.1414442605598445e-02	   2.6519702142534850e+01	
   9.2414442605598446e-02	   2.7249199592622976e+01	
   9.3414442605598447e-02	   3.1777497770972190e+01	
   9.4414442605598448e-02	   3.9949026107210180e+01	
   9.5414442605598448e-02	   4.4887471606377233e+01	
   9.6414442605598449e-02	   4.2067406560992417e+01	
   9.7414442605598450e-02	   3.6754423491790845e+01	
   9.8414442605598451e-02	   3.5037395451577495e+01	
   9.9414442605598452e-02	   3.6319482887495269e+01	
   1.0041444260559845e-01	   3.6764412634518408e+01	
   1.0141444260559845e-01	   3.4759813441342430e+01	
   1.0241444260559845e-01	   3.1988631504106966e+01	
   1.0341444260559846e-01	   3.2649512058503653e+01	
   1.0441444260559846e-01	   3.4576322955264814e+01	
   1.0541444260559846e-01	   3.3836305059494883e+01	
   1.0641444260559846e-01	   3.6059778349153284e+01	
   1.0741444260559846e-01	   4.3017717906354939e+01	
   1.0841444260559846e-01	   4.9049615357119883e+01	
   1.0941444260559846e-01	   4.9311004970822175e+01	
   1.1041444260559846e-01	   4.6686482011662051e+01	
   1.1141444260559846e-01	   4.6593906107173076e+01	
   1.1241444260559846e-01	   4.7408213403683554e+01	
   1.1341444260559846e-01	   4.6541180598486008e+01	
   1.1441444260559847e-01	   4.4752110299733793e+01	
   1.1541444260559847e-01	   4.3143254433189114e+01	
   1.1641444260559847e-01	   4.5338452086254939e+01	
   1.1741444260559847e-01	   5.3292909651936768e+01	
   1.1841444260559847e-01	   6.1257060425255951e+01	
   1.1941444260559847e-01	   6.4804101327009434e+01	
   1.2041444260559847e-01	   6.5213451167387049e+01	
   1.2141444260559847e-01	   6.6409205472572609e+01	
   1.2241444260559847e-01	   7.3269415521443449e+01	
   1.2341444260559847e-01	   8.0899233240282925e+01	
   1.2441444260559847e-01	   7.8432090307999431e+01	
   1.2541444260559848e-01	   6.8458180373671084e+01	
   1.2641444260559848e-01	   5.9818443227800536e+01	
   1.2741444260559848e-01	   5.6449143922356562e+01	
   1.2841444260559848e-01	   5.8101005469576521e+01	
   1.2941444260559848e-01	   5.7451829814658424e+01	
   1.3041444260559848e-01	   5.0976566820582626e+01	
   1.3141444260559848e-01	   4.2112658238181226e+01	
   1.3241444260559848e-01	   3.4823273015573967e+01	
   1.3341444260559848e-01	   3.2459582098384693e+01	
   1.3441444260559848e-01	   3.3680543437811863e+01	
   1.3541444260559848e-01	   3.3581957328413722e+01	
   1.3641444260559848e-01	   3.5281236382206821e+01	
   1.3741444260559849e-01	   4.3159326144905876e+01	
   1.3841444260559849e-01	   5.4832251932253428e+01	
   1.3941444260559849e-01	   6.3569536216452931e+01	
   1.4041444260559849e-01	   6.3150082824032324e+01	
   1.4141444260559849e-01	   5.6684303503653766e+01	
   1.4241444260559843e-01	   5.3174046159522220e+01	
   1.4341444260559844e-01	   5.4934812364249389e+01	
   1.4441444260559844e-01	   5.6116534556028299e+01	
   1.4541444260559844e-01	   5.4153819447871115e+01	
   1.4641444260559844e-01	   5.2430390626362261e+01	
   1.4741444260559844e-01	   5.3041610107090747e+01	
   1.4841444260559844e-01	   5.5831867441428663e+01	
   1.4941444260559844e-01	   6.2121711831726998e+01	
   1.5041444260559844e-01	   6.8117934523152243e+01	
   1.5141444260559844e-01	   6.7289555225765824e+01	
   1.5241444260559844e-01	   5.9925312534367507e+01	
   1.5341444260559844e-01	   5.1194893600028713e+01	
   1.5441444260559845e-01	   4.6953290279887952e+01	
   1.5541444260559845e-01	   4.9177281421066823e+01	
   1.5641444260559845e-01	   5.4052783824027351e+01	
   1.5741444260559845e-01	   5.6617103348995656e+01

==> figures/armchair_go9_twist_op002_dos.txt <==
  -1.6802619817371264e-01	   6.2891064823340045e-02	
  -1.6702619817371264e-01	   1.7076888837699888e-01	
  -1.6602619817371264e-01	   4.6281201670710759e-01	
  -1.6502619817371264e-01	   1.2478946641933077e+00	
  -1.6402619817371264e-01	   3.3191969893181490e+00	
  -1.6302619817371264e-01	   8.5242316335672292e+00	
  -1.6202619817371269e-01	   2.0147568095128538e+01	
  -1.6102619817371269e-01	   4.0433697815137990e+01	
  -1.6002619817371269e-01	   6.4291451512568898e+01	
  -1.5902619817371269e-01	   8.2323825476845329e+01	
  -1.5802619817371269e-01	   9.1819805501122488e+01	
  -1.5702619817371269e-01	   9.6735120676283287e+01	
  -1.5602619817371269e-01	   9.9130458888646203e+01	
  -1.5502619817371269e-01	   9.9264249921039280e+01	
  -1.5402619817371269e-01	   1.0117695258800330e+02	
  -1.5302619817371269e-01	   1.0363755937395280e+02	
  -1.5202619817371268e-01	   1.0266792115662079e+02	
  -1.5102619817371268e-01	   1.0203554200499650e+02	
  -1.5002619817371268e-01	   1.0568681371088003e+02	
  -1.4902619817371268e-01	   1.0920664141571166e+02	
  -1.4802619817371268e-01	   1.0801563907463058e+02	
  -1.4702619817371268e-01	   1.0638157419416684e+02	
  -1.4602619817371268e-01	   1.0955910859557426e+02	
  -1.4502619817371268e-01	   1.1574093136028964e+02	
  -1.4402619817371268e-01	   1.1806539023101706e+02	
  -1.4302619817371268e-01	   1.1675052919669763e+02	
  -1.4202619817371268e-01	   1.1810816827252131e+02	
  -1.4102619817371267e-01	   1.2522791078446605e+02	
  -1.4002619817371267e-01	   1.3407039727419263e+02	
  -1.3902619817371267e-01	   1.3991541164598638e+02	
  -1.3802619817371267e-01	   1.4686699967007735e+02	
  -1.3702619817371267e-01	   1.5905427088587268e+02	
  -1.3602619817371267e-01	   1.7081600012928129e+02	
  -1.3502619817371267e-01	   1.7206349538264217e+02	
  -1.3402619817371267e-01	   1.5988482260859107e+02	
  -1.3302619817371267e-01	   1.3850474587904031e+02	
  -1.3202619817371267e-01	   1.1670687776154072e+02	
  -1.3102619817371267e-01	   9.8337779371873637e+01	
  -1.3002619817371266e-01	   8.2471799585042660e+01	
  -1.2902619817371266e-01	   6.8101442568219085e+01	
  -1.2802619817371266e-01	   5.6779838619387952e+01	
  -1.2702619817371266e-01	   4.9467072061606288e+01	
  -1.2602619817371266e-01	   4.3346064539143200e+01	
  -1.2502619817371266e-01	   3.5098725281159311e+01	
  -1.2402619817371266e-01	   2.5658778067612591e+01	
  -1.2302619817371266e-01	   1.7958309404692287e+01	
  -1.2202619817371266e-01	   1.3471040779427925e+01	
  -1.2102619817371266e-01	   1.1092517396167230e+01	
  -1.2002619817371266e-01	   9.7541840952342653e+00	
  -1.1902619817371266e-01	   9.5215162923755674e+00	
  -1.1802619817371265e-01	   1.0286184331783938e+01	
  -1.1702619817371265e-01	   1.1698070450240472e+01	
  -1.1602619817371265e-01	   1.4478263515005228e+01	
  -1.1502619817371265e-01	   2.0085820132096380e+01	
  -1.1402619817371265e-01	   2.8165975467345255e+01	
  -1.1302619817371265e-01	   3.5579502511888322e+01	
  -1.1202619817371265e-01	   3.9331956867521008e+01	
  -1.1102619817371265e-01	   4.0608611900126093e+01	
  -1.1002619817371265e-01	   4.3644709368961927e+01	
  -1.0902619817371265e-01	   5.0810816408476803e+01	
  -1.0802619817371265e-01	   6.0839653755208033e+01	
  -1.0702619817371264e-01	   6.9179115472071445e+01	
  -1.0602619817371264e-01	   7.4236481403744193e+01	
  -1.0502619817371264e-01	   8.1610446862453273e+01	
  -1.0402619817371264e-01	   9.4410944211077819e+01	
  -1.0302619817371264e-01	   1.0930061029115565e+02	
  -1.0202619817371264e-01	   1.2230944080811673e+02	
  -1.0102619817371264e-01	   1.2889483204624878e+02	
  -1.0002619817371264e-01	   1.2698284131431210e+02	
  -9.9026198173712693e-02	   1.1705624346906171e+02	
  -9.8026198173712692e-02	   1.0203130144044931e+02	
  -9.7026198173712691e-02	   9.0453879413145287e+01	
  -9.6026198173712690e-02	   8.5292253456923675e+01	
  -9.5026198173712689e-02	   8.3330397631870568e+01	
  -9.4026198173712688e-02	   8.3370456975572736e+01	
  -9.3026198173712688e-02	   8.2029343945733032e+01	
  -9.2026198173712687e-02	   7.5155327465297034e+01	
  -9.1026198173712686e-02	   6.6208456799428362e+01	
  -9.0026198173712685e-02	   6.0174121431797523e+01	
  -8.9026198173712684e-02	   5.8303496367821786e+01	
  -8.8026198173712683e-02	   5.7734914476862031e+01	
  -8.7026198173712682e-02	   5.8234114528766163e+01	
  -8.6026198173712681e-02	   6.1709985976105422e+01	
  -8.5026198173712680e-02	   6.3759439089728687e+01	
  -8.4026198173712680e-02	   6.2250054588164900e+01	
  -8.3026198173712679e-02	   5.7588530146473659e+01	
  -8.2026198173712678e-02	   5.0462378359011019e+01	
  -8.1026198173712677e-02	   4.4334158687567061e+01	
  -8.0026198173712676e-02	   4.2007641632685647e+01	
  -7.9026198173712675e-02	   4.2862428301091548e+01	
  -7.8026198173712674e-02	   4.3458455211231318e+01	
  -7.7026198173712673e-02	   4.4090143560102561e+01	
  -7.6026198173712672e-02	   4.7566700425341651e+01	
  -7.5026198173712672e-02	   5.3229371656023574e+01	
  -7.4026198173712671e-02	   5.9169196949238746e+01	
  -7.3026198173712670e-02	   6.8085273939846957e+01	
  -7.2026198173712669e-02	   8.9735481057944483e+01	
  -7.1026198173712668e-02	   1.2707722090979419e+02	
  -7.0026198173712667e-02	   1.6729191823602147e+02	
  -6.9026198173712666e-02	   2.0019141184998443e+02	
  -6.8026198173712665e-02	   2.2393058868240286e+02	
  -6.7026198173712664e-02	   2.3648774211079615e+02	
  -6.6026198173712664e-02	   2.3839797498128965e+02	
  -6.5026198173712663e-02	   2.3837223118836161e+02	
  -6.4026198173712662e-02	   2.3873228579372076e+02	
  -6.3026198173712661e-02	   2.3228580236151089e+02	
  -6.2026198173712660e-02	   2.1976664484361544e+02	
  -6.1026198173712659e-02	   2.0281544286013141e+02	
  -6.0026198173712658e-02	   1.8129776990880134e+02	
  -5.9026198173712657e-02	   1.6237076449794401e+02	
  -5.8026198173712656e-02	   1.4962438830256764e+02	
  -5.7026198173712656e-02	   1.3923210412524404e+02	
  -5.6026198173712655e-02	   1.2860678892066264e+02	
  -5.5026198173712654e-02	   1.2140182468553655e+02	
  -5.4026198173712653e-02	   1.1989294521113807e+02	
  -5.3026198173712652e-02	   1.2023902708035335e+02	
  -5.2026198173712651e-02	   1.1642944261604309e+02	
  -5.1026198173712650e-02	   1.0713097107245390e+02	
  -5.0026198173712649e-02	   9.6809061412046432e+01	
  -4.9026198173712648e-02	   9.1218496111941946e+01	
  -4.8026198173712648e-02	   9.1523823907313201e+01	
  -4.7026198173712647e-02	   9.2617733033700205e+01	
  -4.6026198173712646e-02	   9.0797135414054594e+01	
  -4.5026198173712645e-02	   8.9433908579577661e+01	
  -4.4026198173712644e-02	   9.0529187448866850e+01	
  -4.3026198173712643e-02	   9.2498467134214820e+01	
  -4.2026198173712642e-02	   9.3904008438813833e+01	
  -4.1026198173712641e-02	   8.8917209892403932e+01	
  -4.0026198173712640e-02	   7.5859519982343102e+01	
  -3.9026198173712640e-02	   7.0532530177228040e+01	
  -3.8026198173712639e-02	   8.6700826827452190e+01	
  -3.7026198173712638e-02	   1.2539610737762243e+02	
  -3.6026198173712637e-02	   1.8402491669893831e+02	
  -3.5026198173712636e-02	   2.6010678671234194e+02	
  -3.4026198173712635e-02	   3.4585191651503681e+02	
  -3.3026198173712634e-02	   4.1717129295678723e+02	
  -3.2026198173712633e-02	   4.4260326923345440e+02	
  -3.1026198173712632e-02	   4.0829185991254565e+02	
  -3.0026198173712632e-02	   3.3390464912338513e+02	
  -2.9026198173712631e-02	   2.5665766013032464e+02	
  -2.8026198173712630e-02	   1.9917439299948734e+02	
  -2.7026198173712629e-02	   1.6354447572376404e+02	
  -2.6026198173712628e-02	   1.3794071533098094e+02	
  -2.5026198173712627e-02	   1.1374067036061356e+02	
  -2.4026198173712626e-02	   9.6096112185498072e+01	
  -2.3026198173712625e-02	   8.7532724756727148e+01	
  -2.2026198173712624e-02	   8.1930040215501649e+01	
  -2.1026198173712624e-02	   7.4619164169066622e+01	
  -2.0026198173712623e-02	   6.7148396919342716e+01	
  -1.9026198173712622e-02	   6.0617381525399658e+01	
  -1.8026198173712621e-02	   5.4962455906864378e+01	
  -1.7026198173712620e-02	   4.8830287499088975e+01	
  -1.6026198173712619e-02	   4.0644146252612856e+01	
  -1.5026198173712618e-02	   3.3171307105100624e+01	
  -1.4026198173712617e-02	   2.9805993725458460e+01	
  -1.3026198173712616e-02	   2.9640159440525998e+01	
  -1.2026198173712616e-02	   3.2673261322111429e+01	
  -1.1026198173712615e-02	   4.6684717047285019e+01	
  -1.0026198173712614e-02	   8.9948948031050818e+01	
  -9.0261981737126129e-03	   1.9104533662689261e+02	
  -8.0261981737126120e-03	   3.6502275095906282e+02	
  -7.0261981737126111e-03	   5.6285918942803642e+02	
  -6.0261981737126102e-03	   6.9930264244747048e+02	
  -5.0261981737126094e-03	   7.1922017239673403e+02	
  -4.0261981737126085e-03	   6.0094957280004962e+02	
  -3.0261981737126076e-03	   3.9907027750880678e+02	
  -2.0261981737127177e-03	   2.1714151355775667e+02	
  -1.0261981737127168e-03	   1.0667402468730545e+02	
  -2.6198173712715933e-05	   5.5443796692653251e+01	
   9.7380182628728496e-04	   3.4725123567452435e+01	
   1.9738018262872858e-03	   2.6203072340327346e+01	
   2.9738018262872867e-03	   2.2531260277180341e+01	
   3.9738018262872876e-03	   2.0869306371101736e+01	
   4.9738018262872885e-03	   2.1043258140104960e+01	
   5.9738018262872894e-03	   2.4569774614875499e+01	
   6.9738018262872903e-03	   3.2337810143115014e+01	
   7.9738018262872912e-03	   4.0235838759703164e+01	
   8.9738018262872921e-03	   4.3598470587856660e+01	
   9.9738018262872929e-03	   4.2751936084124054e+01	
   1.0973801826287294e-02	   4.0661788632494918e+01	
   1.1973801826287295e-02	   4.0663136130820888e+01	
   1.2973801826287296e-02	   4.4148215154213432e+01	
   1.3973801826287297e-02	   4.8424159211827273e+01	
   1.4973801826287297e-02	   5.4288612066118446e+01	
   1.5973801826287298e-02	   6.4135112935424900e+01	
   1.6973801826287299e-02	   7.1928175427714052e+01	
   1.7973801826287300e-02	   7.2954442317595053e+01	
   1.8973801826287301e-02	   7.1124475096190054e+01	
   1.9973801826287302e-02	   7.0242656611982056e+01	
   2.0973801826287358e-02	   7.2055878828747666e+01	
   2.1973801826287415e-02	   7.7697905803911766e+01	
   2.2973801826287416e-02	   8.5037309386351183e+01	
   2.3973801826287416e-02	   9.0595764396446256e+01	
   2.4973801826287417e-02	   9.5667006868842293e+01	
   2.5973801826287418e-02	   1.0017813155380857e+02	
   2.6973801826287419e-02	   1.0199667071100663e+02	
   2.7973801826287420e-02	   1.0367123815409627e+02	
   2.8973801826287421e-02	   1.0591102429415997e+02	
   2.9973801826287422e-02	   1.0500125218083173e+02	
   3.0973801826287423e-02	   1.0203308599373608e+02	
   3.1973801826287424e-02	   1.0381140931052279e+02	
   3.2973801826287424e-02	   1.0820819908226055e+02	
   3.3973801826287425e-02	   1.0621542864523360e+02	
   3.4973801826287426e-02	   9.7439886633082196e+01	
   3.5973801826287427e-02	   8.7419671817076832e+01	
   3.6973801826287428e-02	   8.0490497759756295e+01	
   3.7973801826287429e-02	   7.7724893060917367e+01	
   3.8973801826287430e-02	   7.7570573183638203e+01	
   3.9973801826287431e-02	   7.7820142557079393e+01	
   4.0973801826287432e-02	   7.4467264154261670e+01	
   4.1973801826287432e-02	   6.8474146551766708e+01	
   4.2973801826287433e-02	   6.4518257711920015e+01	
   4.3973801826287434e-02	   6.4695378378364268e+01	
   4.4973801826287324e-02	   6.7652847011689929e+01	
   4.5973801826287325e-02	   7.1131547029149999e+01	
   4.6973801826287326e-02	   7.3540598717610848e+01	
   4.7973801826287327e-02	   7.4245887380988350e+01	
   4.8973801826287328e-02	   7.2884484436893345e+01	
   4.9973801826287328e-02	   6.8417111014220794e+01	
   5.0973801826287329e-02	   6.1601412968390861e+01	
   5.1973801826287330e-02	   5.6515276197256881e+01	
   5.2973801826287331e-02	   5.5349549507071671e+01	
   5.3973801826287332e-02	   5.6007092062854014e+01	
   5.4973801826287333e-02	   5.7998792469485892e+01	
   5.5973801826287334e-02	   5.9624298679199718e+01	
   5.6973801826287335e-02	   5.7580408940336056e+01	
   5.7973801826287336e-02	   5.1355771577121239e+01	
   5.8973801826287336e-02	   4.2930972158055837e+01	
   5.9973801826287337e-02	   3.5609267478871814e+01	
   6.0973801826287338e-02	   3.5699597477328183e+01	
   6.1973801826287339e-02	   4.4414536758556082e+01	
   6.2973801826287340e-02	   5.4225923968194721e+01	
   6.3973801826287341e-02	   5.9911253400440017e+01	
   6.4973801826287342e-02	   6.0847324903056723e+01	
   6.5973801826287343e-02	   6.0357343408890884e+01	
   6.6973801826287344e-02	   6.1614020225331622e+01	
   6.7973801826287344e-02	   6.1788412521922481e+01	
   6.8973801826287345e-02	   5.6630212085168814e+01	
   6.9973801826287346e-02	   4.8514773741908549e+01	
   7.0973801826287347e-02	   4.4727511652949701e+01	
   7.1973801826287348e-02	   4.5150807919280744e+01	
   7.2973801826287349e-02	   4.5728004939198733e+01	
   7.3973801826287350e-02	   4.4226717765625708e+01	
   7.4973801826287351e-02	   4.3774657473218447e+01	
   7.5973801826287352e-02	   4.8614632747610635e+01	
   7.6973801826287352e-02	   5.6497435506158155e+01	
   7.7973801826287353e-02	   5.9650423200500740e+01	
   7.8973801826287354e-02	   5.6570594099776940e+01	
   7.9973801826287355e-02	   5.2542626826472926e+01	
   8.0973801826287356e-02	   5.1400249622602942e+01	
   8.1973801826287357e-02	   5.2284699409455520e+01	
   8.2973801826287358e-02	   5.2868786080043009e+01	
   8.3973801826287359e-02	   4.9824754420739040e+01	
   8.4973801826287360e-02	   4.2386843789394270e+01	
   8.5973801826287360e-02	   3.4562687865959482e+01	
   8.6973801826287361e-02	   2.9704087703124877e+01	
   8.7973801826287362e-02	   2.9257008615054239e+01	
   8.8973801826287363e-02	   2.9397380381472686e+01	
   8.9973801826287364e-02	   2.7802116909603878e+01	
   9.0973801826287365e-02	   2.6532195180985841e+01	
   9.1973801826287366e-02	   2.7487483179438360e+01	
   9.2973801826287367e-02	   3.2443305009505927e+01	
   9.3973801826287368e-02	   4.0699034113365514e+01	
   9.4973801826287368e-02	   4.4987521015965669e+01	
   9.5973801826287369e-02	   4.1604571734050452e+01	
   9.6973801826287370e-02	   3.6515076409343280e+01	
   9.7973801826287371e-02	   3.5271193330533023e+01	
   9.8973801826287372e-02	   3.6620141383159378e+01	
   9.9973801826287373e-02	   3.6759246676781636e+01	
   1.0097380182628737e-01	   3.4517545471589145e+01	
   1.0197380182628737e-01	   3.1967174118288817e+01	
   1.0297380182628738e-01	   3.3015250473281938e+01	
   1.0397380182628738e-01	   3.4592987849055923e+01	
   1.0497380182628738e-01	   3.3925281820319533e+01	
   1.0597380182628738e-01	   3.6808928156798054e+01	
   1.0697380182628738e-01	   4.3767962520080808e+01	
   1.0797380182628738e-01	   4.9231878587654151e+01	
   1.0897380182628738e-01	   4.9191428774323214e+01	
   1.0997380182628738e-01	   4.6849547527713170e+01	
   1.1097380182628738e-01	   4.6968654616322574e+01	
   1.1197380182628738e-01	   4.7690181790627832e+01	
   1.1297380182628738e-01	   4.6474619205778168e+01	
   1.1397380182628739e-01	   4.4437244321613804e+01	
   1.1497380182628739e-01	   4.3570253173270743e+01	
   1.1597380182628739e-01	   4.6426815282933447e+01	
   1.1697380182628739e-01	   5.4437452243255656e+01	
   1.1797380182628739e-01	   6.2355286351935717e+01	
   1.1897380182628739e-01	   6.5191109933145853e+01	
   1.1997380182628739e-01	   6.5783193085063246e+01	
   1.2097380182628739e-01	   6.8527429280432969e+01	
   1.2197380182628739e-01	   7.4799046242065728e+01	
   1.2297380182628739e-01	   7.8575982277953173e+01	
   1.2397380182628739e-01	   7.4411080404293159e+01	
   1.2497380182628740e-01	   6.6941936924568040e+01	
   1.2597380182628740e-01	   6.1371707682127088e+01	
   1.2697380182628740e-01	   5.8532114594827448e+01	
   1.2797380182628740e-01	   5.7589379108679701e+01	
   1.2897380182628740e-01	   5.3732221249510097e+01	
   1.2997380182628740e-01	   4.7223330310276715e+01	
   1.3097380182628740e-01	   4.1472459680397208e+01	
   1.3197380182628740e-01	   3.7146291304997234e+01	
   1.3297380182628740e-01	   3.4958168126640210e+01	
   1.3397380182628740e-01	   3.4661402760532148e+01	
   1.3497380182628740e-01	   3.6015772555104014e+01	
   1.3597380182628740e-01	   4.0066266508450418e+01	
   1.3697380182628741e-01	   4.8532199182414821e+01	
   1.3797380182628741e-01	   5.7863688333377716e+01	
   1.3897380182628741e-01	   6.2624121484874806e+01	
   1.3997380182628741e-01	   6.1795568871457128e+01	
   1.4097380182628741e-01	   5.8485511673627791e+01	
   1.4197380182628735e-01	   5.7110756014452484e+01	
   1.4297380182628736e-01	   5.7636120446971745e+01	
   1.4397380182628736e-01	   5.6427174156184385e+01	
   1.4497380182628736e-01	   5.3809411822493985e+01	
   1.4597380182628736e-01	   5.2258935322647908e+01	
   1.4697380182628736e-01	   5.4206144612142651e+01	
   1.4797380182628736e-01	   6.0105547453181970e+01	
   1.4897380182628736e-01	   6.5285314712626032e+01	
   1.4997380182628736e-01	   6.5365494590189584e+01	
   1.5097380182628736e-01	   6.0988775994171078e+01	
   1.5197380182628736e-01	   5.5016717889714975e+01	
   1.5297380182628736e-01	   5.0915133056320677e+01	
   1.5397380182628737e-01	   5.0469558356313790e+01	
   1.5497380182628737e-01	   5.3538192470744484e+01	
   1.5597380182628737e-01	   5.7303124454752002e+01	
   1.5697380182628737e-01	   5.7405713358639538e+01	
   1.5797380182628737e-01	   5.5129769248627660e+01	
   1.5897380182628737e-01	   5.3544472250681004e+01	
   1.5997380182628737e-01	   5.2346981640221436e+01	


==> figures/armchair_go9_twist_op004_dos.txt <==
  -1.6904895683360002e-01	   5.0066421617206203e-02	
  -1.6804895683360002e-01	   1.3597676033880060e-01	
  -1.6704895683360002e-01	   3.6874562505268704e-01	
  -1.6604895683360002e-01	   9.9590255292022944e-01	
  -1.6504895683360002e-01	   2.6605296385207762e+00	
  -1.6404895683360002e-01	   6.9086016342254704e+00	
  -1.6304895683360007e-01	   1.6744187404670441e+01	
  -1.6204895683360007e-01	   3.5162072827093453e+01	
  -1.6104895683360007e-01	   5.9103718945434345e+01	
  -1.6004895683360007e-01	   7.9056069295015632e+01	
  -1.5904895683360007e-01	   9.0313369771596584e+01	
  -1.5804895683360007e-01	   9.5885377984092898e+01	
  -1.5704895683360007e-01	   9.8966646557011885e+01	
  -1.5604895683360007e-01	   9.9323439810497234e+01	
  -1.5504895683360007e-01	   1.0059869996727600e+02	
  -1.5404895683360006e-01	   1.0346421152607709e+02	
  -1.5304895683360006e-01	   1.0326762822808782e+02	
  -1.5204895683360006e-01	   1.0197629615394274e+02	
  -1.5104895683360006e-01	   1.0471214364172613e+02	
  -1.5004895683360006e-01	   1.0899995931281853e+02	
  -1.4904895683360006e-01	   1.0887759781954760e+02	
  -1.4804895683360006e-01	   1.0672639350143348e+02	
  -1.4704895683360006e-01	   1.0858465459646645e+02	
  -1.4604895683360006e-01	   1.1476332212500603e+02	
  -1.4504895683360006e-01	   1.1858301849617978e+02	
  -1.4404895683360006e-01	   1.1778203253952914e+02	
  -1.4304895683360005e-01	   1.1809565728971680e+02	
  -1.4204895683360005e-01	   1.2418010077890703e+02	
  -1.4104895683360005e-01	   1.3384452717269556e+02	
  -1.4004895683360005e-01	   1.4105699261501968e+02	
  -1.3904895683360005e-01	   1.4705378152306210e+02	
  -1.3804895683360005e-01	   1.5562845061942963e+02	
  -1.3704895683360005e-01	   1.6345609553631715e+02	
  -1.3604895683360005e-01	   1.6411150267895363e+02	
  -1.3504895683360005e-01	   1.5638255404870830e+02	
  -1.3404895683360005e-01	   1.4233455927909719e+02	
  -1.3304895683360005e-01	   1.2463434181034786e+02	
  -1.3204895683360005e-01	   1.0437950522523823e+02	
  -1.3104895683360004e-01	   8.5501695320134743e+01	
  -1.3004895683360004e-01	   7.2387129308920166e+01	
  -1.2904895683360004e-01	   6.2708734858542172e+01	
  -1.2804895683360004e-01	   5.3061678273334820e+01	
  -1.2704895683360004e-01	   4.3407786543622514e+01	
  -1.2604895683360004e-01	   3.4949106637192855e+01	
  -1.2504895683360004e-01	   2.8180270877928393e+01	
  -1.2404895683360004e-01	   2.1691377382999008e+01	
  -1.2304895683360004e-01	   1.6071317732269062e+01	
  -1.2204895683360004e-01	   1.1869230566951241e+01	
  -1.2104895683360004e-01	   8.7978876906141235e+00	
  -1.2004895683360003e-01	   7.8510112059067172e+00	
  -1.1904895683360003e-01	   9.3626076148098232e+00	
  -1.1804895683360003e-01	   1.1905927052273459e+01	
  -1.1704895683360003e-01	   1.5123319970695650e+01	
  -1.1604895683360003e-01	   2.0037136167677737e+01	
  -1.1504895683360003e-01	   2.6081188257239116e+01	
  -1.1404895683360003e-01	   3.1916154221496139e+01	
  -1.1304895683360003e-01	   3.7230313819136398e+01	
  -1.1204895683360003e-01	   4.0831991738359505e+01	
  -1.1104895683360003e-01	   4.4528403295537991e+01	
  -1.1004895683360003e-01	   5.0447609558588958e+01	
  -1.0904895683360002e-01	   5.7921021188451412e+01	
  -1.0804895683360002e-01	   6.5809388868188009e+01	
  -1.0704895683360002e-01	   7.3051331590906315e+01	
  -1.0604895683360002e-01	   8.1128072558595761e+01	
  -1.0504895683360002e-01	   9.2279525129810594e+01	
  -1.0404895683360002e-01	   1.0562856556594576e+02	
  -1.0304895683360002e-01	   1.1928812102067644e+02	
  -1.0204895683360002e-01	   1.2722691703034172e+02	
  -1.0104895683360002e-01	   1.2720863436623665e+02	
  -1.0004895683360007e-01	   1.1989650419149618e+02	
  -9.9048956833600071e-02	   1.0591728185429882e+02	
  -9.8048956833600071e-02	   9.2982294496825673e+01	
  -9.7048956833600070e-02	   8.6440425638125319e+01	
  -9.6048956833600069e-02	   8.3828514756191240e+01	
  -9.5048956833600068e-02	   8.3504578061312245e+01	
  -9.4048956833600067e-02	   8.2951448501171157e+01	
  -9.3048956833600066e-02	   7.7370913195158451e+01	
  -9.2048956833600065e-02	   6.8332595551200569e+01	
  -9.1048956833600064e-02	   6.1353848810042017e+01	
  -9.0048956833600063e-02	   5.8640476360391474e+01	
  -8.9048956833600063e-02	   5.7964695286171434e+01	
  -8.8048956833600062e-02	   5.7937016076106801e+01	
  -8.7048956833600061e-02	   6.1001551692555864e+01	
  -8.6048956833600060e-02	   6.3625033085058767e+01	
  -8.5048956833600059e-02	   6.2958881428330116e+01	
  -8.4048956833600058e-02	   5.9151026932957386e+01	
  -8.3048956833600057e-02	   5.2288686503303069e+01	
  -8.2048956833600056e-02	   4.5536260989005164e+01	
  -8.1048956833600055e-02	   4.2419909116324114e+01	
  -8.0048956833600055e-02	   4.2903517418792148e+01	
  -7.9048956833600054e-02	   4.3735505261250822e+01	
  -7.8048956833600053e-02	   4.4551397159951257e+01	
  -7.7048956833600052e-02	   4.8567513451452676e+01	
  -7.6048956833600051e-02	   5.6715195166529512e+01	
  -7.5048956833600050e-02	   6.9205913778860904e+01	
  -7.4048956833600049e-02	   9.1493946340226785e+01	
  -7.3048956833600048e-02	   1.2948944591139477e+02	
  -7.2048956833600047e-02	   1.7393436709997567e+02	
  -7.1048956833600047e-02	   2.0254318231971504e+02	
  -7.0048956833600046e-02	   2.0934384188911173e+02	
  -6.9048956833600045e-02	   2.0592142283477079e+02	
  -6.8048956833600044e-02	   2.0045976546046944e+02	
  -6.7048956833600043e-02	   1.9853941254605655e+02	
  -6.6048956833600042e-02	   2.0246464610101197e+02	
  -6.5048956833600041e-02	   2.0686235408366278e+02	
  -6.4048956833600040e-02	   2.0603411406873761e+02	
  -6.3048956833600039e-02	   1.9918635371106896e+02	
  -6.2048956833600039e-02	   1.8834523639212540e+02	
  -6.1048956833600038e-02	   1.7685011243379361e+02	
  -6.0048956833600037e-02	   1.6810984209232575e+02	
  -5.9048956833600036e-02	   1.6299647041657525e+02	
  -5.8048956833600035e-02	   1.5756001798720141e+02	
  -5.7048956833600034e-02	   1.4900496788666499e+02	
  -5.6048956833600033e-02	   1.3842175405397160e+02	
  -5.5048956833600032e-02	   1.3052588584122523e+02	
  -5.4048956833600031e-02	   1.2781969350102329e+02	
  -5.3048956833600031e-02	   1.2684473242497339e+02	
  -5.2048956833600030e-02	   1.2131214681254377e+02	
  -5.1048956833600029e-02	   1.1186882463659501e+02	
  -5.0048956833600028e-02	   1.0656215281692140e+02	
  -4.9048956833600027e-02	   1.0935145767174271e+02	
  -4.8048956833600026e-02	   1.1685499942332164e+02	
  -4.7048956833600025e-02	   1.2039522669180785e+02	
  -4.6048956833600024e-02	   1.1003273821808719e+02	
  -4.5048956833600023e-02	   8.8820610397982151e+01	
  -4.4048956833600023e-02	   7.0816805784618879e+01	
  -4.3048956833600022e-02	   5.8931308733746022e+01	
  -4.2048956833600021e-02	   5.0625913092312636e+01	
  -4.1048956833600020e-02	   4.7929209006868206e+01	
  -4.0048956833600019e-02	   5.2480376073137620e+01	
  -3.9048956833600018e-02	   6.5069586821229620e+01	
  -3.8048956833600017e-02	   8.7301576570191003e+01	
  -3.7048956833600016e-02	   1.2144031452213028e+02	
  -3.6048956833600015e-02	   1.6885790857857148e+02	
  -3.5048956833600015e-02	   2.2621691546290114e+02	
  -3.4048956833600014e-02	   2.8383222910051308e+02	
  -3.3048956833600013e-02	   3.2906245406228675e+02	
  -3.2048956833600012e-02	   3.5878854279297133e+02	
  -3.1048956833600011e-02	   3.6916936600263494e+02	
  -3.0048956833600010e-02	   3.5686795403750000e+02	
  -2.9048956833600009e-02	   3.2561269721843649e+02	
  -2.8048956833600008e-02	   2.7711849111695574e+02	
  -2.7048956833600007e-02	   2.2107901484550302e+02	
  -2.6048956833600007e-02	   1.6974032110553961e+02	
  -2.5048956833600006e-02	   1.3046297368695502e+02	
  -2.4048956833600005e-02	   1.0419391906594912e+02	
  -2.3048956833600004e-02	   8.6549193845910025e+01	
  -2.2048956833600003e-02	   7.4975964680348028e+01	
  -2.1048956833600002e-02	   6.9045948402022560e+01	
  -2.0048956833600001e-02	   6.7143880363131885e+01	
  -1.9048956833600000e-02	   6.4135308982877447e+01	
  -1.8048956833599999e-02	   5.4234278235202289e+01	
  -1.7048956833599999e-02	   4.1056499495173583e+01	
  -1.6048956833599998e-02	   3.2323720102098704e+01	
  -1.5048956833599997e-02	   3.0631985953968297e+01	
  -1.4048956833599996e-02	   3.4697250800854000e+01	
  -1.3048956833599995e-02	   4.5632069280511807e+01	
  -1.2048956833599994e-02	   7.3775232058443365e+01	
  -1.1048956833599993e-02	   1.4208907557761191e+02	
  -1.0048956833599992e-02	   2.6343690390371921e+02	
  -9.0489568335999915e-03	   3.9431929311266327e+02	
  -8.0489568335999906e-03	   4.7514061141553788e+02	
  -7.0489568335999897e-03	   5.1282008699089442e+02	
  -6.0489568335999888e-03	   5.2376217082510186e+02	
  -5.0489568335999879e-03	   4.9249496681036527e+02	
  -4.0489568335999870e-03	   4.2202743172923323e+02	
  -3.0489568336000972e-03	   3.2878346651687423e+02	
  -2.0489568336000963e-03	   2.2055179910760734e+02	
  -1.0489568336000954e-03	   1.2482377185533871e+02	
  -4.8956833600094507e-05	   6.6101731219234068e+01	
   9.5104316639990638e-04	   3.9966914829575202e+01	
   1.9510431663999073e-03	   3.1352926699336976e+01	
   2.9510431663999082e-03	   2.9963657777503606e+01	
   3.9510431663999090e-03	   3.0532637116144659e+01	
   4.9510431663999099e-03	   3.0637412194976154e+01	
   5.9510431663999108e-03	   3.0108295983144892e+01	
   6.9510431663999117e-03	   2.9687379983178580e+01	
   7.9510431663999126e-03	   3.1062310178290360e+01	
   8.9510431663999135e-03	   3.5569617993445455e+01	
   9.9510431663999144e-03	   4.2890700795859651e+01	
   1.0951043166399915e-02	   5.3031294694113832e+01	
   1.1951043166399916e-02	   6.1268362041002220e+01	
   1.2951043166399917e-02	   6.2478748092238618e+01	
   1.3951043166399918e-02	   6.0732557515169226e+01	
   1.4951043166399919e-02	   5.9226831600146042e+01	
   1.5951043166399920e-02	   6.1064567455451353e+01	
   1.6951043166399921e-02	   6.8517635088608259e+01	
   1.7951043166399921e-02	   7.4609136098377803e+01	
   1.8951043166399922e-02	   7.6783847464410755e+01	
   1.9951043166399979e-02	   7.9033350775924475e+01	
   2.0951043166400035e-02	   8.0242255598591228e+01	
   2.1951043166400036e-02	   7.8214359642550221e+01	
   2.2951043166400037e-02	   7.5370623451762015e+01	
   2.3951043166400038e-02	   7.5227977465664267e+01	
   2.4951043166400039e-02	   7.6543519480087056e+01	
   2.5951043166400040e-02	   7.9348105116550641e+01	
   2.6951043166400040e-02	   8.4284833587691281e+01	
   2.7951043166400041e-02	   9.1062476544991839e+01	
   2.8951043166400042e-02	   9.6708929714289070e+01	
   2.9951043166400043e-02	   9.6398386408275641e+01	
   3.0951043166400044e-02	   9.2537854890378725e+01	
   3.1951043166400045e-02	   8.8612564752196604e+01	
   3.2951043166400046e-02	   8.3370076826578497e+01	
   3.3951043166400047e-02	   7.7384849544505329e+01	
   3.4951043166400048e-02	   7.4571454524050168e+01	
   3.5951043166400048e-02	   7.7381324767780981e+01	
   3.6951043166400049e-02	   8.5299493333175263e+01	
   3.7951043166400050e-02	   9.3154312603919493e+01	
   3.8951043166400051e-02	   9.6242327090459881e+01	
   3.9951043166400052e-02	   9.2642058217089627e+01	
   4.0951043166400053e-02	   8.3837070581617724e+01	
   4.1951043166400054e-02	   7.6332025940918371e+01	
   4.2951043166400055e-02	   7.2853015021430878e+01	
   4.3951043166399945e-02	   7.3505856382928172e+01	
   4.4951043166399945e-02	   7.6416820921815571e+01	
   4.5951043166399946e-02	   7.7601449307819493e+01	
   4.6951043166399947e-02	   7.7004870969813084e+01	
   4.7951043166399948e-02	   7.6479863045938160e+01	
   4.8951043166399949e-02	   7.4346843313241351e+01	
   4.9951043166399950e-02	   6.8055652011561278e+01	
   5.0951043166399951e-02	   6.0979376952348758e+01	
   5.1951043166399952e-02	   5.7622522696063932e+01	
   5.2951043166399953e-02	   5.7671620226514271e+01	
   5.3951043166399953e-02	   5.8689955765414311e+01	
   5.4951043166399954e-02	   5.8140483569561411e+01	
   5.5951043166399955e-02	   5.6291533304165284e+01	
   5.6951043166399956e-02	   5.5618039440885418e+01	
   5.7951043166399957e-02	   5.4390837589765155e+01	
   5.8951043166399958e-02	   4.8745564457611501e+01	
   5.9951043166399959e-02	   4.3445062864938031e+01	
   6.0951043166399960e-02	   4.4545454326954868e+01	
   6.1951043166399961e-02	   4.7678282286413300e+01	
   6.2951043166399961e-02	   5.0276555910854192e+01	
   6.3951043166399962e-02	   5.4475503834056880e+01	
   6.4951043166399963e-02	   5.8790023247092549e+01	
   6.5951043166399964e-02	   6.0704723924774164e+01	
   6.6951043166399965e-02	   6.1458800095198782e+01	
   6.7951043166399966e-02	   6.0724046141724031e+01	
   6.8951043166399967e-02	   5.5878758070978741e+01	
   6.9951043166399968e-02	   5.0409015014872558e+01	
   7.0951043166399969e-02	   4.8060150373727218e+01	
   7.1951043166399969e-02	   4.5545202134703999e+01	
   7.2951043166399970e-02	   4.2427334972112625e+01	
   7.3951043166399971e-02	   4.2720859266308295e+01	
   7.4951043166399972e-02	   4.8021515205201133e+01	
   7.5951043166399973e-02	   5.6955515353224889e+01	
   7.6951043166399974e-02	   6.3648447764676156e+01	
   7.7951043166399975e-02	   6.1711331366879797e+01	
   7.8951043166399976e-02	   5.5219126465766671e+01	
   7.9951043166399977e-02	   5.1052683540280938e+01	
   8.0951043166399977e-02	   5.0577334249957637e+01	
   8.1951043166399978e-02	   5.2212641327573991e+01	
   8.2951043166399979e-02	   5.2146629008143833e+01	
   8.3951043166399980e-02	   4.7389051922489045e+01	
   8.4951043166399981e-02	   4.0456440928558429e+01	
   8.5951043166399982e-02	   3.5746726381926571e+01	
   8.6951043166399983e-02	   3.3674194503468250e+01	
   8.7951043166399984e-02	   3.1275103941759692e+01	
   8.8951043166399985e-02	   2.8429721139412500e+01	
   8.9951043166399985e-02	   2.7107747438720949e+01	
   9.0951043166399986e-02	   2.8803904387583259e+01	
   9.1951043166399987e-02	   3.5061466197320534e+01	
   9.2951043166399988e-02	   4.2982529300763943e+01	
   9.3951043166399989e-02	   4.4845319410252010e+01	
   9.4951043166399990e-02	   4.0100757613550272e+01	
   9.5951043166399991e-02	   3.5870170138242514e+01	
   9.6951043166399992e-02	   3.5706970967104411e+01	
   9.7951043166399993e-02	   3.7031639149494275e+01	
   9.8951043166399993e-02	   3.6481308456687351e+01	
   9.9951043166399994e-02	   3.3819661359654354e+01	
   1.0095104316640000e-01	   3.2111267565659389e+01	
   1.0195104316640000e-01	   3.3771038715135639e+01	
   1.0295104316640000e-01	   3.4579254298546793e+01	
   1.0395104316640000e-01	   3.5091583860303480e+01	
   1.0495104316640000e-01	   3.9720928152976605e+01	
   1.0595104316640000e-01	   4.6371792149724556e+01	
   1.0695104316640000e-01	   5.0117386880341243e+01	
   1.0795104316640000e-01	   4.8941041554932355e+01	
   1.0895104316640000e-01	   4.6889278022110616e+01	
   1.0995104316640000e-01	   4.7425994987298942e+01	
   1.1095104316640000e-01	   4.7775119352059697e+01	
   1.1195104316640000e-01	   4.5707485287815715e+01	
   1.1295104316640001e-01	   4.4322710157756845e+01	
   1.1395104316640001e-01	   4.5587357734710970e+01	
   1.1495104316640001e-01	   5.0235315671099620e+01	
   1.1595104316640001e-01	   5.9064734561044602e+01	
   1.1695104316640001e-01	   6.5629000736723555e+01	
   1.1795104316640001e-01	   6.6915836842834551e+01	
   1.1895104316640001e-01	   6.8635681698023205e+01	
   1.1995104316640001e-01	   7.2487326662090993e+01	
   1.2095104316640001e-01	   7.3199918761400170e+01	
   1.2195104316640001e-01	   7.0640358061441873e+01	
   1.2295104316640001e-01	   6.7742127303462198e+01	
   1.2395104316640002e-01	   6.5666248292770590e+01	
   1.2495104316640002e-01	   6.3517820179061651e+01	
   1.2595104316640002e-01	   5.9222611519416326e+01	
   1.2695104316640002e-01	   5.2575865590454157e+01	
   1.2795104316640002e-01	   4.6610850168788012e+01	
   1.2895104316640002e-01	   4.2697617172685256e+01	
   1.2995104316640002e-01	   4.2055242326451321e+01	
   1.3095104316640002e-01	   4.2610603777918051e+01	
   1.3195104316640002e-01	   4.2238258234984819e+01	
   1.3295104316640002e-01	   4.4243317769863403e+01	
   1.3395104316640002e-01	   5.0131560361346239e+01	
   1.3495104316640003e-01	   5.6244926288227433e+01	
   1.3595104316640003e-01	   5.8602173381592600e+01	
   1.3695104316640003e-01	   5.8851584904607876e+01	
   1.3795104316640003e-01	   5.9736261725672463e+01	
   1.3895104316640003e-01	   6.2253068868579241e+01	
   1.3995104316640003e-01	   6.5141995315691730e+01	
   1.4095104316639998e-01	   6.3785686389204578e+01	
   1.4195104316639998e-01	   5.8771922268133679e+01	
   1.4295104316639998e-01	   5.5597587350564197e+01	
   1.4395104316639998e-01	   5.5516503127244434e+01	
   1.4495104316639998e-01	   5.8667382425423540e+01	
   1.4595104316639998e-01	   6.3288667153796908e+01	
   1.4695104316639998e-01	   6.4330853601079482e+01	
   1.4795104316639998e-01	   6.0575284276748079e+01	
   1.4895104316639998e-01	   5.4634184391363817e+01	
   1.4995104316639998e-01	   5.0871557065374567e+01	
   1.5095104316639998e-01	   5.0918824278020963e+01	
   1.5195104316639998e-01	   5.4949092939100673e+01	
   1.5295104316639999e-01	   6.1680403386378686e+01	
   1.5395104316639999e-01	   6.3988899543594506e+01	
   1.5495104316639999e-01	   6.0854917231175705e+01	
   1.5595104316639999e-01	   5.7392668209466692e+01	
   1.5695104316639999e-01	   5.5015549993406538e+01	
   1.5795104316639999e-01	   5.3851423186253001e+01	
   1.5895104316639999e-01	   5.3577944114477035e+01	


==> figures/armchair_go9_twist_op005_dos.txt <==
  -1.6976307069711369e-01	   4.1784871304979869e-02	
  -1.6876307069711369e-01	   1.1350123194935316e-01	
  -1.6776307069711369e-01	   3.0791759002250896e-01	
  -1.6676307069711369e-01	   8.3250623790260492e-01	
  -1.6576307069711368e-01	   2.2303342616901913e+00	
  -1.6476307069711368e-01	   5.8337634679615533e+00	
  -1.6376307069711374e-01	   1.4381905169553937e+01	
  -1.6276307069711374e-01	   3.1203647203380449e+01	
  -1.6176307069711374e-01	   5.4799035030414565e+01	
  -1.6076307069711374e-01	   7.6094209083853272e+01	
  -1.5976307069711373e-01	   8.8884816275052529e+01	
  -1.5876307069711373e-01	   9.5113239468086206e+01	
  -1.5776307069711373e-01	   9.8685260661251732e+01	
  -1.5676307069711373e-01	   9.9405108393090032e+01	
  -1.5576307069711373e-01	   1.0020311607549742e+02	
  -1.5476307069711373e-01	   1.0314910045705368e+02	
  -1.5376307069711373e-01	   1.0368899798343129e+02	
  -1.5276307069711373e-01	   1.0211937802684596e+02	
  -1.5176307069711373e-01	   1.0399268502709373e+02	
  -1.5076307069711373e-01	   1.0859569934892312e+02	
  -1.4976307069711373e-01	   1.0948386361695502e+02	
  -1.4876307069711373e-01	   1.0721430936186286e+02	
  -1.4776307069711372e-01	   1.0801898961759176e+02	
  -1.4676307069711372e-01	   1.1382775401937461e+02	
  -1.4576307069711372e-01	   1.1876555261024421e+02	
  -1.4476307069711372e-01	   1.1869979939478762e+02	
  -1.4376307069711372e-01	   1.1840633568288388e+02	
  -1.4276307069711372e-01	   1.2349731581872152e+02	
  -1.4176307069711372e-01	   1.3342428966635816e+02	
  -1.4076307069711372e-01	   1.4185759525641603e+02	
  -1.3976307069711372e-01	   1.4738117176400979e+02	
  -1.3876307069711372e-01	   1.5322135717244780e+02	
  -1.3776307069711372e-01	   1.5848271790279782e+02	
  -1.3676307069711371e-01	   1.5879449557337213e+02	
  -1.3576307069711371e-01	   1.5304173334854178e+02	
  -1.3476307069711371e-01	   1.4336477471732218e+02	
  -1.3376307069711371e-01	   1.2901520663505349e+02	
  -1.3276307069711371e-01	   1.0934302606037807e+02	
  -1.3176307069711371e-01	   8.9425950070293979e+01	
  -1.3076307069711371e-01	   7.5574912397168390e+01	
  -1.2976307069711371e-01	   6.6516181180371930e+01	
  -1.2876307069711371e-01	   5.6436065879182621e+01	
  -1.2776307069711371e-01	   4.4646469141817136e+01	
  -1.2676307069711371e-01	   3.5160399402887826e+01	
  -1.2576307069711370e-01	   2.9282910219768876e+01	
  -1.2476307069711370e-01	   2.4211938032852057e+01	
  -1.2376307069711370e-01	   1.8477804963266674e+01	
  -1.2276307069711370e-01	   1.2945250128124794e+01	
  -1.2176307069711370e-01	   8.5419562560207023e+00	
  -1.2076307069711370e-01	   6.7585954535787005e+00	
  -1.1976307069711370e-01	   8.2344502028656112e+00	
  -1.1876307069711370e-01	   1.1636262745945242e+01	
  -1.1776307069711370e-01	   1.5617656002443246e+01	
  -1.1676307069711370e-01	   2.0322422322111461e+01	
  -1.1576307069711370e-01	   2.5115372357200865e+01	
  -1.1476307069711369e-01	   2.9476756206576571e+01	
  -1.1376307069711369e-01	   3.4865333993485130e+01	
  -1.1276307069711369e-01	   4.0369172233641265e+01	
  -1.1176307069711369e-01	   4.5355672660806277e+01	
  -1.1076307069711369e-01	   5.0862056743844889e+01	
  -1.0976307069711369e-01	   5.6405755283275624e+01	
  -1.0876307069711369e-01	   6.3041377965900310e+01	
  -1.0776307069711369e-01	   7.1474163502859383e+01	
  -1.0676307069711369e-01	   8.1054808623524323e+01	
  -1.0576307069711369e-01	   9.1520229670978225e+01	
  -1.0476307069711369e-01	   1.0317245278028983e+02	
  -1.0376307069711369e-01	   1.1642817849405749e+02	
  -1.0276307069711368e-01	   1.2510050924589933e+02	
  -1.0176307069711368e-01	   1.2629422243881842e+02	
  -1.0076307069711374e-01	   1.2120756209714533e+02	
  -9.9763070697113737e-02	   1.0883907584875651e+02	
  -9.8763070697113736e-02	   9.5384296005170270e+01	
  -9.7763070697113735e-02	   8.7732049949027797e+01	
  -9.6763070697113734e-02	   8.4638804958509013e+01	
  -9.5763070697113734e-02	   8.3915807412370611e+01	
  -9.4763070697113733e-02	   8.3586579489369342e+01	
  -9.3763070697113732e-02	   7.8848508486620986e+01	
  -9.2763070697113731e-02	   6.9886192621238706e+01	
  -9.1763070697113730e-02	   6.2318741761815247e+01	
  -9.0763070697113729e-02	   5.9020520619652174e+01	
  -8.9763070697113728e-02	   5.8257275797739695e+01	
  -8.8763070697113727e-02	   5.7927323661861429e+01	
  -8.7763070697113726e-02	   6.0635130732771380e+01	
  -8.6763070697113726e-02	   6.3593294377962280e+01	
  -8.5763070697113725e-02	   6.3360123444097965e+01	
  -8.4763070697113724e-02	   6.0069363119743201e+01	
  -8.3763070697113723e-02	   5.3502653800790519e+01	
  -8.2763070697113722e-02	   4.6445491423378080e+01	
  -8.1763070697113721e-02	   4.2794235185568525e+01	
  -8.0763070697113720e-02	   4.3061826964033692e+01	
  -7.9763070697113719e-02	   4.4207791690206349e+01	
  -7.8763070697113718e-02	   4.5540752501818588e+01	
  -7.7763070697113718e-02	   5.0878412118573884e+01	
  -7.6763070697113717e-02	   6.3067520665774417e+01	
  -7.5763070697113716e-02	   8.4621649955581574e+01	
  -7.4763070697113715e-02	   1.2032142508961068e+02	
  -7.3763070697113714e-02	   1.6370055859720603e+02	
  -7.2763070697113713e-02	   1.9202544054896435e+02	
  -7.1763070697113712e-02	   1.9674116085382036e+02	
  -7.0763070697113711e-02	   1.9046345983925633e+02	
  -6.9763070697113710e-02	   1.8609935373781883e+02	
  -6.8763070697113710e-02	   1.8437155441828256e+02	
  -6.7763070697113709e-02	   1.8259065171988161e+02	
  -6.6763070697113708e-02	   1.8589455496810839e+02	
  -6.5763070697113707e-02	   1.9512474922377407e+02	
  -6.4763070697113706e-02	   1.9983979967513079e+02	
  -6.3763070697113705e-02	   1.9357555375823415e+02	
  -6.2763070697113704e-02	   1.8188200216234392e+02	
  -6.1763070697113703e-02	   1.7327896315498595e+02	
  -6.0763070697113702e-02	   1.6566547400765660e+02	
  -5.9763070697113702e-02	   1.5856186337460488e+02	
  -5.8763070697113701e-02	   1.5745898545560146e+02	
  -5.7763070697113700e-02	   1.5892367280284847e+02	
  -5.6763070697113699e-02	   1.5444353468033805e+02	
  -5.5763070697113698e-02	   1.4482255701682328e+02	
  -5.4763070697113697e-02	   1.3731213150507620e+02	
  -5.3763070697113696e-02	   1.3389052071623226e+02	
  -5.2763070697113695e-02	   1.3153029638378689e+02	
  -5.1763070697113694e-02	   1.2886725452323410e+02	
  -5.0763070697113694e-02	   1.2698598331779897e+02	
  -4.9763070697113693e-02	   1.2636367024129503e+02	
  -4.8763070697113692e-02	   1.2125712982160067e+02	
  -4.7763070697113691e-02	   1.0746541113091061e+02	
  -4.6763070697113690e-02	   9.1865236700637226e+01	
  -4.5763070697113689e-02	   7.7626069081653966e+01	
  -4.4763070697113688e-02	   6.2116659438034738e+01	
  -4.3763070697113687e-02	   4.7591383392620742e+01	
  -4.2763070697113686e-02	   3.8010828729614111e+01	
  -4.1763070697113686e-02	   3.6750422523586757e+01	
  -4.0763070697113685e-02	   4.4718253008567480e+01	
  -3.9763070697113684e-02	   5.8306874643187506e+01	
  -3.8763070697113683e-02	   7.4724853044540396e+01	
  -3.7763070697113682e-02	   9.8620673550750311e+01	
  -3.6763070697113681e-02	   1.3620766633256937e+02	
  -3.5763070697113680e-02	   1.8678357920032391e+02	
  -3.4763070697113679e-02	   2.4011226851815158e+02	
  -3.3763070697113678e-02	   2.8222033121744090e+02	
  -3.2763070697113678e-02	   3.1195316843406027e+02	
  -3.1763070697113677e-02	   3.3148493156065103e+02	
  -3.0763070697113676e-02	   3.3529741821174701e+02	
  -2.9763070697113675e-02	   3.2665979174062500e+02	
  -2.8763070697113674e-02	   3.1079742006188928e+02	
  -2.7763070697113673e-02	   2.8145653314304644e+02	
  -2.6763070697113672e-02	   2.3689394914187281e+02	
  -2.5763070697113671e-02	   1.8653363861996766e+02	
  -2.4763070697113670e-02	   1.4083184407495781e+02	
  -2.3763070697113670e-02	   1.0665749642223174e+02	
  -2.2763070697113669e-02	   8.4936163707341578e+01	
  -2.1763070697113668e-02	   7.4195367730898965e+01	
  -2.0763070697113667e-02	   6.9720389051255808e+01	
  -1.9763070697113666e-02	   6.5458721446190182e+01	
  -1.8763070697113665e-02	   5.7655859672828946e+01	
  -1.7763070697113664e-02	   4.7016463200772378e+01	
  -1.6763070697113663e-02	   3.7773394984143579e+01	
  -1.5763070697113662e-02	   3.4509051812341539e+01	
  -1.4763070697113662e-02	   3.7816080759273106e+01	
  -1.3763070697113661e-02	   5.0428109366788817e+01	
  -1.2763070697113660e-02	   8.5613101157518628e+01	
  -1.1763070697113659e-02	   1.6376773218419308e+02	
  -1.0763070697113658e-02	   2.8132468419299744e+02	
  -9.7630706971136572e-03	   3.8233090553791573e+02	
  -8.7630706971136563e-03	   4.2915707653052556e+02	
  -7.7630706971136554e-03	   4.4943207322636260e+02	
  -6.7630706971136545e-03	   4.6023192097398066e+02	
  -5.7630706971136536e-03	   4.4122500001120193e+02	
  -4.7630706971136527e-03	   3.9162829023384688e+02	
  -3.7630706971137629e-03	   3.3602626672651127e+02	
  -2.7630706971137620e-03	   2.7086488962303218e+02	
  -1.7630706971137611e-03	   1.8680564690490624e+02	
  -7.6307069711376019e-04	   1.0791700948983737e+02	
   2.3692930288624070e-04	   5.9465603558134546e+01	
   1.2369293028862416e-03	   4.1752144750326686e+01	
   2.2369293028862425e-03	   3.8599103386182883e+01	
   3.2369293028862434e-03	   3.5828059276781403e+01	
   4.2369293028862443e-03	   3.2267476993065756e+01	
   5.2369293028862451e-03	   2.9760333275198992e+01	
   6.2369293028862460e-03	   2.8927608609777536e+01	
   7.2369293028862469e-03	   3.1371228997076543e+01	
   8.2369293028862478e-03	   3.5896598965046771e+01	
   9.2369293028862487e-03	   4.2136038211821607e+01	
   1.0236929302886250e-02	   4.9758841615440282e+01	
   1.1236929302886250e-02	   5.7842435136015098e+01	
   1.2236929302886251e-02	   6.4328306279002433e+01	
   1.3236929302886252e-02	   6.7817013253517146e+01	
   1.4236929302886253e-02	   7.0149996329117798e+01	
   1.5236929302886254e-02	   7.1240288542659329e+01	
   1.6236929302886255e-02	   6.9895170803780019e+01	
   1.7236929302886256e-02	   6.7056184298815694e+01	
   1.8236929302886257e-02	   6.4146883829002775e+01	
   1.9236929302886313e-02	   6.2966692378012468e+01	
   2.0236929302886369e-02	   6.6106668351509271e+01	
   2.1236929302886370e-02	   7.2352597472514759e+01	
   2.2236929302886371e-02	   7.7077686447075806e+01	
   2.3236929302886372e-02	   7.8324769027033653e+01	
   2.4236929302886373e-02	   7.9777474977721795e+01	
   2.5236929302886374e-02	   8.1829623961235725e+01	
   2.6236929302886375e-02	   8.2459442129426805e+01	
   2.7236929302886376e-02	   8.3526787257814846e+01	
   2.8236929302886377e-02	   8.3414719964896008e+01	
   2.9236929302886377e-02	   8.0255057649942685e+01	
   3.0236929302886378e-02	   8.0267450090265072e+01	
   3.1236929302886379e-02	   8.5296352855415321e+01	
   3.2236929302886380e-02	   8.7779767269403408e+01	
   3.3236929302886381e-02	   8.2676750481216018e+01	
   3.4236929302886382e-02	   7.4837135344930800e+01	
   3.5236929302886383e-02	   7.0096464346101584e+01	
   3.6236929302886384e-02	   6.8214476871772945e+01	
   3.7236929302886385e-02	   6.8910000255891390e+01	
   3.8236929302886385e-02	   7.7627860926578933e+01	
   3.9236929302886386e-02	   9.0854134310895063e+01	
   4.0236929302886387e-02	   9.5940357738243165e+01	
   4.1236929302886388e-02	   9.0486341295328984e+01	
   4.2236929302886389e-02	   8.4550545469365034e+01	
   4.3236929302886279e-02	   8.3670274163931566e+01	
   4.4236929302886280e-02	   8.3678880518456552e+01	
   4.5236929302886281e-02	   8.2375194918310228e+01	
   4.6236929302886282e-02	   8.1553540771141400e+01	
   4.7236929302886282e-02	   8.0780827453013899e+01	
   4.8236929302886283e-02	   7.8619830551180129e+01	
   4.9236929302886284e-02	   7.3674814074207191e+01	
   5.0236929302886285e-02	   6.6793638501653618e+01	
   5.1236929302886286e-02	   6.1594702258312232e+01	
   5.2236929302886287e-02	   6.0015042262667635e+01	
   5.3236929302886288e-02	   5.9411758788484455e+01	
   5.4236929302886289e-02	   5.8413014820642282e+01	
   5.5236929302886290e-02	   5.7164862624685419e+01	
   5.6236929302886290e-02	   5.6538645996556781e+01	
   5.7236929302886291e-02	   5.7445440026097366e+01	
   5.8236929302886292e-02	   5.5867416452787417e+01	
   5.9236929302886293e-02	   5.0763127347776191e+01	
   6.0236929302886294e-02	   4.7824558543234630e+01	
   6.1236929302886295e-02	   4.7640141709778341e+01	
   6.2236929302886296e-02	   4.6908618192340427e+01	
   6.3236929302886297e-02	   4.7453847140478018e+01	
   6.4236929302886298e-02	   5.1726294793204950e+01	
   6.5236929302886298e-02	   5.7634216259873682e+01	
   6.6236929302886299e-02	   6.0998267042361704e+01	
   6.7236929302886300e-02	   6.1682605130289296e+01	
   6.8236929302886301e-02	   6.0614888087111979e+01	
   6.9236929302886302e-02	   5.6556940595114533e+01	
   7.0236929302886303e-02	   5.1792053485077730e+01	
   7.1236929302886304e-02	   4.7827304435504900e+01	
   7.2236929302886305e-02	   4.3209641053763853e+01	
   7.3236929302886306e-02	   4.1779528061523450e+01	
   7.4236929302886306e-02	   4.7024980323397678e+01	
   7.5236929302886307e-02	   5.5590567965850674e+01	
   7.6236929302886308e-02	   6.3169971030824271e+01	
   7.7236929302886309e-02	   6.4669874253218268e+01	
   7.8236929302886310e-02	   5.9255855766196248e+01	
   7.9236929302886311e-02	   5.3377898880269683e+01	
   8.0236929302886312e-02	   5.0852421705216287e+01	
   8.1236929302886313e-02	   5.1027098834811497e+01	
   8.2236929302886314e-02	   5.1214180173948584e+01	
   8.3236929302886314e-02	   4.9130914025742193e+01	
   8.4236929302886315e-02	   4.4822610166892893e+01	
   8.5236929302886316e-02	   4.0794843937140520e+01	
   8.6236929302886317e-02	   3.8222897383213130e+01	
   8.7236929302886318e-02	   3.4220486860128865e+01	
   8.8236929302886319e-02	   2.9868581172953451e+01	
   8.9236929302886320e-02	   2.7849982916818462e+01	
   9.0236929302886321e-02	   2.9580334638366807e+01	
   9.1236929302886322e-02	   3.6189685026325606e+01	
   9.2236929302886322e-02	   4.3782303645396986e+01	
   9.3236929302886323e-02	   4.4705840105934875e+01	
   9.4236929302886324e-02	   3.9658163695545355e+01	
   9.5236929302886325e-02	   3.5942132129328300e+01	
   9.6236929302886326e-02	   3.6131560641702897e+01	
   9.7236929302886327e-02	   3.7275899519194510e+01	
   9.8236929302886328e-02	   3.6453659994509856e+01	
   9.9236929302886329e-02	   3.3738114568991563e+01	
   1.0023692930288633e-01	   3.2397190620896190e+01	
   1.0123692930288633e-01	   3.3855595278465273e+01	
   1.0223692930288633e-01	   3.4680108100161974e+01	
   1.0323692930288633e-01	   3.6237429098728221e+01	
   1.0423692930288633e-01	   4.1061224495396345e+01	
   1.0523692930288633e-01	   4.6957398496127340e+01	
   1.0623692930288633e-01	   5.0258753814491634e+01	
   1.0723692930288634e-01	   4.9204648435273562e+01	
   1.0823692930288634e-01	   4.7380137131132713e+01	
   1.0923692930288634e-01	   4.7943805331221881e+01	
   1.1023692930288634e-01	   4.7780329518312229e+01	
   1.1123692930288634e-01	   4.5387114823889398e+01	
   1.1223692930288634e-01	   4.4818764822801931e+01	
   1.1323692930288634e-01	   4.7190649401529434e+01	
   1.1423692930288634e-01	   5.2751408344070363e+01	
   1.1523692930288634e-01	   6.1123791090973761e+01	
   1.1623692930288634e-01	   6.7046280784688804e+01	
   1.1723692930288634e-01	   6.8740457965744042e+01	
   1.1823692930288635e-01	   7.0503707575180243e+01	
   1.1923692930288635e-01	   7.2107786679881642e+01	
   1.2023692930288635e-01	   7.0031412187204651e+01	
   1.2123692930288635e-01	   6.7242761981420344e+01	
   1.2223692930288635e-01	   6.6084351702134740e+01	
   1.2323692930288635e-01	   6.5109478528567308e+01	
   1.2423692930288635e-01	   6.2503163333414115e+01	
   1.2523692930288635e-01	   5.7149774075756604e+01	
   1.2623692930288635e-01	   5.0525389146291097e+01	
   1.2723692930288635e-01	   4.5370666253171770e+01	
   1.2823692930288635e-01	   4.2861454720138504e+01	
   1.2923692930288636e-01	   4.3941005784301566e+01	
   1.3023692930288636e-01	   4.7790227270159811e+01	
   1.3123692930288636e-01	   5.2743348203053294e+01	
   1.3223692930288636e-01	   5.8301444794699492e+01	
   1.3323692930288636e-01	   6.2217022457858157e+01	
   1.3423692930288636e-01	   6.0646636466304962e+01	
   1.3523692930288636e-01	   5.7259511271572926e+01	
   1.3623692930288636e-01	   5.8232991048571641e+01	
   1.3723692930288636e-01	   6.2570696398833405e+01	
   1.3823692930288636e-01	   6.5389492970768671e+01	
   1.3923692930288636e-01	   6.4869332009405198e+01	
   1.4023692930288631e-01	   6.2019980111143234e+01	
   1.4123692930288631e-01	   5.9099603023977174e+01	
   1.4223692930288631e-01	   5.9190830467437003e+01	
   1.4323692930288631e-01	   6.2916440746024008e+01	
   1.4423692930288631e-01	   6.5411104725158822e+01	
   1.4523692930288631e-01	   6.3435911621062615e+01	
   1.4623692930288631e-01	   5.9113439940059564e+01	
   1.4723692930288632e-01	   5.5032262835750451e+01	
   1.4823692930288632e-01	   5.0907846920999695e+01	
   1.4923692930288632e-01	   4.9521298564621780e+01	
   1.5023692930288632e-01	   5.4268966220503401e+01	
   1.5123692930288632e-01	   6.2350770322088827e+01	
   1.5223692930288632e-01	   6.7162654346625857e+01	
   1.5323692930288632e-01	   6.5840563473950766e+01	
   1.5423692930288632e-01	   6.1364876553811023e+01	
   1.5523692930288632e-01	   5.7953952823353461e+01	
   1.5623692930288632e-01	   5.6068518205799087e+01	
   1.5723692930288632e-01	   5.5205385123493478e+01	
   1.5823692930288633e-01	   5.6367426480321392e+01	


==> figures/armchair_go9_twist_op006_dos.txt <==
  -1.7036462630134605e-01	   3.1685808768055768e-02	
  -1.6936462630134605e-01	   8.6083565952458890e-02	
  -1.6836462630134605e-01	   2.3364403241657750e-01	
  -1.6736462630134605e-01	   6.3248348604422211e-01	
  -1.6636462630134605e-01	   1.7001126644699196e+00	
  -1.6536462630134605e-01	   4.4854477437668017e+00	
  -1.6436462630134610e-01	   1.1290038924790384e+01	
  -1.6336462630134610e-01	   2.5550351276635553e+01	
  -1.6236462630134610e-01	   4.7745765566119630e+01	
  -1.6136462630134610e-01	   7.0311976962110748e+01	
  -1.6036462630134610e-01	   8.5324194329515180e+01	
  -1.5936462630134610e-01	   9.2759256583389700e+01	
  -1.5836462630134610e-01	   9.7004812320253620e+01	
  -1.5736462630134609e-01	   9.8609455339274760e+01	
  -1.5636462630134609e-01	   9.8918310825066811e+01	
  -1.5536462630134609e-01	   1.0161301307602992e+02	
  -1.5436462630134609e-01	   1.0350461275510722e+02	
  -1.5336462630134609e-01	   1.0214381837964828e+02	
  -1.5236462630134609e-01	   1.0262063418217370e+02	
  -1.5136462630134609e-01	   1.0714346828191098e+02	
  -1.5036462630134609e-01	   1.0989748960320409e+02	
  -1.4936462630134609e-01	   1.0822063792376120e+02	
  -1.4836462630134609e-01	   1.0763753054452440e+02	
  -1.4736462630134609e-01	   1.1233985886063938e+02	
  -1.4636462630134608e-01	   1.1871436898100798e+02	
  -1.4536462630134608e-01	   1.2050960106880389e+02	
  -1.4436462630134608e-01	   1.2006546861182341e+02	
  -1.4336462630134608e-01	   1.2382358105060159e+02	
  -1.4236462630134608e-01	   1.3369791757180604e+02	
  -1.4136462630134608e-01	   1.4401814079101979e+02	
  -1.4036462630134608e-01	   1.4946410602257203e+02	
  -1.3936462630134608e-01	   1.5147005499652914e+02	
  -1.3836462630134608e-01	   1.5269055568607465e+02	
  -1.3736462630134608e-01	   1.5196486622425002e+02	
  -1.3636462630134608e-01	   1.4803803564086050e+02	
  -1.3536462630134607e-01	   1.4236857280771670e+02	
  -1.3436462630134607e-01	   1.3215505382950761e+02	
  -1.3336462630134607e-01	   1.1570003382013459e+02	
  -1.3236462630134607e-01	   9.7951759822467920e+01	
  -1.3136462630134607e-01	   8.3400091473533379e+01	
  -1.3036462630134607e-01	   7.2412439059480192e+01	
  -1.2936462630134607e-01	   6.1086805751530520e+01	
  -1.2836462630134607e-01	   4.7667068147261929e+01	
  -1.2736462630134607e-01	   3.6743392552378921e+01	
  -1.2636462630134607e-01	   3.0845803986540442e+01	
  -1.2536462630134607e-01	   2.7393016546732323e+01	
  -1.2436462630134607e-01	   2.2247927061994485e+01	
  -1.2336462630134606e-01	   1.4494151560353393e+01	
  -1.2236462630134606e-01	   7.9723397445291608e+00	
  -1.2136462630134606e-01	   5.3976284655245399e+00	
  -1.2036462630134606e-01	   6.9822221333702830e+00	
  -1.1936462630134606e-01	   1.2350853796065367e+01	
  -1.1836462630134606e-01	   1.9317468306419524e+01	
  -1.1736462630134606e-01	   2.4105582741969339e+01	
  -1.1636462630134606e-01	   2.6098456222638099e+01	
  -1.1536462630134606e-01	   2.8196208395026616e+01	
  -1.1436462630134606e-01	   3.3671799649683763e+01	
  -1.1336462630134606e-01	   4.3352191050988289e+01	
  -1.1236462630134605e-01	   5.3071213699012162e+01	
  -1.1136462630134605e-01	   5.7838154017202356e+01	
  -1.1036462630134605e-01	   6.0468009409923155e+01	
  -1.0936462630134605e-01	   6.6911584099745241e+01	
  -1.0836462630134605e-01	   7.8994223151447983e+01	
  -1.0736462630134605e-01	   9.3327540235595450e+01	
  -1.0636462630134605e-01	   1.0466482033944587e+02	
  -1.0536462630134605e-01	   1.1177621973948887e+02	
  -1.0436462630134605e-01	   1.1541310897051392e+02	
  -1.0336462630134605e-01	   1.1779667746866548e+02	
  -1.0236462630134605e-01	   1.1745853658964745e+02	
  -1.0136462630134610e-01	   1.1235026833200331e+02	
  -1.0036462630134610e-01	   1.0523764179826499e+02	
  -9.9364626301346098e-02	   9.8470744737916860e+01	
  -9.8364626301346098e-02	   9.4636972251230830e+01	
  -9.7364626301346097e-02	   9.2737998539792429e+01	
  -9.6364626301346096e-02	   8.9734910593701031e+01	
  -9.5364626301346095e-02	   8.3248641713561483e+01	
  -9.4364626301346094e-02	   7.3099961230076417e+01	
  -9.3364626301346093e-02	   6.5771697523883347e+01	
  -9.2364626301346092e-02	   6.3345678517427054e+01	
  -9.1364626301346091e-02	   6.2279323813467052e+01	
  -9.0364626301346090e-02	   6.3435092838750407e+01	
  -8.9364626301346090e-02	   6.6200605224524139e+01	
  -8.8364626301346089e-02	   6.7919556918164801e+01	
  -8.7364626301346088e-02	   6.5834037942495073e+01	
  -8.6364626301346087e-02	   5.9114201154625356e+01	
  -8.5364626301346086e-02	   5.1962338614365649e+01	
  -8.4364626301346085e-02	   4.6957579000186819e+01	
  -8.3364626301346084e-02	   4.5509015629801453e+01	
  -8.2364626301346083e-02	   4.6445765301382600e+01	
  -8.1364626301346082e-02	   4.7518905941959808e+01	
  -8.0364626301346082e-02	   4.9793622437923553e+01	
  -7.9364626301346081e-02	   5.5044028606788984e+01	
  -7.8364626301346080e-02	   6.1528455655193007e+01	
  -7.7364626301346079e-02	   6.9690642931133283e+01	
  -7.6364626301346078e-02	   8.8028571868057114e+01	
  -7.5364626301346077e-02	   1.2140443762384407e+02	
  -7.4364626301346076e-02	   1.5414099441735868e+02	
  -7.3364626301346075e-02	   1.7002123848227907e+02	
  -7.2364626301346074e-02	   1.7315945144796979e+02	
  -7.1364626301346074e-02	   1.7116762619401200e+02	
  -7.0364626301346073e-02	   1.6779086434212215e+02	
  -6.9364626301346072e-02	   1.6791227560761712e+02	
  -6.8364626301346071e-02	   1.7134693370331308e+02	
  -6.7364626301346070e-02	   1.7069085066695163e+02	
  -6.6364626301346069e-02	   1.6459114599511801e+02	
  -6.5364626301346068e-02	   1.6172186638043334e+02	
  -6.4364626301346067e-02	   1.6533907949242592e+02	
  -6.3364626301346066e-02	   1.6992480112733330e+02	
  -6.2364626301346066e-02	   1.7097387546785950e+02	
  -6.1364626301346065e-02	   1.6905700893338769e+02	
  -6.0364626301346064e-02	   1.6787324050880136e+02	
  -5.9364626301346063e-02	   1.6837950484860156e+02	
  -5.8364626301346062e-02	   1.6677396859150272e+02	
  -5.7364626301346061e-02	   1.6242257860577203e+02	
  -5.6364626301346060e-02	   1.5825271680694846e+02	
  -5.5364626301346059e-02	   1.5568482770076869e+02	
  -5.4364626301346058e-02	   1.5312616970277713e+02	
  -5.3364626301346058e-02	   1.4900055729386978e+02	
  -5.2364626301346057e-02	   1.4723354884542678e+02	
  -5.1364626301346056e-02	   1.4965563158918928e+02	
  -5.0364626301346055e-02	   1.4805338454725114e+02	
  -4.9364626301346054e-02	   1.3674089325486801e+02	
  -4.8364626301346053e-02	   1.1981312066465689e+02	
  -4.7364626301346052e-02	   1.0085118078904850e+02	
  -4.6364626301346051e-02	   8.3315695952170117e+01	
  -4.5364626301346050e-02	   7.1525082092649896e+01	
  -4.4364626301346050e-02	   6.1915000498452052e+01	
  -4.3364626301346049e-02	   5.1078883636829140e+01	
  -4.2364626301346048e-02	   4.1235381529233770e+01	
  -4.1364626301346047e-02	   3.6833413753425646e+01	
  -4.0364626301346046e-02	   4.1004495074532429e+01	
  -3.9364626301346045e-02	   5.4689965458038081e+01	
  -3.8364626301346044e-02	   8.0305019473368390e+01	
  -3.7364626301346043e-02	   1.1869644485764995e+02	
  -3.6364626301346042e-02	   1.6525068059598922e+02	
  -3.5364626301346042e-02	   2.1103468154391823e+02	
  -3.4364626301346041e-02	   2.4359016764306634e+02	
  -3.3364626301346040e-02	   2.6137864401932109e+02	
  -3.2364626301346039e-02	   2.7063159215551917e+02	
  -3.1364626301346038e-02	   2.7778326544165282e+02	
  -3.0364626301346037e-02	   2.8361043305696154e+02	
  -2.9364626301346036e-02	   2.8402095080599616e+02	
  -2.8364626301346035e-02	   2.7689510350450888e+02	
  -2.7364626301346034e-02	   2.5535244876741822e+02	
  -2.6364626301346034e-02	   2.1981744147322786e+02	
  -2.5364626301346033e-02	   1.8246289730504733e+02	
  -2.4364626301346032e-02	   1.4988313236780780e+02	
  -2.3364626301346031e-02	   1.2645919431033815e+02	
  -2.2364626301346030e-02	   1.1183951565887597e+02	
  -2.1364626301346029e-02	   9.8501918912796455e+01	
  -2.0364626301346028e-02	   8.1351894099328675e+01	
  -1.9364626301346027e-02	   6.4101753874897682e+01	
  -1.8364626301346026e-02	   5.2242436831936146e+01	
  -1.7364626301346026e-02	   4.5148390156207270e+01	
  -1.6364626301346025e-02	   3.9904669850554122e+01	
  -1.5364626301346024e-02	   3.8131849219552251e+01	
  -1.4364626301346023e-02	   4.5267363014717866e+01	
  -1.3364626301346022e-02	   6.9396468849229450e+01	
  -1.2364626301346021e-02	   1.2511029289277798e+02	
  -1.1364626301346020e-02	   2.2835924671251044e+02	
  -1.0364626301346019e-02	   3.5964896594116215e+02	
  -9.3646263013460185e-03	   4.5431285218020736e+02	
  -8.3646263013460176e-03	   4.9127253008118436e+02	
  -7.3646263013460167e-03	   4.9546744956110490e+02	
  -6.3646263013460158e-03	   4.6322048222564882e+02	
  -5.3646263013460149e-03	   3.9352230089875576e+02	
  -4.3646263013461251e-03	   3.2346792005937715e+02	
  -3.3646263013461242e-03	   2.6163799835022905e+02	
  -2.3646263013461233e-03	   1.8753837665457962e+02	
  -1.3646263013461224e-03	   1.1283432375636667e+02	
  -3.6462630134612151e-04	   6.3941900577247978e+01	
   6.3537369865387938e-04	   4.0306643145127282e+01	
   1.6353736986538803e-03	   2.9406747530538780e+01	
   2.6353736986538812e-03	   2.4314316111443553e+01	
   3.6353736986538820e-03	   2.3071410175303644e+01	
   4.6353736986538829e-03	   2.6000361936323593e+01	
   5.6353736986538838e-03	   3.2827734239406006e+01	
   6.6353736986538847e-03	   4.1372921806034753e+01	
   7.6353736986538856e-03	   4.7374120770817044e+01	
   8.6353736986538865e-03	   4.8070434498183587e+01	
   9.6353736986538874e-03	   4.6747960813652178e+01	
   1.0635373698653888e-02	   4.6174729263628066e+01	
   1.1635373698653889e-02	   4.8119379143325894e+01	
   1.2635373698653890e-02	   5.5727734324827210e+01	
   1.3635373698653891e-02	   6.6620706563322514e+01	
   1.4635373698653892e-02	   7.6302873371563734e+01	
   1.5635373698653893e-02	   8.0985126333250875e+01	
   1.6635373698653894e-02	   7.8071502400294449e+01	
   1.7635373698653894e-02	   7.3048119822703867e+01	
   1.8635373698653951e-02	   7.0637825774918483e+01	
   1.9635373698654007e-02	   6.8868300341529405e+01	
   2.0635373698654008e-02	   6.7793293484898086e+01	
   2.1635373698654009e-02	   7.0345163608149221e+01	
   2.2635373698654010e-02	   7.6536148544587931e+01	
   2.3635373698654011e-02	   8.4465936541858241e+01	
   2.4635373698654012e-02	   8.9631100903977440e+01	
   2.5635373698654013e-02	   8.7079877051172176e+01	
   2.6635373698654013e-02	   7.8772926952002706e+01	
   2.7635373698654014e-02	   7.2736122398042696e+01	
   2.8635373698654015e-02	   7.3224739546158830e+01	
   2.9635373698654016e-02	   7.8021771512142877e+01	
   3.0635373698654017e-02	   7.9454933141384615e+01	
   3.1635373698654018e-02	   7.8109670264971001e+01	
   3.2635373698654019e-02	   7.8595340769235449e+01	
   3.3635373698654020e-02	   8.0442635121901034e+01	
   3.4635373698654021e-02	   8.0794496227985846e+01	
   3.5635373698654021e-02	   7.8855054289437334e+01	
   3.6635373698654022e-02	   7.8643167759095860e+01	
   3.7635373698654023e-02	   8.2047921012705061e+01	
   3.8635373698654024e-02	   8.9030977990259615e+01	
   3.9635373698654025e-02	   9.5683095016372860e+01	
   4.0635373698654026e-02	   9.4816078594930488e+01	
   4.1635373698654027e-02	   8.7606185432884985e+01	
   4.2635373698653917e-02	   8.2746703346017796e+01	
   4.3635373698653918e-02	   8.3265838539018517e+01	
   4.4635373698653918e-02	   8.5931248404153706e+01	
   4.5635373698653919e-02	   8.8493631904227911e+01	
   4.6635373698653920e-02	   8.9610366593772326e+01	
   4.7635373698653921e-02	   8.8507859047077076e+01	
   4.8635373698653922e-02	   8.4943589265521368e+01	
   4.9635373698653923e-02	   7.9578510079978244e+01	
   5.0635373698653924e-02	   7.5449763553675965e+01	
   5.1635373698653925e-02	   7.2611303645309974e+01	
   5.2635373698653926e-02	   7.1214705940434058e+01	
   5.3635373698653926e-02	   6.9961011515115260e+01	
   5.4635373698653927e-02	   6.3291707860202699e+01	
   5.5635373698653928e-02	   5.0217308225470944e+01	
   5.6635373698653929e-02	   3.7105498010037479e+01	
   5.7635373698653930e-02	   2.8892900820278264e+01	
   5.8635373698653931e-02	   2.4489225010967939e+01	
   5.9635373698653932e-02	   2.2398724254163678e+01	
   6.0635373698653933e-02	   2.3886396422904728e+01	
   6.1635373698653934e-02	   2.9770586709224297e+01	
   6.2635373698653934e-02	   3.7452728879821834e+01	
   6.3635373698653935e-02	   4.4221533234868218e+01	
   6.4635373698653936e-02	   4.8571514205784432e+01	
   6.5635373698653937e-02	   5.0324491209711240e+01	
   6.6635373698653938e-02	   5.3990286978815476e+01	
   6.7635373698653939e-02	   6.1422448479043275e+01	
   6.8635373698653940e-02	   6.6487275463204710e+01	
   6.9635373698653941e-02	   6.5028485962738742e+01	
   7.0635373698653942e-02	   5.9288803161606602e+01	
   7.1635373698653942e-02	   5.3153490896354036e+01	
   7.2635373698653943e-02	   5.0167205669784636e+01	
   7.3635373698653944e-02	   5.1322275779062352e+01	
   7.4635373698653945e-02	   5.4337574431901366e+01	
   7.5635373698653946e-02	   5.6356384297961945e+01	
   7.6635373698653947e-02	   5.9304199479858923e+01	
   7.7635373698653948e-02	   6.2979355714975540e+01	
   7.8635373698653949e-02	   6.3237821120428265e+01	
   7.9635373698653950e-02	   5.9622579271158827e+01	
   8.0635373698653950e-02	   5.5413303508530916e+01	
   8.1635373698653951e-02	   5.3990298970816774e+01	
   8.2635373698653952e-02	   5.4075834619211207e+01	
   8.3635373698653953e-02	   5.1437966181003972e+01	
   8.4635373698653954e-02	   4.6194537242549032e+01	
   8.5635373698653955e-02	   4.0490032334307237e+01	
   8.6635373698653956e-02	   3.5389197796274090e+01	
   8.7635373698653957e-02	   3.1356639626257238e+01	
   8.8635373698653958e-02	   2.8567168301413268e+01	
   8.9635373698653958e-02	   2.7861870125817692e+01	
   9.0635373698653959e-02	   3.0168200636450223e+01	
   9.1635373698653960e-02	   3.4400562431811260e+01	
   9.2635373698653961e-02	   3.9542903506858437e+01	
   9.3635373698653962e-02	   4.3583506482575686e+01	
   9.4635373698653963e-02	   4.4024010882076269e+01	
   9.5635373698653964e-02	   4.2499832330277584e+01	
   9.6635373698653965e-02	   4.0662209611700476e+01	
   9.7635373698653966e-02	   3.8864263617669621e+01	
   9.8635373698653966e-02	   3.7384179607317378e+01	
   9.9635373698653967e-02	   3.5850325662112724e+01	
   1.0063537369865397e-01	   3.4838795368953583e+01	
   1.0163537369865397e-01	   3.5342636365314490e+01	
   1.0263537369865397e-01	   3.6531064587626787e+01	
   1.0363537369865397e-01	   3.7248309522256918e+01	
   1.0463537369865397e-01	   3.8402723075770773e+01	
   1.0563537369865397e-01	   4.1572268107824065e+01	
   1.0663537369865397e-01	   4.8935715046284834e+01	
   1.0763537369865397e-01	   5.5731080374277262e+01	
   1.0863537369865398e-01	   5.5327322081944494e+01	
   1.0963537369865398e-01	   5.1614307632996670e+01	
   1.1063537369865398e-01	   4.9708687791581866e+01	
   1.1163537369865398e-01	   5.0929001862125212e+01	
   1.1263537369865398e-01	   5.2895779929204608e+01	
   1.1363537369865398e-01	   5.4026637964470389e+01	
   1.1463537369865398e-01	   5.6338730750827771e+01	
   1.1563537369865398e-01	   6.0033651780337692e+01	
   1.1663537369865398e-01	   6.3691376918472372e+01	
   1.1763537369865398e-01	   6.5943139388088582e+01	
   1.1863537369865398e-01	   6.5713343719024820e+01	
   1.1963537369865399e-01	   6.4867337108652436e+01	
   1.2063537369865399e-01	   6.5405918079274329e+01	
   1.2163537369865399e-01	   6.3817188572617184e+01	
   1.2263537369865399e-01	   5.8564002510556215e+01	
   1.2363537369865399e-01	   5.3990517385491373e+01	
   1.2463537369865399e-01	   5.2435295601282334e+01	
   1.2563537369865399e-01	   5.2930142988968932e+01	
   1.2663537369865399e-01	   5.4328241504611547e+01	
   1.2763537369865399e-01	   5.5861257736953505e+01	
   1.2863537369865399e-01	   5.6388736388588470e+01	
   1.2963537369865399e-01	   5.7842092125715361e+01	
   1.3063537369865399e-01	   6.0760451813976808e+01	
   1.3163537369865400e-01	   6.3129102501571033e+01	
   1.3263537369865400e-01	   6.4318908309172500e+01	
   1.3363537369865400e-01	   6.2423598691314432e+01	
   1.3463537369865400e-01	   5.9366973952402489e+01	
   1.3563537369865400e-01	   5.9783166881824343e+01	
   1.3663537369865400e-01	   6.3216800514054860e+01	
   1.3763537369865400e-01	   6.5244343702369818e+01	
   1.3863537369865400e-01	   6.5389152363790799e+01	
   1.3963537369865395e-01	   6.5767039170178563e+01	
   1.4063537369865395e-01	   6.5477388289344191e+01	
   1.4163537369865395e-01	   6.4467599723374320e+01	
   1.4263537369865395e-01	   6.4332728359240093e+01	
   1.4363537369865395e-01	   6.3338834345681619e+01	
   1.4463537369865395e-01	   5.9279219788558983e+01	
   1.4563537369865395e-01	   5.4315007594910668e+01	
   1.4663537369865395e-01	   5.1587195408283904e+01	
   1.4763537369865395e-01	   5.0420984777865513e+01	
   1.4863537369865396e-01	   5.1513233196565167e+01	
   1.4963537369865396e-01	   5.6801950311049723e+01	
   1.5063537369865396e-01	   6.4081689213139938e+01	
   1.5163537369865396e-01	   6.8411090596686179e+01	
   1.5263537369865396e-01	   6.8055549369220074e+01	
   1.5363537369865396e-01	   6.3945842575912920e+01	
   1.5463537369865396e-01	   5.8364320491965131e+01	
   1.5563537369865396e-01	   5.4431035618860768e+01	
   1.5663537369865396e-01	   5.3341848722011413e+01	
   1.5763537369865396e-01	   5.6411091615738535e+01	


==> figures/cohesive_energy_cnt_armchair.txt <==
1.07525079552884         -8.77911664765637
1.34358602958178         -8.78515071731266
1.47794463253996         -8.78699543816086
1.88102044141449         -8.79041973214584
2.15050159105769         -8.79111901025445
2.48563415472629         -8.79274797885336
2.82153066212174         -8.79345837961455
3.22575238658653         -8.79344469909196

==> figures/cohesive_energy_cnt_zigzag.txt <==
0.698156954466925         -8.75541523413577
0.930864271257316         -8.77291132996695
1.24159267248988         -8.78283745727407
1.27993759716646         -8.78342438638703
1.512653523924         -8.78684687081503
1.55143951171692         -8.78726114370573
1.74536945068154         -8.78892999058573
1.78415543847446         -8.78919790025256
2.016871365232         -8.79052619668005
2.17278717685728         -8.79117342621669
2.24958729198954          -8.7914361929322
2.48230321874708         -8.79209946357889
3.10398168122469         -8.79322659305805

==> figures/zigzag_go12_21kpts_DOS.txt <==
  -1.6307920897336364e-01	   6.1058084888127961e+00	
  -1.6207920897336364e-01	   1.4977676758419463e+01	
  -1.6107920897336370e-01	   3.2204696165639511e+01	
  -1.6007920897336370e-01	   5.5806453873132590e+01	
  -1.5907920897336369e-01	   7.6122337291777583e+01	
  -1.5807920897336369e-01	   8.8854619389267171e+01	
  -1.5707920897336369e-01	   9.6180175304484578e+01	
  -1.5607920897336369e-01	   9.7046999943627682e+01	
  -1.5507920897336369e-01	   9.6338835263809045e+01	
  -1.5407920897336369e-01	   1.0068278202835701e+02	
  -1.5307920897336369e-01	   1.0588646510035527e+02	
  -1.5207920897336369e-01	   1.0423725969767005e+02	
  -1.5107920897336369e-01	   9.9109730294568280e+01	
  -1.5007920897336369e-01	   9.8331694226435346e+01	
  -1.4907920897336369e-01	   1.0532616090400303e+02	
  -1.4807920897336369e-01	   1.1433234580324383e+02	
  -1.4707920897336368e-01	   1.1538476003702819e+02	
  -1.4607920897336368e-01	   1.0951208351105718e+02	
  -1.4507920897336368e-01	   1.0416659881757111e+02	
  -1.4407920897336368e-01	   1.0467054332595444e+02	
  -1.4307920897336368e-01	   1.1393991285991352e+02	
  -1.4207920897336368e-01	   1.2836019972921852e+02	
  -1.4107920897336368e-01	   1.3603515589492153e+02	
  -1.4007920897336368e-01	   1.3346379889968284e+02	
  -1.3907920897336368e-01	   1.2877344452388880e+02	
  -1.3807920897336368e-01	   1.2954830238272694e+02	
  -1.3707920897336368e-01	   1.4161882235253597e+02	
  -1.3607920897336367e-01	   1.6819571841544456e+02	
  -1.3507920897336367e-01	   1.9444197222714183e+02	
  -1.3407920897336367e-01	   1.8616500510878467e+02	
  -1.3307920897336367e-01	   1.4756047199206131e+02	
  -1.3207920897336367e-01	   1.1366755523661995e+02	
  -1.3107920897336367e-01	   9.3911269883764447e+01	
  -1.3007920897336367e-01	   8.1853295713166929e+01	
  -1.2907920897336367e-01	   7.4931400988765162e+01	
  -1.2807920897336367e-01	   7.0554119441073595e+01	
  -1.2707920897336367e-01	   6.2249358531748307e+01	
  -1.2607920897336367e-01	   4.7856283253068419e+01	
  -1.2507920897336366e-01	   3.2820224134967837e+01	
  -1.2407920897336366e-01	   2.2351504319573095e+01	
  -1.2307920897336366e-01	   1.6938541644557816e+01	
  -1.2207920897336366e-01	   1.4544582617436559e+01	
  -1.2107920897336366e-01	   1.3484551772110587e+01	
  -1.2007920897336366e-01	   1.2922977496119868e+01	
  -1.1907920897336366e-01	   1.2642034246098534e+01	
  -1.1807920897336366e-01	   1.2645584448597511e+01	
  -1.1707920897336366e-01	   1.2853568091857582e+01	
  -1.1607920897336366e-01	   1.3463586457784979e+01	
  -1.1507920897336366e-01	   1.5146401105756159e+01	
  -1.1407920897336365e-01	   1.9100566215024187e+01	
  -1.1307920897336365e-01	   2.6339521815891743e+01	
  -1.1207920897336365e-01	   3.5979710297365877e+01	
  -1.1107920897336365e-01	   4.6398077963253300e+01	
  -1.1007920897336365e-01	   5.5493948625831962e+01	
  -1.0907920897336365e-01	   6.0099177727081347e+01	
  -1.0807920897336365e-01	   6.2327241688027662e+01	
  -1.0707920897336365e-01	   6.5406355541550042e+01	
  -1.0607920897336365e-01	   6.8168434813084602e+01	
  -1.0507920897336365e-01	   7.1058718327330155e+01	
  -1.0407920897336365e-01	   7.8410908025099815e+01	
  -1.0307920897336365e-01	   9.3118403004846868e+01	
  -1.0207920897336364e-01	   1.1619856938208129e+02	
  -1.0107920897336364e-01	   1.4518692708255858e+02	
  -1.0007920897336364e-01	   1.5892379266906340e+02	
  -9.9079208973363642e-02	   1.3826916094770334e+02	
  -9.8079208973363696e-02	   1.0577338131885681e+02	
  -9.7079208973363695e-02	   8.4238359597465319e+01	
  -9.6079208973363694e-02	   7.4087839918064873e+01	
  -9.5079208973363694e-02	   7.0067401486903051e+01	
  -9.4079208973363693e-02	   6.8930105692114083e+01	
  -9.3079208973363692e-02	   6.9366029794152126e+01	
  -9.2079208973363691e-02	   7.0984598152517393e+01	
  -9.1079208973363690e-02	   7.3877097693951228e+01	
  -9.0079208973363689e-02	   7.7894202947135739e+01	
  -8.9079208973363688e-02	   8.1380580064285951e+01	
  -8.8079208973363687e-02	   7.9601289490200315e+01	
  -8.7079208973363686e-02	   6.9372975921153269e+01	
  -8.6079208973363686e-02	   5.6942511034443299e+01	
  -8.5079208973363685e-02	   4.8873833907559842e+01	
  -8.4079208973363684e-02	   4.5283615969707114e+01	
  -8.3079208973363683e-02	   4.4015500706233631e+01	
  -8.2079208973363682e-02	   4.3932664396116500e+01	
  -8.1079208973363681e-02	   4.4344036155003984e+01	
  -8.0079208973363680e-02	   4.5251200259935885e+01	
  -7.9079208973363679e-02	   4.6567547436680371e+01	
  -7.8079208973363678e-02	   4.8600535243652807e+01	
  -7.7079208973363678e-02	   5.1470293998700733e+01	
  -7.6079208973363677e-02	   5.5266938329108861e+01	
  -7.5079208973363676e-02	   5.8530888125265228e+01	
  -7.4079208973363675e-02	   5.8364596674028100e+01	
  -7.3079208973363674e-02	   5.5461767800476423e+01	
  -7.2079208973363673e-02	   5.9884427369798352e+01	
  -7.1079208973363672e-02	   8.1577752286371251e+01	
  -7.0079208973363671e-02	   1.2001397036381081e+02	
  -6.9079208973363670e-02	   1.5939255970598876e+02	
  -6.8079208973363670e-02	   1.8782263663984980e+02	
  -6.7079208973363669e-02	   2.1350933873525358e+02	
  -6.6079208973363668e-02	   2.3832353976230377e+02	
  -6.5079208973363667e-02	   2.5192759235185704e+02	
  -6.4079208973363666e-02	   2.5576332868614858e+02	
  -6.3079208973363665e-02	   2.5640090534515912e+02	
  -6.2079208973363664e-02	   2.5510004751892893e+02	
  -6.1079208973363663e-02	   2.3768612405870749e+02	
  -6.0079208973363663e-02	   2.0156575050184838e+02	
  -5.9079208973363662e-02	   1.6834429844455946e+02	
  -5.8079208973363661e-02	   1.4755862178475445e+02	
  -5.7079208973363660e-02	   1.3953793758819160e+02	
  -5.6079208973363659e-02	   1.3943828502208211e+02	
  -5.5079208973363658e-02	   1.3521331793286362e+02	
  -5.4079208973363657e-02	   1.1916949016232194e+02	
  -5.3079208973363656e-02	   1.0177405085008932e+02	
  -5.2079208973363655e-02	   9.2739540040497673e+01	
  -5.1079208973363655e-02	   9.1955408333774528e+01	
  -5.0079208973363654e-02	   9.6603059838824137e+01	
  -4.9079208973363653e-02	   1.0350449785160102e+02	
  -4.8079208973363652e-02	   1.0629597371567169e+02	
  -4.7079208973363651e-02	   9.9589623426501618e+01	
  -4.6079208973363650e-02	   8.9188365761884128e+01	
  -4.5079208973363649e-02	   8.2168263074876137e+01	
  -4.4079208973363648e-02	   7.8474035068174814e+01	
  -4.3079208973363647e-02	   7.9384239961726635e+01	
  -4.2079208973363647e-02	   8.5555034591113952e+01	
  -4.1079208973363646e-02	   8.9712386085376593e+01	
  -4.0079208973363645e-02	   8.4532733285783664e+01	
  -3.9079208973363644e-02	   7.6371903297265789e+01	
  -3.8079208973363643e-02	   7.8381184086730215e+01	
  -3.7079208973363642e-02	   1.0622114765175769e+02	
  -3.6079208973363641e-02	   1.7326572455051792e+02	
  -3.5079208973363640e-02	   2.8912746000753111e+02	
  -3.4079208973363639e-02	   4.3216355549045090e+02	
  -3.3079208973363639e-02	   5.0962151224997501e+02	
  -3.2079208973363638e-02	   4.7281367942752757e+02	
  -3.1079208973363637e-02	   3.7953033122765197e+02	
  -3.0079208973363636e-02	   2.8840046676626594e+02	
  -2.9079208973363635e-02	   2.1996184434025366e+02	
  -2.8079208973363634e-02	   1.7560571554974391e+02	
  -2.7079208973363633e-02	   1.5162259612252129e+02	
  -2.6079208973363632e-02	   1.4029735645684318e+02	
  -2.5079208973363631e-02	   1.2986358993865699e+02	
  -2.4079208973363631e-02	   1.1312319577518861e+02	
  -2.3079208973363630e-02	   9.3634009997629917e+01	
  -2.2079208973363629e-02	   7.8937396514045190e+01	
  -2.1079208973363628e-02	   7.1749415294996510e+01	
  -2.0079208973363627e-02	   6.8441023871057865e+01	
  -1.9079208973363626e-02	   6.5361423986163871e+01	
  -1.8079208973363625e-02	   6.1062653875677242e+01	
  -1.7079208973363624e-02	   5.3784093746716863e+01	
  -1.6079208973363623e-02	   4.3335763525294652e+01	
  -1.5079208973363623e-02	   3.2479300005247119e+01	
  -1.4079208973363622e-02	   2.5145558198128121e+01	
  -1.3079208973363621e-02	   2.2799671072154919e+01	
  -1.2079208973363620e-02	   2.4828171169760132e+01	
  -1.1079208973363619e-02	   3.2554161429781480e+01	
  -1.0079208973363618e-02	   5.4465756705082320e+01	
  -9.0792089733636172e-03	   1.1172092825874101e+02	
  -8.0792089733636163e-03	   2.3438185423437429e+02	
  -7.0792089733636154e-03	   4.4948312198533472e+02	
  -6.0792089733636145e-03	   7.2490241278096516e+02	
  -5.0792089733636137e-03	   8.8030704872035415e+02	
  -4.0792089733636128e-03	   7.4643337336940112e+02	
  -3.0792089733636119e-03	   4.5497870513456894e+02	
  -2.0792089733636110e-03	   2.2219472884897115e+02	
  -1.0792089733637211e-03	   9.9954475381275273e+01	
  -7.9208973363720236e-05	   4.7564485146335798e+01	
   9.2079102663628065e-04	   2.6937465673160389e+01	
   1.9207910266362815e-03	   1.9335178076861776e+01	
   2.9207910266362824e-03	   1.7073529411514382e+01	
   3.9207910266362833e-03	   1.8290842082849281e+01	
   4.9207910266362842e-03	   2.3381660214493035e+01	
   5.9207910266362851e-03	   3.1495684007631269e+01	
   6.9207910266362860e-03	   3.9864450319329165e+01	
   7.9207910266362869e-03	   4.5127376920677627e+01	
   8.9207910266362878e-03	   4.5250506583014349e+01	
   9.9207910266362886e-03	   4.2441882289789220e+01	
   1.0920791026636290e-02	   3.9374278099230715e+01	
   1.1920791026636290e-02	   3.6904577513620822e+01	
   1.2920791026636291e-02	   3.5696786244584722e+01	
   1.3920791026636292e-02	   3.5835356919484511e+01	
   1.4920791026636293e-02	   3.7855067845167618e+01	
   1.5920791026636294e-02	   4.3947306732736173e+01	
   1.6920791026636295e-02	   5.5027366068628858e+01	
   1.7920791026636296e-02	   6.8889653185796462e+01	
   1.8920791026636297e-02	   8.2847903355287656e+01	
   1.9920791026636298e-02	   9.1813673343534859e+01	
   2.0920791026636298e-02	   9.1845528387011953e+01	
   2.1920791026636355e-02	   8.7958038134030261e+01	
   2.2920791026636411e-02	   8.5736419563602325e+01	
   2.3920791026636412e-02	   8.7342355433085316e+01	
   2.4920791026636413e-02	   9.4433346400769537e+01	
   2.5920791026636414e-02	   1.0545914804304068e+02	
   2.6920791026636415e-02	   1.1297019313458154e+02	
   2.7920791026636416e-02	   1.1260991253995769e+02	
   2.8920791026636417e-02	   1.0910672460791083e+02	
   2.9920791026636417e-02	   1.1057911601822414e+02	
   3.0920791026636418e-02	   1.2081298165474756e+02	
   3.1920791026636419e-02	   1.3344742734406711e+02	
   3.2920791026636420e-02	   1.2884184873895342e+02	
   3.3920791026636421e-02	   1.0309756041638515e+02	
   3.4920791026636422e-02	   7.8441413736810034e+01	
   3.5920791026636423e-02	   6.5325024361341661e+01	
   3.6920791026636424e-02	   5.9880121211209229e+01	
   3.7920791026636425e-02	   5.9662785469199278e+01	
   3.8920791026636425e-02	   6.3692857726446995e+01	
   3.9920791026636426e-02	   7.0159224676575832e+01	
   4.0920791026636427e-02	   7.6904476018503999e+01	
   4.1920791026636428e-02	   8.1207712724225715e+01	
   4.2920791026636429e-02	   8.4113950876445813e+01	
   4.3920791026636430e-02	   8.7840613319575056e+01	
   4.4920791026636431e-02	   8.9406771611352241e+01	
   4.5920791026636321e-02	   8.2858196403280161e+01	
   4.6920791026636322e-02	   6.9803528087087855e+01	
   4.7920791026636322e-02	   5.8685009569338291e+01	
   4.8920791026636323e-02	   5.3041130088308037e+01	
   4.9920791026636324e-02	   5.1146091874500804e+01	
   5.0920791026636325e-02	   5.0758748875555192e+01	
   5.1920791026636326e-02	   5.1785269456219460e+01	
   5.2920791026636327e-02	   5.3916295289593023e+01	
   5.3920791026636328e-02	   5.6262263057378206e+01	
   5.4920791026636329e-02	   5.9383573459008879e+01	
   5.5920791026636330e-02	   6.1235423473764975e+01	
   5.6920791026636330e-02	   5.8192252349234032e+01	
   5.7920791026636331e-02	   5.1330592035584338e+01	
   5.8920791026636332e-02	   4.2978018236999461e+01	
   5.9920791026636333e-02	   3.5153261796917249e+01	
   6.0920791026636334e-02	   3.3293574173864179e+01	
   6.1920791026636335e-02	   4.0441674096734445e+01	
   6.2920791026636336e-02	   5.0878617906431728e+01	
   6.3920791026636337e-02	   5.8037834186456351e+01	
   6.4920791026636337e-02	   6.0040764616128740e+01	
   6.5920791026636338e-02	   5.8961992824636233e+01	
   6.6920791026636339e-02	   5.7037458208622766e+01	
   6.7920791026636340e-02	   5.6052903902059846e+01	
   6.8920791026636341e-02	   5.7201482341781990e+01	
   6.9920791026636342e-02	   5.8844832952211213e+01	
   7.0920791026636343e-02	   6.0271118395325210e+01	
   7.1920791026636344e-02	   5.9135518785491364e+01	
   7.2920791026636345e-02	   5.2715189184989114e+01	
   7.3920791026636345e-02	   4.4782671694295459e+01	
   7.4920791026636346e-02	   4.0391841657703395e+01	
   7.5920791026636347e-02	   3.9231553646026605e+01	
   7.6920791026636348e-02	   3.8856703225400899e+01	
   7.7920791026636349e-02	   4.0134830989049760e+01	
   7.8920791026636350e-02	   4.3323774393995279e+01	
   7.9920791026636351e-02	   4.6142476933220330e+01	
   8.0920791026636352e-02	   4.9397952314991784e+01	
   8.1920791026636353e-02	   5.2068842340286565e+01	
   8.2920791026636353e-02	   5.3317798907687035e+01	
   8.3920791026636354e-02	   5.5751716324969657e+01	
   8.4920791026636355e-02	   5.6078532204492959e+01	
   8.5920791026636356e-02	   5.0094973748861356e+01	
   8.6920791026636357e-02	   4.2697424477277472e+01	
   8.7920791026636358e-02	   3.8096776559969491e+01	
   8.8920791026636359e-02	   3.4571555662881615e+01	
   8.9920791026636360e-02	   3.2242134497232882e+01	
   9.0920791026636361e-02	   3.1399346126085263e+01	
   9.1920791026636361e-02	   3.0465363925939513e+01	
   9.2920791026636362e-02	   2.9281654629598290e+01	
   9.3920791026636363e-02	   2.9132859391903761e+01	
   9.4920791026636364e-02	   2.8685826443580499e+01	
   9.5920791026636365e-02	   2.7816473567130274e+01	
   9.6920791026636366e-02	   2.7924265169004670e+01	
   9.7920791026636367e-02	   2.7561706130491338e+01	
   9.8920791026636368e-02	   2.7103641776016012e+01	
   9.9920791026636369e-02	   2.7447291878161806e+01	
   1.0092079102663637e-01	   2.7706583755262702e+01	
   1.0192079102663637e-01	   2.9056175893571648e+01	
   1.0292079102663637e-01	   3.3009066854482299e+01	
   1.0392079102663637e-01	   4.0829325948248069e+01	
   1.0492079102663637e-01	   5.2158191301899642e+01	
   1.0592079102663637e-01	   6.0196592126074044e+01	
   1.0692079102663637e-01	   6.0007405221628225e+01	
   1.0792079102663638e-01	   5.5775215178080508e+01	
   1.0892079102663638e-01	   5.1440360730046891e+01	
   1.0992079102663638e-01	   4.8013629336017871e+01	
   1.1092079102663638e-01	   4.5649694081488839e+01	
   1.1192079102663638e-01	   4.4067806319679342e+01	
   1.1292079102663638e-01	   4.2645729641338654e+01	
   1.1392079102663638e-01	   4.1959365384983720e+01	
   1.1492079102663638e-01	   4.1195605205208402e+01	
   1.1592079102663638e-01	   4.0787090754282808e+01	
   1.1692079102663638e-01	   4.0736150204547812e+01	
   1.1792079102663638e-01	   4.0746077293361530e+01	
   1.1892079102663639e-01	   4.1833745994030949e+01	
   1.1992079102663639e-01	   4.4161144563944774e+01	
   1.2092079102663639e-01	   5.0133036287884643e+01	
   1.2192079102663639e-01	   6.3139250774702639e+01	
   1.2292079102663639e-01	   8.4582488489308432e+01	
   1.2392079102663639e-01	   1.0651450431061399e+02	
   1.2492079102663639e-01	   1.1427381298154086e+02	
   1.2592079102663639e-01	   1.0316749654762081e+02	
   1.2692079102663639e-01	   8.0859551553301117e+01	
   1.2792079102663639e-01	   5.8829625503280937e+01	
   1.2892079102663639e-01	   4.3298729970915780e+01	
   1.2992079102663640e-01	   3.5329868514475969e+01	
   1.3092079102663640e-01	   3.1678155878926024e+01	
   1.3192079102663640e-01	   3.0762613968289184e+01	
   1.3292079102663640e-01	   3.1557186392775034e+01	
   1.3392079102663640e-01	   3.2701330864420996e+01	
   1.3492079102663640e-01	   3.5112167549994112e+01	
   1.3592079102663640e-01	   3.7625289187256435e+01	
   1.3692079102663640e-01	   3.9402385789868639e+01	
   1.3792079102663640e-01	   4.2805211006967092e+01	
   1.3892079102663640e-01	   4.8170276006378124e+01	
   1.3992079102663640e-01	   5.5588290041752259e+01	
   1.4092079102663640e-01	   6.1610433697015360e+01	
   1.4192079102663641e-01	   6.2286217853801325e+01	
   1.4292079102663635e-01	   6.1313926035937861e+01	
   1.4392079102663635e-01	   6.1452620206767968e+01	
   1.4492079102663635e-01	   6.3791194288672074e+01	
   1.4592079102663635e-01	   6.7242921148563468e+01	
   1.4692079102663635e-01	   6.8913580395588582e+01	
   1.4792079102663636e-01	   6.7009603811313397e+01	
   1.4892079102663636e-01	   6.2101348999477430e+01	
   1.4992079102663636e-01	   5.5608163558528304e+01	
   1.5092079102663636e-01	   4.8951338639291052e+01	
   1.5192079102663636e-01	   4.3659490518313227e+01	
   1.5292079102663636e-01	   4.1549767311828226e+01	
   1.5392079102663636e-01	   4.3776729004901263e+01	
   1.5492079102663636e-01	   5.0628934730686389e+01	
   1.5592079102663636e-01	   6.0410946774414249e+01	
   1.5692079102663636e-01	   6.5632561250562119e+01	
   1.5792079102663636e-01	   6.3432752734248915e+01	
   1.5892079102663637e-01	   5.8790617896113140e+01	
   1.5992079102663637e-01	   5.4469815100814962e+01	
   1.6092079102663637e-01	   5.1388605023645162e+01	


==> figures/zigzag_strain_neg_0p2_go12_dos.txt <==
  -1.6714129667461231e-01	   4.5048094523376808e-01	
  -1.6614129667461230e-01	   1.2146970289569747e+00	
  -1.6514129667461230e-01	   3.2312973179810429e+00	
  -1.6414129667461230e-01	   8.3017678230306071e+00	
  -1.6314129667461230e-01	   1.9646863274400307e+01	
  -1.6214129667461230e-01	   3.9545056499577150e+01	
  -1.6114129667461236e-01	   6.2908625645921781e+01	
  -1.6014129667461235e-01	   8.0243741337873658e+01	
  -1.5914129667461235e-01	   9.0898602921005235e+01	
  -1.5814129667461235e-01	   9.6013019815397499e+01	
  -1.5714129667461235e-01	   9.5347525718676664e+01	
  -1.5614129667461235e-01	   9.5918384698315066e+01	
  -1.5514129667461235e-01	   1.0153140182715435e+02	
  -1.5414129667461235e-01	   1.0490738891697026e+02	
  -1.5314129667461235e-01	   1.0128053310939181e+02	
  -1.5214129667461235e-01	   9.6777316216950709e+01	
  -1.5114129667461235e-01	   9.8346552543088336e+01	
  -1.5014129667461235e-01	   1.0698858941453024e+02	
  -1.4914129667461234e-01	   1.1426681457419882e+02	
  -1.4814129667461234e-01	   1.1252571349339917e+02	
  -1.4714129667461234e-01	   1.0605911517627626e+02	
  -1.4614129667461234e-01	   1.0191591865354101e+02	
  -1.4514129667461234e-01	   1.0461153207102613e+02	
  -1.4414129667461234e-01	   1.1594935545496307e+02	
  -1.4314129667461234e-01	   1.2955285053859245e+02	
  -1.4214129667461234e-01	   1.3390219227093218e+02	
  -1.4114129667461234e-01	   1.2957691338561241e+02	
  -1.4014129667461234e-01	   1.2525176789719437e+02	
  -1.3914129667461234e-01	   1.2758464788475075e+02	
  -1.3814129667461233e-01	   1.4226858576128294e+02	
  -1.3714129667461233e-01	   1.7114597673901008e+02	
  -1.3614129667461233e-01	   1.9465491443681495e+02	
  -1.3514129667461233e-01	   1.8091802912016803e+02	
  -1.3414129667461233e-01	   1.4244023885862356e+02	
  -1.3314129667461233e-01	   1.1108075099041962e+02	
  -1.3214129667461233e-01	   9.3663511999743804e+01	
  -1.3114129667461233e-01	   8.3162643162160720e+01	
  -1.3014129667461233e-01	   7.5912117304633185e+01	
  -1.2914129667461233e-01	   7.0086268444918446e+01	
  -1.2814129667461233e-01	   6.0731031384303257e+01	
  -1.2714129667461233e-01	   4.7179445646269862e+01	
  -1.2614129667461232e-01	   3.3578298410229436e+01	
  -1.2514129667461232e-01	   2.3274237498180309e+01	
  -1.2414129667461232e-01	   1.7423555112441438e+01	
  -1.2314129667461232e-01	   1.4707049485006095e+01	
  -1.2214129667461232e-01	   1.3445604882364320e+01	
  -1.2114129667461232e-01	   1.2644517305470632e+01	
  -1.2014129667461232e-01	   1.2168531690366175e+01	
  -1.1914129667461232e-01	   1.2271685857414324e+01	
  -1.1814129667461232e-01	   1.2637004279081271e+01	
  -1.1714129667461232e-01	   1.3203989840308763e+01	
  -1.1614129667461232e-01	   1.4600523743086880e+01	
  -1.1514129667461231e-01	   1.7941471238299762e+01	
  -1.1414129667461231e-01	   2.4223161917506168e+01	
  -1.1314129667461231e-01	   3.2696883501637046e+01	
  -1.1214129667461231e-01	   4.2047382555100057e+01	
  -1.1114129667461231e-01	   5.1746705949096260e+01	
  -1.1014129667461231e-01	   5.8371759687421189e+01	
  -1.0914129667461231e-01	   6.1237651750421897e+01	
  -1.0814129667461231e-01	   6.3966390605905239e+01	
  -1.0714129667461231e-01	   6.6663142456724529e+01	
  -1.0614129667461231e-01	   6.8590303261332153e+01	
  -1.0514129667461231e-01	   7.3325139997235510e+01	
  -1.0414129667461230e-01	   8.4750594944582545e+01	
  -1.0314129667461230e-01	   1.0427807016797344e+02	
  -1.0214129667461230e-01	   1.3213977595208621e+02	
  -1.0114129667461230e-01	   1.5600658588349199e+02	
  -1.0014129667461230e-01	   1.4917045635307895e+02	
  -9.9141296674612300e-02	   1.1759369456927114e+02	
  -9.8141296674612355e-02	   9.0589292217719816e+01	
  -9.7141296674612354e-02	   7.6390723613272939e+01	
  -9.6141296674612353e-02	   7.0358185973438921e+01	
  -9.5141296674612352e-02	   6.8258931052738816e+01	
  -9.4141296674612351e-02	   6.8071018751051966e+01	
  -9.3141296674612351e-02	   6.9140742465723335e+01	
  -9.2141296674612350e-02	   7.1377125757207111e+01	
  -9.1141296674612349e-02	   7.4870082250265810e+01	
  -9.0141296674612348e-02	   7.9008244892151808e+01	
  -8.9141296674612347e-02	   8.0630908068456350e+01	
  -8.8141296674612346e-02	   7.4634907874935777e+01	
  -8.7141296674612345e-02	   6.2213157827811749e+01	
  -8.6141296674612344e-02	   5.1662438887937213e+01	
  -8.5141296674612343e-02	   4.6029444255124773e+01	
  -8.4141296674612343e-02	   4.3854197404051298e+01	
  -8.3141296674612342e-02	   4.3226337077176936e+01	
  -8.2141296674612341e-02	   4.3447211390636816e+01	
  -8.1141296674612340e-02	   4.4045571384499702e+01	
  -8.0141296674612339e-02	   4.5131030202265492e+01	
  -7.9141296674612338e-02	   4.6673370298669347e+01	
  -7.8141296674612337e-02	   4.9047533347075586e+01	
  -7.7141296674612336e-02	   5.2327461496608279e+01	
  -7.6141296674612335e-02	   5.6377777586211543e+01	
  -7.5141296674612335e-02	   5.9084456455230033e+01	
  -7.4141296674612334e-02	   5.8359543650585522e+01	
  -7.3141296674612333e-02	   5.9215331841750974e+01	
  -7.2141296674612332e-02	   7.3787590916733350e+01	
  -7.1141296674612331e-02	   1.0680434773957084e+02	
  -7.0141296674612330e-02	   1.4680357399706782e+02	
  -6.9141296674612329e-02	   1.8005360536698009e+02	
  -6.8141296674612328e-02	   2.0657883102298268e+02	
  -6.7141296674612327e-02	   2.2814055959506328e+02	
  -6.6141296674612327e-02	   2.4031851393915974e+02	
  -6.5141296674612326e-02	   2.4366626985410653e+02	
  -6.4141296674612325e-02	   2.4791895685296015e+02	
  -6.3141296674612324e-02	   2.5191352523917092e+02	
  -6.2141296674612323e-02	   2.3349956185243849e+02	
  -6.1141296674612322e-02	   2.0118223358627856e+02	
  -6.0141296674612321e-02	   1.7759104791198354e+02	
  -5.9141296674612320e-02	   1.6589508994019315e+02	
  -5.8141296674612319e-02	   1.6052401103763890e+02	
  -5.7141296674612319e-02	   1.5361833463450270e+02	
  -5.6141296674612318e-02	   1.3545216444008324e+02	
  -5.5141296674612317e-02	   1.1244421170777646e+02	
  -5.4141296674612316e-02	   9.8235283062509836e+01	
  -5.3141296674612315e-02	   9.4458728115782691e+01	
  -5.2141296674612314e-02	   9.8172490158730710e+01	
  -5.1141296674612313e-02	   1.0552492537502849e+02	
  -5.0141296674612312e-02	   1.0937306462249020e+02	
  -4.9141296674612311e-02	   1.0170758546166103e+02	
  -4.8141296674612311e-02	   8.8243430560213014e+01	
  -4.7141296674612310e-02	   8.0579789214742448e+01	
  -4.6141296674612309e-02	   8.1231174425176690e+01	
  -4.5141296674612308e-02	   8.7368630149776180e+01	
  -4.4141296674612307e-02	   9.4181245601399567e+01	
  -4.3141296674612306e-02	   9.4354086037156875e+01	
  -4.2141296674612305e-02	   8.3960146832285915e+01	
  -4.1141296674612304e-02	   7.3406097468369580e+01	
  -4.0141296674612303e-02	   7.5247709415334313e+01	
  -3.9141296674612303e-02	   9.1693079820447380e+01	
  -3.8141296674612302e-02	   1.1799389873591591e+02	
  -3.7141296674612301e-02	   1.4792219520686308e+02	
  -3.6141296674612300e-02	   1.9072356521075156e+02	
  -3.5141296674612299e-02	   2.7476175182271237e+02	
  -3.4141296674612298e-02	   3.9475415714755621e+02	
  -3.3141296674612297e-02	   4.7133727524093780e+02	
  -3.2141296674612296e-02	   4.5094727366182582e+02	
  -3.1141296674612295e-02	   3.7292039549431507e+02	
  -3.0141296674612295e-02	   2.8823823144448079e+02	
  -2.9141296674612294e-02	   2.2113148964885164e+02	
  -2.8141296674612293e-02	   1.7526841278357330e+02	
  -2.7141296674612292e-02	   1.4751751658370384e+02	
  -2.6141296674612291e-02	   1.3448976349425649e+02	
  -2.5141296674612290e-02	   1.2814656229988026e+02	
  -2.4141296674612289e-02	   1.1751898256824714e+02	
  -2.3141296674612288e-02	   9.9134126424848034e+01	
  -2.2141296674612287e-02	   8.1578276974801739e+01	
  -2.1141296674612287e-02	   7.1303404872104224e+01	
  -2.0141296674612286e-02	   6.5480229393460561e+01	
  -1.9141296674612285e-02	   6.1187168861954021e+01	
  -1.8141296674612284e-02	   5.8841920234495866e+01	
  -1.7141296674612283e-02	   5.5882399188705953e+01	
  -1.6141296674612282e-02	   4.7418344203349335e+01	
  -1.5141296674612281e-02	   3.4775032767119789e+01	
  -1.4141296674612280e-02	   2.5405900778921858e+01	
  -1.3141296674612279e-02	   2.2369465041929249e+01	
  -1.2141296674612279e-02	   2.4814223915029970e+01	
  -1.1141296674612278e-02	   3.4324342380164012e+01	
  -1.0141296674612277e-02	   5.9558943398579892e+01	
  -9.1412966746122759e-03	   1.2366385181354545e+02	
  -8.1412966746122750e-03	   2.6437076076171309e+02	
  -7.1412966746122741e-03	   5.0940568070613426e+02	
  -6.1412966746122732e-03	   7.9199169823642262e+02	
  -5.1412966746122724e-03	   8.9391640233442411e+02	
  -4.1412966746122715e-03	   6.9700161037188752e+02	
  -3.1412966746122706e-03	   3.9099433093710115e+02	
  -2.1412966746122697e-03	   1.7823188625613227e+02	
  -1.1412966746123798e-03	   7.7544515954549311e+01	
  -1.4129667461237894e-04	   3.8302726447246080e+01	
   8.5870332538762195e-04	   2.3859368884633909e+01	
   1.8587033253876228e-03	   1.9079774082892786e+01	
   2.8587033253876237e-03	   1.9030465582254816e+01	
   3.8587033253876246e-03	   2.1981799256885779e+01	
   4.8587033253876255e-03	   2.6225656675122416e+01	
   5.8587033253876264e-03	   2.8852027460494767e+01	
   6.8587033253876273e-03	   2.9949506236062501e+01	
   7.8587033253876282e-03	   3.2740306163732306e+01	
   8.8587033253876291e-03	   3.7600397877278176e+01	
   9.8587033253876299e-03	   4.0828510554136500e+01	
   1.0858703325387631e-02	   4.0599836383654143e+01	
   1.1858703325387632e-02	   3.8836495867581966e+01	
   1.2858703325387633e-02	   3.7754446176852255e+01	
   1.3858703325387633e-02	   3.9328033806229215e+01	
   1.4858703325387634e-02	   4.4191042526921471e+01	
   1.5858703325387635e-02	   5.0238183054132072e+01	
   1.6858703325387636e-02	   5.4137910763603173e+01	
   1.7858703325387637e-02	   5.6396776661319947e+01	
   1.8858703325387638e-02	   6.0889329020746914e+01	
   1.9858703325387639e-02	   6.9825745534238948e+01	
   2.0858703325387640e-02	   8.0411898323786659e+01	
   2.1858703325387696e-02	   8.7579406137602490e+01	
   2.2858703325387753e-02	   9.1584593124388448e+01	
   2.3858703325387753e-02	   9.6447690187083708e+01	
   2.4858703325387754e-02	   1.0081777106147385e+02	
   2.5858703325387755e-02	   1.0304151632415729e+02	
   2.6858703325387756e-02	   1.0613183110531541e+02	
   2.7858703325387757e-02	   1.0982422869024548e+02	
   2.8858703325387758e-02	   1.1082736772028213e+02	
   2.9858703325387759e-02	   1.0637620223012317e+02	
   3.0858703325387760e-02	   9.9552676920673051e+01	
   3.1858703325387761e-02	   9.9411669305378254e+01	
   3.2858703325387761e-02	   1.1066129934500644e+02	
   3.3858703325387762e-02	   1.2478416995373446e+02	
   3.4858703325387763e-02	   1.1971972471874092e+02	
   3.5858703325387764e-02	   9.4887167469563678e+01	
   3.6858703325387765e-02	   7.2792954282387527e+01	
   3.7858703325387766e-02	   6.1326629851394401e+01	
   3.8858703325387767e-02	   5.8757959283957909e+01	
   3.9858703325387768e-02	   6.2424036021124380e+01	
   4.0858703325387769e-02	   6.8181423974496425e+01	
   4.1858703325387769e-02	   7.2318627250677281e+01	
   4.2858703325387770e-02	   7.4157884355811504e+01	
   4.3858703325387771e-02	   7.5535366339056637e+01	
   4.4858703325387772e-02	   7.8708519848116723e+01	
   4.5858703325387662e-02	   8.3128171239087152e+01	
   4.6858703325387663e-02	   8.4974087986237294e+01	
   4.7858703325387664e-02	   7.8705817584701137e+01	
   4.8858703325387665e-02	   6.6030450237716039e+01	
   4.9858703325387665e-02	   5.5697731462991939e+01	
   5.0858703325387666e-02	   5.0904348631986807e+01	
   5.1858703325387667e-02	   4.9086135597024615e+01	
   5.2858703325387668e-02	   4.9145741937992504e+01	
   5.3858703325387669e-02	   5.0861426172447445e+01	
   5.4858703325387670e-02	   5.2931530505789709e+01	
   5.5858703325387671e-02	   5.5527821640073952e+01	
   5.6858703325387672e-02	   5.8120172155356393e+01	
   5.7858703325387673e-02	   5.6768272223566250e+01	
   5.8858703325387673e-02	   5.1079612237987874e+01	
   5.9858703325387674e-02	   4.4992993930567920e+01	
   6.0858703325387675e-02	   4.0646735720419251e+01	
   6.1858703325387676e-02	   3.9306435409182761e+01	
   6.2858703325387677e-02	   4.3305570338745952e+01	
   6.3858703325387678e-02	   5.0459524694678294e+01	
   6.4858703325387679e-02	   5.6062875611454594e+01	
   6.5858703325387680e-02	   5.7770015718300634e+01	
   6.6858703325387681e-02	   5.6736884354116071e+01	
   6.7858703325387681e-02	   5.5001352394598015e+01	
   6.8858703325387682e-02	   5.3378404431193786e+01	
   6.9858703325387683e-02	   5.3705866165581867e+01	
   7.0858703325387684e-02	   5.5225229112987307e+01	
   7.1858703325387685e-02	   5.6983010777808794e+01	
   7.2858703325387686e-02	   5.8540845256551535e+01	
   7.3858703325387687e-02	   5.6732116430815481e+01	
   7.4858703325387688e-02	   4.9656877714889156e+01	
   7.5858703325387689e-02	   4.2404644328611518e+01	
   7.6858703325387689e-02	   3.9268577638556181e+01	
   7.7858703325387690e-02	   3.8170910375664029e+01	
   7.8858703325387691e-02	   3.7981000431009868e+01	
   7.9858703325387692e-02	   4.0356448108834954e+01	
   8.0858703325387693e-02	   4.3455699264293266e+01	
   8.1858703325387694e-02	   4.6847451627772692e+01	
   8.2858703325387695e-02	   5.1870609507951393e+01	
   8.3858703325387696e-02	   5.5699112059339505e+01	
   8.4858703325387697e-02	   5.7188029761780598e+01	
   8.5858703325387697e-02	   5.7223975333795984e+01	
   8.6858703325387698e-02	   5.3256550198501770e+01	
   8.7858703325387699e-02	   4.5668309704305159e+01	
   8.8858703325387700e-02	   3.9574269937628266e+01	
   8.9858703325387701e-02	   3.5676094772363847e+01	
   9.0858703325387702e-02	   3.2688776422445180e+01	
   9.1858703325387703e-02	   3.1119194325174277e+01	
   9.2858703325387704e-02	   3.0536688213934589e+01	
   9.3858703325387705e-02	   2.9415749060750908e+01	
   9.4858703325387705e-02	   2.8663080375721975e+01	
   9.5858703325387706e-02	   2.8669188824202326e+01	
   9.6858703325387707e-02	   2.7870326992815471e+01	
   9.7858703325387708e-02	   2.7466175372452668e+01	
   9.8858703325387709e-02	   2.7541001033119461e+01	
   9.9858703325387710e-02	   2.6981750879031488e+01	
   1.0085870332538771e-01	   2.6943091515472297e+01	
   1.0185870332538771e-01	   2.7265918960744479e+01	
   1.0285870332538771e-01	   2.7795213870674914e+01	
   1.0385870332538771e-01	   3.0127169546010109e+01	
   1.0485870332538771e-01	   3.5510246065054304e+01	
   1.0585870332538772e-01	   4.5234067473580168e+01	
   1.0685870332538772e-01	   5.6281119062874943e+01	
   1.0785870332538772e-01	   6.0820407801510896e+01	
   1.0885870332538772e-01	   5.8223044190475193e+01	
   1.0985870332538772e-01	   5.3664651561250921e+01	
   1.1085870332538772e-01	   4.9675219806539388e+01	
   1.1185870332538772e-01	   4.6666894357412190e+01	
   1.1285870332538772e-01	   4.4751973645041474e+01	
   1.1385870332538772e-01	   4.3209223704598308e+01	
   1.1485870332538772e-01	   4.2093944125953804e+01	
   1.1585870332538772e-01	   4.1517378208528072e+01	
   1.1685870332538772e-01	   4.0728716090914851e+01	
   1.1785870332538773e-01	   4.0664446129561092e+01	
   1.1885870332538773e-01	   4.0497563669329281e+01	
   1.1985870332538773e-01	   4.0845319029439274e+01	
   1.2085870332538773e-01	   4.2221833824083852e+01	
   1.2185870332538773e-01	   4.5020448557801018e+01	
   1.2285870332538773e-01	   5.2252188176470028e+01	
   1.2385870332538773e-01	   6.6676038748624961e+01	
   1.2485870332538773e-01	   8.8387214903203031e+01	
   1.2585870332538773e-01	   1.0735370198368393e+02	
   1.2685870332538773e-01	   1.1157459885614395e+02	
   1.2785870332538773e-01	   9.9761812589793792e+01	
   1.2885870332538774e-01	   7.7255319308608392e+01	
   1.2985870332538774e-01	   5.4614443900580284e+01	
   1.3085870332538774e-01	   4.0206508514007808e+01	
   1.3185870332538774e-01	   3.3697108107476524e+01	
   1.3285870332538774e-01	   3.1085457946894053e+01	
   1.3385870332538774e-01	   3.0889394217933631e+01	
   1.3485870332538774e-01	   3.1909381714181890e+01	
   1.3585870332538774e-01	   3.3002300046347592e+01	
   1.3685870332538774e-01	   3.4328376195063228e+01	
   1.3785870332538774e-01	   3.3214172210018930e+01	
   1.3885870332538774e-01	   2.9695263403996815e+01	
   1.3985870332538775e-01	   2.7268848660219497e+01	
   1.4085870332538775e-01	   2.7152703746029349e+01	
   1.4185870332538775e-01	   3.1104702641904279e+01	
   1.4285870332538769e-01	   3.8772972950596071e+01	
   1.4385870332538769e-01	   4.8332053239284576e+01	
   1.4485870332538769e-01	   5.9048527334094089e+01	
   1.4585870332538770e-01	   6.6852006674942871e+01	
   1.4685870332538770e-01	   6.8299219522436772e+01	
   1.4785870332538770e-01	   6.4368461352114920e+01	
   1.4885870332538770e-01	   5.8383960290268860e+01	
   1.4985870332538770e-01	   5.6496311358133795e+01	
   1.5085870332538770e-01	   6.0081943589780032e+01	
   1.5185870332538770e-01	   6.2528995474207861e+01	
   1.5285870332538770e-01	   5.9311711751500141e+01	
   1.5385870332538770e-01	   5.2960508371092594e+01	
   1.5485870332538770e-01	   4.7340235333724586e+01	
   1.5585870332538770e-01	   4.3954418403308637e+01	
   1.5685870332538770e-01	   4.2189318759915643e+01	
   1.5785870332538771e-01	   4.2999531836527652e+01	
   1.5885870332538771e-01	   4.7870676353615622e+01	
   1.5985870332538771e-01	   5.6823833732297423e+01	
   1.6085870332538771e-01	   6.5771497543732750e+01	


==> figures/zigzag_strain_neg_0p6_go12_dos.txt <==
  -1.6314129667461230e-01	   1.9646863274400307e+01	
  -1.6214129667461230e-01	   3.9545056499577150e+01	
  -1.6114129667461236e-01	   6.2908625645921781e+01	
  -1.6014129667461235e-01	   8.0243741337873658e+01	
  -1.5914129667461235e-01	   9.0898602921005235e+01	
  -1.5814129667461235e-01	   9.6013019815397499e+01	
  -1.5714129667461235e-01	   9.5347525718676664e+01	
  -1.5614129667461235e-01	   9.5918384698315066e+01	
  -1.5514129667461235e-01	   1.0153140182715435e+02	
  -1.5414129667461235e-01	   1.0490738891697026e+02	
  -1.5314129667461235e-01	   1.0128053310939181e+02	
  -1.5214129667461235e-01	   9.6777316216950709e+01	
  -1.5114129667461235e-01	   9.8346552543088336e+01	
  -1.5014129667461235e-01	   1.0698858941453024e+02	
  -1.4914129667461234e-01	   1.1426681457419882e+02	
  -1.4814129667461234e-01	   1.1252571349339917e+02	
  -1.4714129667461234e-01	   1.0605911517627626e+02	
  -1.4614129667461234e-01	   1.0191591865354101e+02	
  -1.4514129667461234e-01	   1.0461153207102613e+02	
  -1.4414129667461234e-01	   1.1594935545496307e+02	
  -1.4314129667461234e-01	   1.2955285053859245e+02	
  -1.4214129667461234e-01	   1.3390219227093218e+02	
  -1.4114129667461234e-01	   1.2957691338561241e+02	
  -1.4014129667461234e-01	   1.2525176789719437e+02	
  -1.3914129667461234e-01	   1.2758464788475075e+02	
  -1.3814129667461233e-01	   1.4226858576128294e+02	
  -1.3714129667461233e-01	   1.7114597673901008e+02	
  -1.3614129667461233e-01	   1.9465491443681495e+02	
  -1.3514129667461233e-01	   1.8091802912016803e+02	
  -1.3414129667461233e-01	   1.4244023885862356e+02	
  -1.3314129667461233e-01	   1.1108075099041962e+02	
  -1.3214129667461233e-01	   9.3663511999743804e+01	
  -1.3114129667461233e-01	   8.3162643162160720e+01	
  -1.3014129667461233e-01	   7.5912117304633185e+01	
  -1.2914129667461233e-01	   7.0086268444918446e+01	
  -1.2814129667461233e-01	   6.0731031384303257e+01	
  -1.2714129667461233e-01	   4.7179445646269862e+01	
  -1.2614129667461232e-01	   3.3578298410229436e+01	
  -1.2514129667461232e-01	   2.3274237498180309e+01	
  -1.2414129667461232e-01	   1.7423555112441438e+01	
  -1.2314129667461232e-01	   1.4707049485006095e+01	
  -1.2214129667461232e-01	   1.3445604882364320e+01	
  -1.2114129667461232e-01	   1.2644517305470632e+01	
  -1.2014129667461232e-01	   1.2168531690366175e+01	
  -1.1914129667461232e-01	   1.2271685857414324e+01	
  -1.1814129667461232e-01	   1.2637004279081271e+01	
  -1.1714129667461232e-01	   1.3203989840308763e+01	
  -1.1614129667461232e-01	   1.4600523743086880e+01	
  -1.1514129667461231e-01	   1.7941471238299762e+01	
  -1.1414129667461231e-01	   2.4223161917506168e+01	
  -1.1314129667461231e-01	   3.2696883501637046e+01	
  -1.1214129667461231e-01	   4.2047382555100057e+01	
  -1.1114129667461231e-01	   5.1746705949096260e+01	
  -1.1014129667461231e-01	   5.8371759687421189e+01	
  -1.0914129667461231e-01	   6.1237651750421897e+01	
  -1.0814129667461231e-01	   6.3966390605905239e+01	
  -1.0714129667461231e-01	   6.6663142456724529e+01	
  -1.0614129667461231e-01	   6.8590303261332153e+01	
  -1.0514129667461231e-01	   7.3325139997235510e+01	
  -1.0414129667461230e-01	   8.4750594944582545e+01	
  -1.0314129667461230e-01	   1.0427807016797344e+02	
  -1.0214129667461230e-01	   1.3213977595208621e+02	
  -1.0114129667461230e-01	   1.5600658588349199e+02	
  -1.0014129667461230e-01	   1.4917045635307895e+02	
  -9.9141296674612300e-02	   1.1759369456927114e+02	
  -9.8141296674612355e-02	   9.0589292217719816e+01	
  -9.7141296674612354e-02	   7.6390723613272939e+01	
  -9.6141296674612353e-02	   7.0358185973438921e+01	
  -9.5141296674612352e-02	   6.8258931052738816e+01	
  -9.4141296674612351e-02	   6.8071018751051966e+01	
  -9.3141296674612351e-02	   6.9140742465723335e+01	
  -9.2141296674612350e-02	   7.1377125757207111e+01	
  -9.1141296674612349e-02	   7.4870082250265810e+01	
  -9.0141296674612348e-02	   7.9008244892151808e+01	
  -8.9141296674612347e-02	   8.0630908068456350e+01	
  -8.8141296674612346e-02	   7.4634907874935777e+01	
  -8.7141296674612345e-02	   6.2213157827811749e+01	
  -8.6141296674612344e-02	   5.1662438887937213e+01	
  -8.5141296674612343e-02	   4.6029444255124773e+01	
  -8.4141296674612343e-02	   4.3854197404051298e+01	
  -8.3141296674612342e-02	   4.3226337077176936e+01	
  -8.2141296674612341e-02	   4.3447211390636816e+01	
  -8.1141296674612340e-02	   4.4045571384499702e+01	
  -8.0141296674612339e-02	   4.5131030202265492e+01	
  -7.9141296674612338e-02	   4.6673370298669347e+01	
  -7.8141296674612337e-02	   4.9047533347075586e+01	
  -7.7141296674612336e-02	   5.2327461496608279e+01	
  -7.6141296674612335e-02	   5.6377777586211543e+01	
  -7.5141296674612335e-02	   5.9084456455230033e+01	
  -7.4141296674612334e-02	   5.8359543650585522e+01	
  -7.3141296674612333e-02	   5.9215331841750974e+01	
  -7.2141296674612332e-02	   7.3787590916733350e+01	
  -7.1141296674612331e-02	   1.0680434773957084e+02	
  -7.0141296674612330e-02	   1.4680357399706782e+02	
  -6.9141296674612329e-02	   1.8005360536698009e+02	
  -6.8141296674612328e-02	   2.0657883102298268e+02	
  -6.7141296674612327e-02	   2.2814055959506328e+02	
  -6.6141296674612327e-02	   2.4031851393915974e+02	
  -6.5141296674612326e-02	   2.4366626985410653e+02	
  -6.4141296674612325e-02	   2.4791895685296015e+02	
  -6.3141296674612324e-02	   2.5191352523917092e+02	
  -6.2141296674612323e-02	   2.3349956185243849e+02	
  -6.1141296674612322e-02	   2.0118223358627856e+02	
  -6.0141296674612321e-02	   1.7759104791198354e+02	
  -5.9141296674612320e-02	   1.6589508994019315e+02	
  -5.8141296674612319e-02	   1.6052401103763890e+02	
  -5.7141296674612319e-02	   1.5361833463450270e+02	
  -5.6141296674612318e-02	   1.3545216444008324e+02	
  -5.5141296674612317e-02	   1.1244421170777646e+02	
  -5.4141296674612316e-02	   9.8235283062509836e+01	
  -5.3141296674612315e-02	   9.4458728115782691e+01	
  -5.2141296674612314e-02	   9.8172490158730710e+01	
  -5.1141296674612313e-02	   1.0552492537502849e+02	
  -5.0141296674612312e-02	   1.0937306462249020e+02	
  -4.9141296674612311e-02	   1.0170758546166103e+02	
  -4.8141296674612311e-02	   8.8243430560213014e+01	
  -4.7141296674612310e-02	   8.0579789214742448e+01	
  -4.6141296674612309e-02	   8.1231174425176690e+01	
  -4.5141296674612308e-02	   8.7368630149776180e+01	
  -4.4141296674612307e-02	   9.4181245601399567e+01	
  -4.3141296674612306e-02	   9.4354086037156875e+01	
  -4.2141296674612305e-02	   8.3960146832285915e+01	
  -4.1141296674612304e-02	   7.3406097468369580e+01	
  -4.0141296674612303e-02	   7.5247709415334313e+01	
  -3.9141296674612303e-02	   9.1693079820447380e+01	
  -3.8141296674612302e-02	   1.1799389873591591e+02	
  -3.7141296674612301e-02	   1.4792219520686308e+02	
  -3.6141296674612300e-02	   1.9072356521075156e+02	
  -3.5141296674612299e-02	   2.7476175182271237e+02	
  -3.4141296674612298e-02	   3.9475415714755621e+02	
  -3.3141296674612297e-02	   4.7133727524093780e+02	
  -3.2141296674612296e-02	   4.5094727366182582e+02	
  -3.1141296674612295e-02	   3.7292039549431507e+02	
  -3.0141296674612295e-02	   2.8823823144448079e+02	
  -2.9141296674612294e-02	   2.2113148964885164e+02	
  -2.8141296674612293e-02	   1.7526841278357330e+02	
  -2.7141296674612292e-02	   1.4751751658370384e+02	
  -2.6141296674612291e-02	   1.3448976349425649e+02	
  -2.5141296674612290e-02	   1.2814656229988026e+02	
  -2.4141296674612289e-02	   1.1751898256824714e+02	
  -2.3141296674612288e-02	   9.9134126424848034e+01	
  -2.2141296674612287e-02	   8.1578276974801739e+01	
  -2.1141296674612287e-02	   7.1303404872104224e+01	
  -2.0141296674612286e-02	   6.5480229393460561e+01	
  -1.9141296674612285e-02	   6.1187168861954021e+01	
  -1.8141296674612284e-02	   5.8841920234495866e+01	
  -1.7141296674612283e-02	   5.5882399188705953e+01	
  -1.6141296674612282e-02	   4.7418344203349335e+01	
  -1.5141296674612281e-02	   3.4775032767119789e+01	
  -1.4141296674612280e-02	   2.5405900778921858e+01	
  -1.3141296674612279e-02	   2.2369465041929249e+01	
  -1.2141296674612279e-02	   2.4814223915029970e+01	
  -1.1141296674612278e-02	   3.4324342380164012e+01	
  -1.0141296674612277e-02	   5.9558943398579892e+01	
  -9.1412966746122759e-03	   1.2366385181354545e+02	
  -8.1412966746122750e-03	   2.6437076076171309e+02	
  -7.1412966746122741e-03	   5.0940568070613426e+02	
  -6.1412966746122732e-03	   7.9199169823642262e+02	
  -5.1412966746122724e-03	   8.9391640233442411e+02	
  -4.1412966746122715e-03	   6.9700161037188752e+02	
  -3.1412966746122706e-03	   3.9099433093710115e+02	
  -2.1412966746122697e-03	   1.7823188625613227e+02	
  -1.1412966746123798e-03	   7.7544515954549311e+01	
  -1.4129667461237894e-04	   3.8302726447246080e+01	
   8.5870332538762195e-04	   2.3859368884633909e+01	
   1.8587033253876228e-03	   1.9079774082892786e+01	
   2.8587033253876237e-03	   1.9030465582254816e+01	
   3.8587033253876246e-03	   2.1981799256885779e+01	
   4.8587033253876255e-03	   2.6225656675122416e+01	
   5.8587033253876264e-03	   2.8852027460494767e+01	
   6.8587033253876273e-03	   2.9949506236062501e+01	
   7.8587033253876282e-03	   3.2740306163732306e+01	
   8.8587033253876291e-03	   3.7600397877278176e+01	
   9.8587033253876299e-03	   4.0828510554136500e+01	
   1.0858703325387631e-02	   4.0599836383654143e+01	
   1.1858703325387632e-02	   3.8836495867581966e+01	
   1.2858703325387633e-02	   3.7754446176852255e+01	
   1.3858703325387633e-02	   3.9328033806229215e+01	
   1.4858703325387634e-02	   4.4191042526921471e+01	
   1.5858703325387635e-02	   5.0238183054132072e+01	
   1.6858703325387636e-02	   5.4137910763603173e+01	
   1.7858703325387637e-02	   5.6396776661319947e+01	
   1.8858703325387638e-02	   6.0889329020746914e+01	
   1.9858703325387639e-02	   6.9825745534238948e+01	
   2.0858703325387640e-02	   8.0411898323786659e+01	
   2.1858703325387696e-02	   8.7579406137602490e+01	
   2.2858703325387753e-02	   9.1584593124388448e+01	
   2.3858703325387753e-02	   9.6447690187083708e+01	
   2.4858703325387754e-02	   1.0081777106147385e+02	
   2.5858703325387755e-02	   1.0304151632415729e+02	
   2.6858703325387756e-02	   1.0613183110531541e+02	
   2.7858703325387757e-02	   1.0982422869024548e+02	
   2.8858703325387758e-02	   1.1082736772028213e+02	
   2.9858703325387759e-02	   1.0637620223012317e+02	
   3.0858703325387760e-02	   9.9552676920673051e+01	
   3.1858703325387761e-02	   9.9411669305378254e+01	
   3.2858703325387761e-02	   1.1066129934500644e+02	
   3.3858703325387762e-02	   1.2478416995373446e+02	
   3.4858703325387763e-02	   1.1971972471874092e+02	
   3.5858703325387764e-02	   9.4887167469563678e+01	
   3.6858703325387765e-02	   7.2792954282387527e+01	
   3.7858703325387766e-02	   6.1326629851394401e+01	
   3.8858703325387767e-02	   5.8757959283957909e+01	
   3.9858703325387768e-02	   6.2424036021124380e+01	
   4.0858703325387769e-02	   6.8181423974496425e+01	
   4.1858703325387769e-02	   7.2318627250677281e+01	
   4.2858703325387770e-02	   7.4157884355811504e+01	
   4.3858703325387771e-02	   7.5535366339056637e+01	
   4.4858703325387772e-02	   7.8708519848116723e+01	
   4.5858703325387662e-02	   8.3128171239087152e+01	
   4.6858703325387663e-02	   8.4974087986237294e+01	
   4.7858703325387664e-02	   7.8705817584701137e+01	
   4.8858703325387665e-02	   6.6030450237716039e+01	
   4.9858703325387665e-02	   5.5697731462991939e+01	
   5.0858703325387666e-02	   5.0904348631986807e+01	
   5.1858703325387667e-02	   4.9086135597024615e+01	
   5.2858703325387668e-02	   4.9145741937992504e+01	
   5.3858703325387669e-02	   5.0861426172447445e+01	
   5.4858703325387670e-02	   5.2931530505789709e+01	
   5.5858703325387671e-02	   5.5527821640073952e+01	
   5.6858703325387672e-02	   5.8120172155356393e+01	
   5.7858703325387673e-02	   5.6768272223566250e+01	
   5.8858703325387673e-02	   5.1079612237987874e+01	
   5.9858703325387674e-02	   4.4992993930567920e+01	
   6.0858703325387675e-02	   4.0646735720419251e+01	
   6.1858703325387676e-02	   3.9306435409182761e+01	
   6.2858703325387677e-02	   4.3305570338745952e+01	
   6.3858703325387678e-02	   5.0459524694678294e+01	
   6.4858703325387679e-02	   5.6062875611454594e+01	
   6.5858703325387680e-02	   5.7770015718300634e+01	
   6.6858703325387681e-02	   5.6736884354116071e+01	
   6.7858703325387681e-02	   5.5001352394598015e+01	
   6.8858703325387682e-02	   5.3378404431193786e+01	
   6.9858703325387683e-02	   5.3705866165581867e+01	
   7.0858703325387684e-02	   5.5225229112987307e+01	
   7.1858703325387685e-02	   5.6983010777808794e+01	
   7.2858703325387686e-02	   5.8540845256551535e+01	
   7.3858703325387687e-02	   5.6732116430815481e+01	
   7.4858703325387688e-02	   4.9656877714889156e+01	
   7.5858703325387689e-02	   4.2404644328611518e+01	
   7.6858703325387689e-02	   3.9268577638556181e+01	
   7.7858703325387690e-02	   3.8170910375664029e+01	
   7.8858703325387691e-02	   3.7981000431009868e+01	
   7.9858703325387692e-02	   4.0356448108834954e+01	
   8.0858703325387693e-02	   4.3455699264293266e+01	
   8.1858703325387694e-02	   4.6847451627772692e+01	
   8.2858703325387695e-02	   5.1870609507951393e+01	
   8.3858703325387696e-02	   5.5699112059339505e+01	
   8.4858703325387697e-02	   5.7188029761780598e+01	
   8.5858703325387697e-02	   5.7223975333795984e+01	
   8.6858703325387698e-02	   5.3256550198501770e+01	
   8.7858703325387699e-02	   4.5668309704305159e+01	
   8.8858703325387700e-02	   3.9574269937628266e+01	
   8.9858703325387701e-02	   3.5676094772363847e+01	
   9.0858703325387702e-02	   3.2688776422445180e+01	
   9.1858703325387703e-02	   3.1119194325174277e+01	
   9.2858703325387704e-02	   3.0536688213934589e+01	
   9.3858703325387705e-02	   2.9415749060750908e+01	
   9.4858703325387705e-02	   2.8663080375721975e+01	
   9.5858703325387706e-02	   2.8669188824202326e+01	
   9.6858703325387707e-02	   2.7870326992815471e+01	
   9.7858703325387708e-02	   2.7466175372452668e+01	
   9.8858703325387709e-02	   2.7541001033119461e+01	
   9.9858703325387710e-02	   2.6981750879031488e+01	
   1.0085870332538771e-01	   2.6943091515472297e+01	
   1.0185870332538771e-01	   2.7265918960744479e+01	
   1.0285870332538771e-01	   2.7795213870674914e+01	
   1.0385870332538771e-01	   3.0127169546010109e+01	
   1.0485870332538771e-01	   3.5510246065054304e+01	
   1.0585870332538772e-01	   4.5234067473580168e+01	
   1.0685870332538772e-01	   5.6281119062874943e+01	
   1.0785870332538772e-01	   6.0820407801510896e+01	
   1.0885870332538772e-01	   5.8223044190475193e+01	
   1.0985870332538772e-01	   5.3664651561250921e+01	
   1.1085870332538772e-01	   4.9675219806539388e+01	
   1.1185870332538772e-01	   4.6666894357412190e+01	
   1.1285870332538772e-01	   4.4751973645041474e+01	
   1.1385870332538772e-01	   4.3209223704598308e+01	
   1.1485870332538772e-01	   4.2093944125953804e+01	
   1.1585870332538772e-01	   4.1517378208528072e+01	
   1.1685870332538772e-01	   4.0728716090914851e+01	
   1.1785870332538773e-01	   4.0664446129561092e+01	
   1.1885870332538773e-01	   4.0497563669329281e+01	
   1.1985870332538773e-01	   4.0845319029439274e+01	
   1.2085870332538773e-01	   4.2221833824083852e+01	
   1.2185870332538773e-01	   4.5020448557801018e+01	
   1.2285870332538773e-01	   5.2252188176470028e+01	
   1.2385870332538773e-01	   6.6676038748624961e+01	
   1.2485870332538773e-01	   8.8387214903203031e+01	
   1.2585870332538773e-01	   1.0735370198368393e+02	
   1.2685870332538773e-01	   1.1157459885614395e+02	
   1.2785870332538773e-01	   9.9761812589793792e+01	
   1.2885870332538774e-01	   7.7255319308608392e+01	
   1.2985870332538774e-01	   5.4614443900580284e+01	
   1.3085870332538774e-01	   4.0206508514007808e+01	
   1.3185870332538774e-01	   3.3697108107476524e+01	
   1.3285870332538774e-01	   3.1085457946894053e+01	
   1.3385870332538774e-01	   3.0889394217933631e+01	
   1.3485870332538774e-01	   3.1909381714181890e+01	
   1.3585870332538774e-01	   3.3002300046347592e+01	
   1.3685870332538774e-01	   3.4328376195063228e+01	
   1.3785870332538774e-01	   3.3214172210018930e+01	
   1.3885870332538774e-01	   2.9695263403996815e+01	
   1.3985870332538775e-01	   2.7268848660219497e+01	
   1.4085870332538775e-01	   2.7152703746029349e+01	
   1.4185870332538775e-01	   3.1104702641904279e+01	
   1.4285870332538769e-01	   3.8772972950596071e+01	
   1.4385870332538769e-01	   4.8332053239284576e+01	
   1.4485870332538769e-01	   5.9048527334094089e+01	
   1.4585870332538770e-01	   6.6852006674942871e+01	
   1.4685870332538770e-01	   6.8299219522436772e+01	
   1.4785870332538770e-01	   6.4368461352114920e+01	
   1.4885870332538770e-01	   5.8383960290268860e+01	
   1.4985870332538770e-01	   5.6496311358133795e+01	
   1.5085870332538770e-01	   6.0081943589780032e+01	
   1.5185870332538770e-01	   6.2528995474207861e+01	
   1.5285870332538770e-01	   5.9311711751500141e+01	
   1.5385870332538770e-01	   5.2960508371092594e+01	
   1.5485870332538770e-01	   4.7340235333724586e+01	
   1.5585870332538770e-01	   4.3954418403308637e+01	
   1.5685870332538770e-01	   4.2189318759915643e+01	
   1.5785870332538771e-01	   4.2999531836527652e+01	
   1.5885870332538771e-01	   4.7870676353615622e+01	
   1.5985870332538771e-01	   5.6823833732297423e+01	
   1.6085870332538771e-01	   6.5771497543732750e+01	


==> figures/zigzag_strain_pos_0p2_go12_dos.txt <==
  -1.6732947154604161e-01	   3.0425050676764105e-02	
  -1.6632947154604161e-01	   8.2660840750408110e-02	
  -1.6532947154604161e-01	   2.2437254005357174e-01	
  -1.6432947154604161e-01	   6.0751946477317476e-01	
  -1.6332947154604160e-01	   1.6339813665093570e+00	
  -1.6232947154604160e-01	   4.3177660266191138e+00	
  -1.6132947154604166e-01	   1.0911351142033638e+01	
  -1.6032947154604166e-01	   2.4914356507003710e+01	
  -1.5932947154604166e-01	   4.7225916234164288e+01	
  -1.5832947154604166e-01	   7.0209124299268339e+01	
  -1.5732947154604165e-01	   8.5758115152201427e+01	
  -1.5632947154604165e-01	   9.5250793758100514e+01	
  -1.5532947154604165e-01	   9.8532973299269756e+01	
  -1.5432947154604165e-01	   9.7405046504921430e+01	
  -1.5332947154604165e-01	   9.9730618739729351e+01	
  -1.5232947154604165e-01	   1.0582279388143807e+02	
  -1.5132947154604165e-01	   1.0694311058548834e+02	
  -1.5032947154604165e-01	   1.0211925317727932e+02	
  -1.4932947154604165e-01	   9.9081090854603971e+01	
  -1.4832947154604165e-01	   1.0349461670147424e+02	
  -1.4732947154604165e-01	   1.1315334758683905e+02	
  -1.4632947154604165e-01	   1.1763673191801479e+02	
  -1.4532947154604164e-01	   1.1336572749940089e+02	
  -1.4432947154604164e-01	   1.0713131291665675e+02	
  -1.4332947154604164e-01	   1.0531246110168512e+02	
  -1.4232947154604164e-01	   1.1178250578575572e+02	
  -1.4132947154604164e-01	   1.2584256135677261e+02	
  -1.4032947154604164e-01	   1.3712005571349042e+02	
  -1.3932947154604164e-01	   1.3751113651982493e+02	
  -1.3832947154604164e-01	   1.3295584341628415e+02	
  -1.3732947154604164e-01	   1.3208100270412322e+02	
  -1.3632947154604164e-01	   1.4098250386545021e+02	
  -1.3532947154604164e-01	   1.6370274271873200e+02	
  -1.3432947154604163e-01	   1.9109871857950213e+02	
  -1.3332947154604163e-01	   1.9079013450515905e+02	
  -1.3232947154604163e-01	   1.5519205168057181e+02	
  -1.3132947154604163e-01	   1.1842386712959194e+02	
  -1.3032947154604163e-01	   9.5033763943867598e+01	
  -1.2932947154604163e-01	   8.1069533880865421e+01	
  -1.2832947154604163e-01	   7.4395305668527598e+01	
  -1.2732947154604163e-01	   7.1310928281415045e+01	
  -1.2632947154604163e-01	   6.4159095653556008e+01	
  -1.2532947154604163e-01	   4.9114614572044232e+01	
  -1.2432947154604163e-01	   3.2806600830177807e+01	
  -1.2332947154604162e-01	   2.2070093199837853e+01	
  -1.2232947154604162e-01	   1.6827796729886270e+01	
  -1.2132947154604162e-01	   1.4575203549073706e+01	
  -1.2032947154604162e-01	   1.3613223313265147e+01	
  -1.1932947154604162e-01	   1.3169624288452528e+01	
  -1.1832947154604162e-01	   1.2950917888008073e+01	
  -1.1732947154604162e-01	   1.2883776287182618e+01	
  -1.1632947154604162e-01	   1.3041584032471835e+01	
  -1.1532947154604162e-01	   1.3713111357596986e+01	
  -1.1432947154604162e-01	   1.5612851006163082e+01	
  -1.1332947154604162e-01	   2.0072483642630221e+01	
  -1.1232947154604161e-01	   2.8294578110291269e+01	
  -1.1132947154604161e-01	   3.9357292043160093e+01	
  -1.1032947154604161e-01	   5.0565783130153989e+01	
  -1.0932947154604161e-01	   5.8250393565504652e+01	
  -1.0832947154604161e-01	   6.1024481337614958e+01	
  -1.0732947154604161e-01	   6.3043014430119698e+01	
  -1.0632947154604161e-01	   6.6532585313850433e+01	
  -1.0532947154604161e-01	   6.9708227330725904e+01	
  -1.0432947154604161e-01	   7.4012432447765335e+01	
  -1.0332947154604161e-01	   8.4004528210547548e+01	
  -1.0232947154604161e-01	   1.0198178775335751e+02	
  -1.0132947154604161e-01	   1.2853115521074011e+02	
  -1.0032947154604160e-01	   1.5551762084261284e+02	
  -9.9329471546041603e-02	   1.5611346712430074e+02	
  -9.8329471546041658e-02	   1.2660604939668382e+02	
  -9.7329471546041657e-02	   9.6959739788158714e+01	
  -9.6329471546041656e-02	   8.0344591522317771e+01	
  -9.5329471546041655e-02	   7.3070335263384763e+01	
  -9.4329471546041654e-02	   7.0422754110330601e+01	
  -9.3329471546041654e-02	   7.0002914654870978e+01	
  -9.2329471546041653e-02	   7.0958007169610525e+01	
  -9.1329471546041652e-02	   7.3164764832044952e+01	
  -9.0329471546041651e-02	   7.6647245155360309e+01	
  -8.9329471546041650e-02	   8.0826044737574733e+01	
  -8.8329471546041649e-02	   8.2523514183631377e+01	
  -8.7329471546041648e-02	   7.6514025962204542e+01	
  -8.6329471546041647e-02	   6.3968942323370563e+01	
  -8.5329471546041646e-02	   5.3163714496012872e+01	
  -8.4329471546041646e-02	   4.7455952549417397e+01	
  -8.3329471546041645e-02	   4.5159227294147250e+01	
  -8.2329471546041644e-02	   4.4597313953543761e+01	
  -8.1329471546041643e-02	   4.4762940340669076e+01	
  -8.0329471546041642e-02	   4.5481712158851884e+01	
  -7.9329471546041641e-02	   4.6575309166444860e+01	
  -7.8329471546041640e-02	   4.8303984053826824e+01	
  -7.7329471546041639e-02	   5.0770715489652851e+01	
  -7.6329471546041638e-02	   5.4220158981033400e+01	
  -7.5329471546041638e-02	   5.7867849051964335e+01	
  -7.4329471546041637e-02	   5.9130664502770458e+01	
  -7.3329471546041636e-02	   5.5691053226495967e+01	
  -7.2329471546041635e-02	   5.3503455176217081e+01	
  -7.1329471546041634e-02	   6.3443815844729180e+01	
  -7.0329471546041633e-02	   9.2107174441221176e+01	
  -6.9329471546041632e-02	   1.3409561217377788e+02	
  -6.8329471546041631e-02	   1.7198417927952542e+02	
  -6.7329471546041630e-02	   1.9788309386344196e+02	
  -6.6329471546041630e-02	   2.2172945210939565e+02	
  -6.5329471546041629e-02	   2.4819165222234869e+02	
  -6.4329471546041628e-02	   2.6734229515414899e+02	
  -6.3329471546041627e-02	   2.6748578268680961e+02	
  -6.2329471546041626e-02	   2.5359429800805091e+02	
  -6.1329471546041625e-02	   2.4221978641272869e+02	
  -6.0329471546041624e-02	   2.3144236103602384e+02	
  -5.9329471546041623e-02	   2.0266886794956733e+02	
  -5.8329471546041622e-02	   1.6422920716384769e+02	
  -5.7329471546041622e-02	   1.3720783325265239e+02	
  -5.6329471546041621e-02	   1.2666168408530913e+02	
  -5.5329471546041620e-02	   1.2706565628485893e+02	
  -5.4329471546041619e-02	   1.3003465664685319e+02	
  -5.3329471546041618e-02	   1.2483618372770394e+02	
  -5.2329471546041617e-02	   1.0993266942075518e+02	
  -5.1329471546041616e-02	   9.6722752358794764e+01	
  -5.0329471546041615e-02	   9.1567236588300958e+01	
  -4.9329471546041614e-02	   9.3177956130746708e+01	
  -4.8329471546041614e-02	   9.9180746125641377e+01	
  -4.7329471546041613e-02	   1.0625853670370333e+02	
  -4.6329471546041612e-02	   1.0729361954058979e+02	
  -4.5329471546041611e-02	   9.6768175596932124e+01	
  -4.4329471546041610e-02	   8.2575510830203910e+01	
  -4.3329471546041609e-02	   7.5638544619310295e+01	
  -4.2329471546041608e-02	   7.6731639534660943e+01	
  -4.1329471546041607e-02	   8.0041557710061880e+01	
  -4.0329471546041606e-02	   7.8780625959077994e+01	
  -3.9329471546041606e-02	   7.1058480171038227e+01	
  -3.8329471546041605e-02	   6.4230500248434083e+01	
  -3.7329471546041604e-02	   7.7478614440429595e+01	
  -3.6329471546041603e-02	   1.3393266122420496e+02	
  -3.5329471546041602e-02	   2.4854701904004534e+02	
  -3.4329471546041601e-02	   3.9741271830809336e+02	
  -3.3329471546041600e-02	   5.0700132153492632e+02	
  -3.2329471546041599e-02	   5.1276247244387275e+02	
  -3.1329471546041598e-02	   4.2989583329887978e+02	
  -3.0329471546041598e-02	   3.2380125777525450e+02	
  -2.9329471546041597e-02	   2.3985008065977050e+02	
  -2.8329471546041596e-02	   1.8862574122207118e+02	
  -2.7329471546041595e-02	   1.6269505916250210e+02	
  -2.6329471546041594e-02	   1.4760618193690445e+02	
  -2.5329471546041593e-02	   1.3069746493544721e+02	
  -2.4329471546041592e-02	   1.1101791710752904e+02	
  -2.3329471546041591e-02	   9.2872796290612072e+01	
  -2.2329471546041590e-02	   8.0178066430989588e+01	
  -2.1329471546041590e-02	   7.4459346497417712e+01	
  -2.0329471546041589e-02	   7.2356159639248531e+01	
  -1.9329471546041588e-02	   6.8583253440352706e+01	
  -1.8329471546041587e-02	   5.9992880518760479e+01	
  -1.7329471546041586e-02	   4.9368169399818832e+01	
  -1.6329471546041585e-02	   4.0589534266316093e+01	
  -1.5329471546041584e-02	   3.3151035996910885e+01	
  -1.4329471546041583e-02	   2.7196820955441588e+01	
  -1.3329471546041582e-02	   2.4406485878878925e+01	
  -1.2329471546041582e-02	   2.5132910163380405e+01	
  -1.1329471546041581e-02	   3.0782385217737538e+01	
  -1.0329471546041580e-02	   5.0816714648244506e+01	
  -9.3294715460415789e-03	   1.0425929191708580e+02	
  -8.3294715460415780e-03	   2.1408896210802948e+02	
  -7.3294715460415771e-03	   3.9848987057753999e+02	
  -6.3294715460415762e-03	   6.3330453488049125e+02	
  -5.3294715460415754e-03	   7.9563595316849876e+02	
  -4.3294715460415745e-03	   7.5016575764642494e+02	
  -3.3294715460415736e-03	   5.3835343081627127e+02	
  -2.3294715460415727e-03	   3.0821593323325584e+02	
  -1.3294715460416828e-03	   1.5118069978973870e+02	
  -3.2947154604168194e-04	   7.0820790136084838e+01	
   6.7052845395831895e-04	   3.6334029265619101e+01	
   1.6705284539583198e-03	   2.2764710217889391e+01	
   2.6705284539583207e-03	   1.8154087675446931e+01	
   3.6705284539583216e-03	   1.8728553212357387e+01	
   4.6705284539583225e-03	   2.4006203135138005e+01	
   5.6705284539583234e-03	   3.4098517228168227e+01	
   6.6705284539583243e-03	   4.4630009677268760e+01	
   7.6705284539583252e-03	   4.8789546909135964e+01	
   8.6705284539583261e-03	   4.6903879110867152e+01	
   9.6705284539583269e-03	   4.3217302733709559e+01	
   1.0670528453958328e-02	   3.9818309241605725e+01	
   1.1670528453958329e-02	   3.7641862342525933e+01	
   1.2670528453958330e-02	   3.6620760124277162e+01	
   1.3670528453958330e-02	   3.6585533354820356e+01	
   1.4670528453958331e-02	   3.8954480442837308e+01	
   1.5670528453958332e-02	   4.5839105478314863e+01	
   1.6670528453958333e-02	   5.9367316278401262e+01	
   1.7670528453958334e-02	   7.8254191217034219e+01	
   1.8670528453958335e-02	   9.3991467269499267e+01	
   1.9670528453958336e-02	   9.8984357030499510e+01	
   2.0670528453958337e-02	   9.5974275860045637e+01	
   2.1670528453958393e-02	   9.1869589575617354e+01	
   2.2670528453958450e-02	   8.9826260261718772e+01	
   2.3670528453958450e-02	   9.0880347175420269e+01	
   2.4670528453958451e-02	   9.4330081355695469e+01	
   2.5670528453958452e-02	   9.7188348540389896e+01	
   2.6670528453958453e-02	   9.9415815823024957e+01	
   2.7670528453958454e-02	   1.0627746628385358e+02	
   2.8670528453958455e-02	   1.1949301747502913e+02	
   2.9670528453958456e-02	   1.3681947714901762e+02	
   3.0670528453958457e-02	   1.4250193254520158e+02	
   3.1670528453958458e-02	   1.2310857211414721e+02	
   3.2670528453958458e-02	   9.5264538242860255e+01	
   3.3670528453958459e-02	   7.6514012633895689e+01	
   3.4670528453958460e-02	   6.7594113488606808e+01	
   3.5670528453958461e-02	   6.3646314844633196e+01	
   3.6670528453958462e-02	   6.3399297813815267e+01	
   3.7670528453958463e-02	   6.6493493342783424e+01	
   3.8670528453958464e-02	   7.2439000662986317e+01	
   3.9670528453958465e-02	   8.1043285753176647e+01	
   4.0670528453958465e-02	   8.8488964568173728e+01	
   4.1670528453958466e-02	   9.3057349839110842e+01	
   4.2670528453958467e-02	   9.5319747445785879e+01	
   4.3670528453958468e-02	   9.0604916221078099e+01	
   4.4670528453958469e-02	   7.7430486582024756e+01	
   4.5670528453958359e-02	   6.4461474714299513e+01	
   4.6670528453958360e-02	   5.6833139667944870e+01	
   4.7670528453958361e-02	   5.3684776678203789e+01	
   4.8670528453958362e-02	   5.2900220342477532e+01	
   4.9670528453958362e-02	   5.3082563163507764e+01	
   5.0670528453958363e-02	   5.4527046774282177e+01	
   5.1670528453958364e-02	   5.6763137379828841e+01	
   5.2670528453958365e-02	   5.9409527546736193e+01	
   5.3670528453958366e-02	   6.2878993753568089e+01	
   5.4670528453958367e-02	   6.4257495008108009e+01	
   5.5670528453958368e-02	   6.0469577781681295e+01	
   5.6670528453958369e-02	   5.2248502835015920e+01	
   5.7670528453958370e-02	   4.0541914952726763e+01	
   5.8670528453958370e-02	   3.0106659682726193e+01	
   5.9670528453958371e-02	   2.8645256565833005e+01	
   6.0670528453958372e-02	   3.7616135018123472e+01	
   6.1670528453958373e-02	   5.0468107100756129e+01	
   6.2670528453958374e-02	   5.9657388290053625e+01	
   6.3670528453958375e-02	   6.2543059620100173e+01	
   6.4670528453958376e-02	   6.1478723349768259e+01	
   6.5670528453958377e-02	   5.9519772997760612e+01	
   6.6670528453958378e-02	   5.9065322777168795e+01	
   6.7670528453958378e-02	   6.0463490195688948e+01	
   6.8670528453958379e-02	   6.1855230198569430e+01	
   6.9670528453958380e-02	   6.2081107527010815e+01	
   7.0670528453958381e-02	   5.7746778306843972e+01	
   7.1670528453958382e-02	   4.9394428389791670e+01	
   7.2670528453958383e-02	   4.2905907184157911e+01	
   7.3670528453958384e-02	   4.0390684163029292e+01	
   7.4670528453958385e-02	   3.9789320798480446e+01	
   7.5670528453958386e-02	   4.0053430319752692e+01	
   7.6670528453958386e-02	   4.2318784287860602e+01	
   7.7670528453958387e-02	   4.5429206141834307e+01	
   7.8670528453958388e-02	   4.7997654299319201e+01	
   7.9670528453958389e-02	   5.0466448570687398e+01	
   8.0670528453958390e-02	   5.0888307277915608e+01	
   8.1670528453958391e-02	   5.1983414039382865e+01	
   8.2670528453958392e-02	   5.5760990818912440e+01	
   8.3670528453958393e-02	   5.5107813086115343e+01	
   8.4670528453958394e-02	   4.8045009865474839e+01	
   8.5670528453958394e-02	   4.1732506810706063e+01	
   8.6670528453958395e-02	   3.7546638919629046e+01	
   8.7670528453958396e-02	   3.4074134307943424e+01	
   8.8670528453958397e-02	   3.2488174362468669e+01	
   8.9670528453958398e-02	   3.1664853378603340e+01	
   9.0670528453958399e-02	   3.0316999360169483e+01	
   9.1670528453958400e-02	   2.9595725357611897e+01	
   9.2670528453958401e-02	   2.9505599284778619e+01	
   9.3670528453958402e-02	   2.8556605028176797e+01	
   9.4670528453958402e-02	   2.8160573804856583e+01	
   9.5670528453958403e-02	   2.8249520122504929e+01	
   9.6670528453958404e-02	   2.7520128047813849e+01	
   9.7670528453958405e-02	   2.7531162564792545e+01	
   9.8670528453958406e-02	   2.7885161617817804e+01	
   9.9670528453958407e-02	   2.8316604533714059e+01	
   1.0067052845395841e-01	   3.0831613957777815e+01	
   1.0167052845395841e-01	   3.6422821273670507e+01	
   1.0267052845395841e-01	   4.6279122892134900e+01	
   1.0367052845395841e-01	   5.7187228206959205e+01	
   1.0467052845395841e-01	   6.1220360739318814e+01	
   1.0567052845395841e-01	   5.8368126465616456e+01	
   1.0667052845395841e-01	   5.3861033086961214e+01	
   1.0767052845395841e-01	   4.9918540557846441e+01	
   1.0867052845395841e-01	   4.6981030160702510e+01	
   1.0967052845395842e-01	   4.5114465957125645e+01	
   1.1067052845395842e-01	   4.3558550829794889e+01	
   1.1167052845395842e-01	   4.2485756648918233e+01	
   1.1267052845395842e-01	   4.1850576344151875e+01	
   1.1367052845395842e-01	   4.1115284384417883e+01	
   1.1467052845395842e-01	   4.0999876355982742e+01	
   1.1567052845395842e-01	   4.0892731365793104e+01	
   1.1667052845395842e-01	   4.1487668896871050e+01	
   1.1767052845395842e-01	   4.3328821891732929e+01	
   1.1867052845395842e-01	   4.7801003729910860e+01	
   1.1967052845395842e-01	   5.8452049068994391e+01	
   1.2067052845395843e-01	   7.8134786496257206e+01	
   1.2167052845395843e-01	   1.0246078470040891e+02	
   1.2267052845395843e-01	   1.1604031566677845e+02	
   1.2367052845395843e-01	   1.0859336223895473e+02	
   1.2467052845395843e-01	   8.6373994299531290e+01	
   1.2567052845395843e-01	   6.4215365112079780e+01	
   1.2667052845395843e-01	   4.8012065962143481e+01	
   1.2767052845395843e-01	   3.8412103298957376e+01	
   1.2867052845395843e-01	   3.3726293071694137e+01	
   1.2967052845395843e-01	   3.2604300338796691e+01	
   1.3067052845395843e-01	   3.5203366164642240e+01	
   1.3167052845395844e-01	   4.0655815837947955e+01	
   1.3267052845395844e-01	   4.9295018486623334e+01	
   1.3367052845395844e-01	   5.9212249190430285e+01	
   1.3467052845395844e-01	   6.6596721476591284e+01	
   1.3567052845395844e-01	   6.7892569662555161e+01	
   1.3667052845395844e-01	   6.2827396989358213e+01	
   1.3767052845395844e-01	   5.7541271028601599e+01	
   1.3867052845395844e-01	   5.6357141791522871e+01	
   1.3967052845395844e-01	   5.9835788217194121e+01	
   1.4067052845395844e-01	   6.8597648623359433e+01	
   1.4167052845395844e-01	   7.6658374070733046e+01	
   1.4267052845395839e-01	   7.6432098312016905e+01	
   1.4367052845395839e-01	   6.8659913126509750e+01	
   1.4467052845395839e-01	   5.8987801845789051e+01	
   1.4567052845395839e-01	   5.2848394682035767e+01	
   1.4667052845395839e-01	   5.0181149344671780e+01	
   1.4767052845395839e-01	   4.9327691909980537e+01	
   1.4867052845395839e-01	   5.0067600617909584e+01	
   1.4967052845395840e-01	   5.3703335126067842e+01	
   1.5067052845395840e-01	   6.0862609866771621e+01	
   1.5167052845395840e-01	   6.5190429608203416e+01	
   1.5267052845395840e-01	   6.2597478866879086e+01	
   1.5367052845395840e-01	   5.7526190448255143e+01	
   1.5467052845395840e-01	   5.2952091695409358e+01	
   1.5567052845395840e-01	   4.9575098381651749e+01	
   1.5667052845395840e-01	   4.7638793736741086e+01	
   1.5767052845395840e-01	   4.6522877583001204e+01	
   1.5867052845395840e-01	   4.6660237436057741e+01	
   1.5967052845395840e-01	   4.8478316016584962e+01	
   1.6067052845395841e-01	   5.3749978312564956e+01	


==> figures/zigzag_strain_pos_0p6_go12_dos.txt <==
  -1.7115267800006012e-01	   1.3949416102584794e-02	
  -1.7015267800006012e-01	   3.7909788728873094e-02	
  -1.6915267800006012e-01	   1.0298298700637842e-01	
  -1.6815267800006012e-01	   2.7943955012946564e-01	
  -1.6715267800006012e-01	   7.5592717981646462e-01	
  -1.6615267800006012e-01	   2.0281602407153869e+00	
  -1.6515267800006017e-01	   5.3253633020788094e+00	
  -1.6415267800006017e-01	   1.3252033935378718e+01	
  -1.6315267800006017e-01	   2.9314545438305629e+01	
  -1.6215267800006017e-01	   5.2922516751287652e+01	
  -1.6115267800006017e-01	   7.4935126736833169e+01	
  -1.6015267800006017e-01	   8.9126179640908092e+01	
  -1.5915267800006017e-01	   9.7777837548100479e+01	
  -1.5815267800006017e-01	   1.0002665901425445e+02	
  -1.5715267800006016e-01	   9.9206419409061539e+01	
  -1.5615267800006016e-01	   1.0276256022628000e+02	
  -1.5515267800006016e-01	   1.0803103474697471e+02	
  -1.5415267800006016e-01	   1.0569961873977348e+02	
  -1.5315267800006016e-01	   9.8649638131420744e+01	
  -1.5215267800006016e-01	   9.7146919974189018e+01	
  -1.5115267800006016e-01	   1.0421622677800676e+02	
  -1.5015267800006016e-01	   1.1475301863962818e+02	
  -1.4915267800006016e-01	   1.1859400380460318e+02	
  -1.4815267800006016e-01	   1.1333672311448984e+02	
  -1.4715267800006016e-01	   1.0707154326164999e+02	
  -1.4615267800006015e-01	   1.0796033867644721e+02	
  -1.4515267800006015e-01	   1.1838360102932711e+02	
  -1.4415267800006015e-01	   1.3282029163189480e+02	
  -1.4315267800006015e-01	   1.3961395562456531e+02	
  -1.4215267800006015e-01	   1.3779119653473782e+02	
  -1.4115267800006015e-01	   1.3663669706264685e+02	
  -1.4015267800006015e-01	   1.4261094666118532e+02	
  -1.3915267800006015e-01	   1.5581860319000725e+02	
  -1.3815267800006015e-01	   1.6713086219029728e+02	
  -1.3715267800006015e-01	   1.6769690573476353e+02	
  -1.3615267800006015e-01	   1.5818621613024058e+02	
  -1.3515267800006014e-01	   1.4207274854029490e+02	
  -1.3415267800006014e-01	   1.2042062942358375e+02	
  -1.3315267800006014e-01	   9.7663099530400984e+01	
  -1.3215267800006014e-01	   8.1222803552145621e+01	
  -1.3115267800006014e-01	   7.3553238268116402e+01	
  -1.3015267800006014e-01	   6.9919075866027882e+01	
  -1.2915267800006014e-01	   6.1879435142927719e+01	
  -1.2815267800006014e-01	   4.6279125769993179e+01	
  -1.2715267800006014e-01	   3.0592742039029588e+01	
  -1.2615267800006014e-01	   2.0898433516352082e+01	
  -1.2515267800006014e-01	   1.6335320104201958e+01	
  -1.2415267800006013e-01	   1.4350164078536210e+01	
  -1.2315267800006013e-01	   1.3314363600586336e+01	
  -1.2215267800006013e-01	   1.2642375506975002e+01	
  -1.2115267800006013e-01	   1.2549013480154146e+01	
  -1.2015267800006013e-01	   1.2947719395947750e+01	
  -1.1915267800006013e-01	   1.3672176726340712e+01	
  -1.1815267800006013e-01	   1.5351558128899645e+01	
  -1.1715267800006013e-01	   1.9182210792170753e+01	
  -1.1615267800006013e-01	   2.5908803559159679e+01	
  -1.1515267800006013e-01	   3.4302428814015627e+01	
  -1.1415267800006013e-01	   4.3507008790031946e+01	
  -1.1315267800006013e-01	   5.3735845681047415e+01	
  -1.1215267800006012e-01	   6.2147071831797959e+01	
  -1.1115267800006012e-01	   6.7724205564987201e+01	
  -1.1015267800006012e-01	   7.1561442137857298e+01	
  -1.0915267800006012e-01	   7.5345702076095449e+01	
  -1.0815267800006012e-01	   8.2819776520936017e+01	
  -1.0715267800006012e-01	   9.4394893223790589e+01	
  -1.0615267800006012e-01	   1.0626007554768070e+02	
  -1.0515267800006012e-01	   1.1282638767053791e+02	
  -1.0415267800006012e-01	   1.1129255735637516e+02	
  -1.0315267800006012e-01	   1.0587362347703382e+02	
  -1.0215267800006017e-01	   1.0123109918613925e+02	
  -1.0115267800006017e-01	   9.8767221498193067e+01	
  -1.0015267800006017e-01	   9.7621213669837474e+01	
  -9.9152678000060168e-02	   9.6782617886312622e+01	
  -9.8152678000060167e-02	   9.2825464254202217e+01	
  -9.7152678000060166e-02	   8.4058600956583703e+01	
  -9.6152678000060166e-02	   7.5595026322615553e+01	
  -9.5152678000060165e-02	   7.0002251372101384e+01	
  -9.4152678000060164e-02	   6.6818106156868382e+01	
  -9.3152678000060163e-02	   6.7323630877167872e+01	
  -9.2152678000060162e-02	   7.2353403940214349e+01	
  -9.1152678000060161e-02	   7.9405338935413781e+01	
  -9.0152678000060160e-02	   8.3598233299143473e+01	
  -8.9152678000060159e-02	   7.9138074944449230e+01	
  -8.8152678000060158e-02	   6.5287125192288769e+01	
  -8.7152678000060158e-02	   5.1376128164183811e+01	
  -8.6152678000060157e-02	   4.4130524019167225e+01	
  -8.5152678000060156e-02	   4.3054416034924699e+01	
  -8.4152678000060155e-02	   4.5227219647667560e+01	
  -8.3152678000060154e-02	   4.6824150917747737e+01	
  -8.2152678000060153e-02	   4.6193982565769893e+01	
  -8.1152678000060152e-02	   4.5331080495586960e+01	
  -8.0152678000060151e-02	   4.5290790526862708e+01	
  -7.9152678000060150e-02	   4.5667680324838479e+01	
  -7.8152678000060150e-02	   4.7621014027651277e+01	
  -7.7152678000060149e-02	   5.2388665689555118e+01	
  -7.6152678000060148e-02	   5.8157413233336534e+01	
  -7.5152678000060147e-02	   6.5437415007654238e+01	
  -7.4152678000060146e-02	   8.5086108292394997e+01	
  -7.3152678000060145e-02	   1.2533230785733147e+02	
  -7.2152678000060144e-02	   1.7300832594452859e+02	
  -7.1152678000060143e-02	   2.1085035969915128e+02	
  -7.0152678000060142e-02	   2.3303059679187149e+02	
  -6.9152678000060142e-02	   2.3684248705847514e+02	
  -6.8152678000060141e-02	   2.3039231877177428e+02	
  -6.7152678000060140e-02	   2.2267758942120227e+02	
  -6.6152678000060139e-02	   2.1577736797048760e+02	
  -6.5152678000060138e-02	   2.1248627662222410e+02	
  -6.4152678000060137e-02	   2.0993023607703586e+02	
  -6.3152678000060136e-02	   2.0083387540061537e+02	
  -6.2152678000060135e-02	   1.8835451338216356e+02	
  -6.1152678000060134e-02	   1.8147459268687615e+02	
  -6.0152678000060134e-02	   1.7706401440655912e+02	
  -5.9152678000060133e-02	   1.6713807581786995e+02	
  -5.8152678000060132e-02	   1.4721054866990667e+02	
  -5.7152678000060131e-02	   1.2622554791955453e+02	
  -5.6152678000060130e-02	   1.1428016258417297e+02	
  -5.5152678000060129e-02	   1.1135029853626580e+02	
  -5.4152678000060128e-02	   1.1436711752877659e+02	
  -5.3152678000060127e-02	   1.2099139277966557e+02	
  -5.2152678000060126e-02	   1.2769067733405120e+02	
  -5.1152678000060126e-02	   1.2798526800772107e+02	
  -5.0152678000060125e-02	   1.1806446219138037e+02	
  -4.9152678000060124e-02	   1.0084162829885797e+02	
  -4.8152678000060123e-02	   8.0606458551690793e+01	
  -4.7152678000060122e-02	   6.3975399089977401e+01	
  -4.6152678000060121e-02	   5.4923940537141704e+01	
  -4.5152678000060120e-02	   5.1616216356319747e+01	
  -4.4152678000060119e-02	   5.1351574844474165e+01	
  -4.3152678000060118e-02	   5.4053421841912254e+01	
  -4.2152678000060118e-02	   6.3790502421082344e+01	
  -4.1152678000060117e-02	   8.5609054606952213e+01	
  -4.0152678000060116e-02	   1.2182168678831746e+02	
  -3.9152678000060115e-02	   1.6628914121412092e+02	
  -3.8152678000060114e-02	   2.1128593029880912e+02	
  -3.7152678000060113e-02	   2.6192118306736455e+02	
  -3.6152678000060112e-02	   3.1511929424774917e+02	
  -3.5152678000060111e-02	   3.4506246324701584e+02	
  -3.4152678000060110e-02	   3.4114549324924951e+02	
  -3.3152678000060110e-02	   3.3339062912003641e+02	
  -3.2152678000060109e-02	   3.4197701624488764e+02	
  -3.1152678000060108e-02	   3.3427836470354816e+02	
  -3.0152678000060107e-02	   2.7817068990835003e+02	
  -2.9152678000060106e-02	   2.0392923695819886e+02	
  -2.8152678000060105e-02	   1.4890481798564866e+02	
  -2.7152678000060104e-02	   1.2037634287705885e+02	
  -2.6152678000060103e-02	   1.0809253537745025e+02	
  -2.5152678000060102e-02	   9.8503497575312807e+01	
  -2.4152678000060102e-02	   8.4738369582277940e+01	
  -2.3152678000060101e-02	   6.9868270104270977e+01	
  -2.2152678000060100e-02	   5.6391538244243343e+01	
  -2.1152678000060099e-02	   4.6456613032717094e+01	
  -2.0152678000060098e-02	   4.1769088666358883e+01	
  -1.9152678000060097e-02	   4.1507254482772311e+01	
  -1.8152678000060096e-02	   4.3786890078606923e+01	
  -1.7152678000060095e-02	   4.6877141421347865e+01	
  -1.6152678000060094e-02	   5.4792091991901742e+01	
  -1.5152678000060094e-02	   7.9792826381129714e+01	
  -1.4152678000060093e-02	   1.3418084795549780e+02	
  -1.3152678000060092e-02	   2.1577858160854976e+02	
  -1.2152678000060091e-02	   3.0041671045767708e+02	
  -1.1152678000060090e-02	   3.6442337343246021e+02	
  -1.0152678000060089e-02	   4.0199236905003124e+02	
  -9.1526780000600882e-03	   4.0955617220848927e+02	
  -8.1526780000600874e-03	   3.9299885790946507e+02	
  -7.1526780000600865e-03	   3.6324237620114150e+02	
  -6.1526780000600856e-03	   3.1796235576770590e+02	
  -5.1526780000601957e-03	   2.5919233090429691e+02	
  -4.1526780000601948e-03	   2.0731425908590998e+02	
  -3.1526780000601939e-03	   1.7434346204837900e+02	
  -2.1526780000601931e-03	   1.5871860960797105e+02	
  -1.1526780000601922e-03	   1.4675093634383637e+02	
  -1.5267800006019128e-04	   1.2131123146012041e+02	
   8.4732199993980961e-04	   8.5176026938268237e+01	
   1.8473219999398105e-03	   5.5796909276407419e+01	
   2.8473219999398114e-03	   3.9498281218276084e+01	
   3.8473219999398123e-03	   3.1995830872065227e+01	
   4.8473219999398132e-03	   2.9082384070078621e+01	
   5.8473219999398141e-03	   2.8994915311854815e+01	
   6.8473219999398149e-03	   3.1466576343103124e+01	
   7.8473219999398158e-03	   3.7152026236848471e+01	
   8.8473219999398167e-03	   4.4984608578528039e+01	
   9.8473219999398176e-03	   5.4394016415155697e+01	
   1.0847321999939818e-02	   6.5938110487332295e+01	
   1.1847321999939819e-02	   7.5121699985136942e+01	
   1.2847321999939820e-02	   7.8099836423176527e+01	
   1.3847321999939821e-02	   7.7710878133153201e+01	
   1.4847321999939822e-02	   7.8407275511181325e+01	
   1.5847321999939823e-02	   8.2933058458833671e+01	
   1.6847321999939824e-02	   8.9881136353119004e+01	
   1.7847321999939880e-02	   9.1467391699092715e+01	
   1.8847321999939937e-02	   8.2808016096320188e+01	
   1.9847321999939938e-02	   7.1411427325862377e+01	
   2.0847321999939938e-02	   6.9471356509762529e+01	
   2.1847321999939939e-02	   8.3355424819387295e+01	
   2.2847321999939940e-02	   1.0911397188160052e+02	
   2.3847321999939941e-02	   1.2809995139274341e+02	
   2.4847321999939942e-02	   1.1832424401238829e+02	
   2.5847321999939943e-02	   8.9766648129445869e+01	
   2.6847321999939944e-02	   6.7115859820297928e+01	
   2.7847321999939945e-02	   5.7459165551533111e+01	
   2.8847321999939946e-02	   5.6770177316236683e+01	
   2.9847321999939946e-02	   5.7188591129429376e+01	
   3.0847321999939947e-02	   5.5206871026764567e+01	
   3.1847321999939948e-02	   5.5130127533896214e+01	
   3.2847321999939949e-02	   6.1869464474167749e+01	
   3.3847321999939950e-02	   7.4352700756069240e+01	
   3.4847321999939951e-02	   8.7684628206521765e+01	
   3.5847321999939952e-02	   1.0113190367912937e+02	
   3.6847321999939953e-02	   1.1684654468734962e+02	
   3.7847321999939953e-02	   1.2816848131441458e+02	
   3.8847321999939954e-02	   1.2163983171602598e+02	
   3.9847321999939955e-02	   1.0062127270849571e+02	
   4.0847321999939956e-02	   8.0877441040346028e+01	
   4.1847321999939846e-02	   6.8460326324057405e+01	
   4.2847321999939847e-02	   6.1776729131587203e+01	
   4.3847321999939848e-02	   5.9194447230345716e+01	
   4.4847321999939849e-02	   5.8914847087392843e+01	
   4.5847321999939850e-02	   6.0207210788770730e+01	
   4.6847321999939850e-02	   6.2454590287326909e+01	
   4.7847321999939851e-02	   6.4412763228782012e+01	
   4.8847321999939852e-02	   6.6351806965474026e+01	
   4.9847321999939853e-02	   6.7865190090301226e+01	
   5.0847321999939854e-02	   6.8356750330833279e+01	
   5.1847321999939855e-02	   6.7157080522863225e+01	
   5.2847321999939856e-02	   6.0610240171325984e+01	
   5.3847321999939857e-02	   4.7246432486801822e+01	
   5.4847321999939858e-02	   3.4993190459174123e+01	
   5.5847321999939858e-02	   3.0911092018121984e+01	
   5.6847321999939859e-02	   3.2917577377271442e+01	
   5.7847321999939860e-02	   3.8001768469395195e+01	
   5.8847321999939861e-02	   4.6757824758350765e+01	
   5.9847321999939862e-02	   5.8862716123013357e+01	
   6.0847321999939863e-02	   6.8677344293184532e+01	
   6.1847321999939864e-02	   7.0682212569855238e+01	
   6.2847321999939865e-02	   6.6971921557981972e+01	
   6.3847321999939866e-02	   6.3025384989036844e+01	
   6.4847321999939866e-02	   6.1778257993305608e+01	
   6.5847321999939867e-02	   6.2114929766783796e+01	
   6.6847321999939868e-02	   6.0511932944968777e+01	
   6.7847321999939869e-02	   5.3820719982687962e+01	
   6.8847321999939870e-02	   4.5677559104410093e+01	
   6.9847321999939871e-02	   4.0769035826017905e+01	
   7.0847321999939872e-02	   3.9062949523129205e+01	
   7.1847321999939873e-02	   3.8344869840332656e+01	
   7.2847321999939874e-02	   3.7788643029637633e+01	
   7.3847321999939874e-02	   3.8644470907256959e+01	
   7.4847321999939875e-02	   4.2447258005571008e+01	
   7.5847321999939876e-02	   4.9467271060291992e+01	
   7.6847321999939877e-02	   5.7673923241813242e+01	
   7.7847321999939878e-02	   6.3634817052553004e+01	
   7.8847321999939879e-02	   6.4242829554511019e+01	
   7.9847321999939880e-02	   5.9676392570276377e+01	
   8.0847321999939881e-02	   5.4059692173446038e+01	
   8.1847321999939882e-02	   4.8951414117558400e+01	
   8.2847321999939882e-02	   4.3662247456735948e+01	
   8.3847321999939883e-02	   4.0287097808261322e+01	
   8.4847321999939884e-02	   3.7925162439233411e+01	
   8.5847321999939885e-02	   3.3825042167448714e+01	
   8.6847321999939886e-02	   3.0086414014231948e+01	
   8.7847321999939887e-02	   2.7811855992909969e+01	
   8.8847321999939888e-02	   2.5603558676044997e+01	
   8.9847321999939889e-02	   2.4684362179199439e+01	
   9.0847321999939890e-02	   2.4512314346222961e+01	
   9.1847321999939890e-02	   2.3769546833803943e+01	
   9.2847321999939891e-02	   2.4317358240534222e+01	
   9.3847321999939892e-02	   2.6073457352637924e+01	
   9.4847321999939893e-02	   2.9112820836449739e+01	
   9.5847321999939894e-02	   3.5493510164633882e+01	
   9.6847321999939895e-02	   4.4487152746044025e+01	
   9.7847321999939896e-02	   5.4123562683003101e+01	
   9.8847321999939897e-02	   6.0861305359111256e+01	
   9.9847321999939898e-02	   5.9916961842108492e+01	
   1.0084732199993990e-01	   5.3922530937768371e+01	
   1.0184732199993990e-01	   4.8013033961150555e+01	
   1.0284732199993990e-01	   4.4017954923667645e+01	
   1.0384732199993990e-01	   4.1468272013708685e+01	
   1.0484732199993990e-01	   4.0634375129995405e+01	
   1.0584732199993990e-01	   4.2067562795638210e+01	
   1.0684732199993990e-01	   4.4497412914336010e+01	
   1.0784732199993990e-01	   4.6367174125731907e+01	
   1.0884732199993991e-01	   4.4894493521918776e+01	
   1.0984732199993991e-01	   3.9928081339131850e+01	
   1.1084732199993991e-01	   3.6174263462181351e+01	
   1.1184732199993991e-01	   3.6699113825037152e+01	
   1.1284732199993991e-01	   4.5253375399915022e+01	
   1.1384732199993991e-01	   6.4540424864803640e+01	
   1.1484732199993991e-01	   8.6423451250726529e+01	
   1.1584732199993991e-01	   9.4384064856004755e+01	
   1.1684732199993991e-01	   8.6504284580155172e+01	
   1.1784732199993991e-01	   7.5974477581500778e+01	
   1.1884732199993991e-01	   7.0614205316499664e+01	
   1.1984732199993992e-01	   6.7194963577086654e+01	
   1.2084732199993992e-01	   6.1626429628433684e+01	
   1.2184732199993992e-01	   5.5263522584758626e+01	
   1.2284732199993992e-01	   5.0442769078281280e+01	
   1.2384732199993992e-01	   4.9041171673013139e+01	
   1.2484732199993992e-01	   5.1651026140131236e+01	
   1.2584732199993992e-01	   5.6992619526966941e+01	
   1.2684732199993992e-01	   6.2261773231571148e+01	
   1.2784732199993992e-01	   6.6537402071006454e+01	
   1.2884732199993992e-01	   6.8916838835431633e+01	
   1.2984732199993992e-01	   6.7129769630382384e+01	
   1.3084732199993993e-01	   6.4659993937821582e+01	
   1.3184732199993993e-01	   6.4219880059766638e+01	
   1.3284732199993993e-01	   6.7920927149467516e+01	
   1.3384732199993993e-01	   7.7030699354028130e+01	
   1.3484732199993993e-01	   8.5922226386675504e+01	
   1.3584732199993993e-01	   8.6697789991790643e+01	
   1.3684732199993993e-01	   7.6429453267176484e+01	
   1.3784732199993993e-01	   6.2349865298231094e+01	
   1.3884732199993988e-01	   5.2696360440392198e+01	
   1.3984732199993988e-01	   4.7605278594930695e+01	
   1.4084732199993988e-01	   4.5768883831674906e+01	
   1.4184732199993988e-01	   4.7478872765613232e+01	
   1.4284732199993988e-01	   5.3390962592239852e+01	
   1.4384732199993988e-01	   6.3647652997496024e+01	
   1.4484732199993988e-01	   7.2930995296002237e+01	
   1.4584732199993988e-01	   7.5111072847260417e+01	
   1.4684732199993988e-01	   7.0731023625617226e+01	
   1.4784732199993988e-01	   6.3720617253542102e+01	
   1.4884732199993989e-01	   5.6032472995823071e+01	
   1.4984732199993989e-01	   4.9411278931836925e+01	
   1.5084732199993989e-01	   4.6011038571596210e+01	
   1.5184732199993989e-01	   4.5031955435012584e+01	
   1.5284732199993989e-01	   4.4511556616504578e+01	
   1.5384732199993989e-01	   4.6604511744791679e+01	
   1.5484732199993989e-01	   5.5746156024526549e+01	
   1.5584732199993989e-01	   7.1363985428536040e+01	
   1.5684732199993989e-01	   8.2028170671129558e+01	

